A calibration-free physicality-based model for predicting peak river flows

Many simple hydrologic models are based on parametric statistical relations between the river flow and catchment properties such as its area, precipitation rates, soil properties, etc., fitted to the available data. The main objective of this work is to explain how these statistical relations emerge from the physical laws governing surface and subsurface flow at a catchment scale. The main achievement of this work is the derivation of an analytic formula for predicting peak monthly and annual river flows. It does not require any parameter calibration, but requires a measurement or estimation of the mean flow at the given catchment's outlet. We found that this model 1) has a simple physical interpretation, 2) provides more precise estimates than the median maximum annual flow (QMED) estimation method from the Flood Estimation Handbook (FEH), commonly used to estimate flood risk in the ungauged catchments in the UK, and 3) is highly accurate for all types of catchments, including the small catchments, for which the standard FEH method is the least accurate.

==> DATA/Annual_histogram_data.dat <==
"x"
-0.061332702846409
-0.0192209314380422
0.0413580089669945
-0.415160589334334
0.214566470214316
0.156634882494962
0.267194258498765
0.216000159186588
-0.00674353931982405
0.0466309060014927
0.055367653486655
0.0304762458655312
-0.000106762739345373
0.20157345208471
0.24709729407919
0.105864793801037
-0.0278842018447065
-0.113164412848689
-0.0769005610610802
-0.201664500068412
-0.297364997395735
0.18310602091829
-0.0155450709032572
-0.0909005247533535
-0.238354311415751
0.00990999200381529
0.518815512738903
0.198180046034788
-0.0781481861892492
0.0532056402605418
0.0928188344919141
0.170703431800521
0.15933946529192
0.126272999700008
0.175823557461631
0.234243776058732
0.141023717891305
0.324684790537714
0.243359245732174
0.0607879799134727
-0.00108090864654972
-0.0322826349212099
0.0477974238840238
0.084578943389759
-0.112261382890497
-0.0688295065073856
0.192018660176194
0.231523659317289
0.0884433303838772
-0.114884455322535
0.0147177920411526
0.0927703482113025
0.0935772524751878
-0.129958383711419
0.0429044894589938
-0.0993484786942993
-0.0993696253199385
0.0900607243318941
0.0631555533054989
0.217451573977538
-0.02314863853793
0.114236989801629
0.271012979226315
0.0572422753331372
0.30911153472477
0.180529897385501
0.0769611124581853
-0.172789104200056
-0.049071449234602
-0.113397178154518
-0.0613753451643717
-0.0461701572643815
0.0204684438640108
-0.14250799270294
-0.0980935395070656
0.140061780776302
0.0896723121015553
0.0359829869248663
0.02970889702908
0.119374777735016
0.0637124931765843
0.056600958941963
-0.0172970320453971
0.101622552943462
0.134053126769377
0.13602767821421
0.0442568261214445
-0.130651774973566
0.0281682645773347
0.0405459301698852
0.0764395540666085
0.0857089542602485
0.201323228906757
0.0464036223536679
0.112943898942033
-0.0313612699047711
0.0103839120232796
0.0445082927139979
0.0909153225105417
0.106017508237605
0.23428035617255
-0.109717273496532
-0.107963991844864
-0.17346203358764
-0.192291566411114
-0.0574684764791352
-0.0155545104108274
-0.155107190745204
-0.175971403548838
-0.092836349408238
-0.0120247032233509
-0.216932544949769
0.0426185730238116
0.120426412740091
-0.303513028868586
-0.146653521843302
-0.0707067849718721
-0.137004286850287
0.0493310229703121
0.0438508858391767
0.0351410527580867
0.0628695086252092
0.0819577613858265
-0.232984473732667
-0.0256950512391682
0.0168109023761857
0.128989109114355
-0.324169451605955
-0.082655852866021
0.079610917958642
0.199778304039957
-0.074963252963468
-0.323311528676281
0.0879838909578923
-0.126959304320031
0.120422801039011
0.0657744020185338
-0.221653647663496
0.0332639912720261
-0.172901910174897
0.0187852872951235
0.188236294701244
0.0842772596266514
0.0831827115392063
-0.0486295432311078
0.186553568754089
-0.0212765800773173
0.0622549522779166
-0.0766719231492996
-0.0600051347691499
-0.184969510244866
-0.0850955805545155
-0.115780255561489
0.0157174911953214
0.0691200788094968
-0.184058715484708
0.0864217701048867
0.15760166023035
0.107531454562895
0.188128131727197
0.180748707628653
0.226395342428935
-0.305568403566558
0.131306890144736
0.063209536764731
0.0516493014954982
-0.0579883791705485
0.00776476750509128
0.0887947436041037
0.0629751377013694
0.116040173777755
0.22694616551185
-0.183483509830047
0.0589526174328895
0.127224219425168
0.000341158703654282
-0.00355168120378688
0.149728393397148
0.0866029413820623
0.0681543481722096
0.190553576494013
0.18818806262422
0.228685233328971
0.267920515053471
0.248414378794165
0.227331733564681
0.265490128728941
0.0594623018172904
0.0797924801727883
-0.0343131548389586
0.00105939203812591
0.049933926617012
-0.0211789573121021
-0.0841874605651311
-0.00292271994691948
0.0625920917449055
0.0170078709298438
0.0514999618613614
0.0774989057982205
0.296684078309076
0.123478804518831
0.00108527965209951
-0.0229899310156237
-0.036226195655749
-0.0313978456430173
0.224538001592732
0.127523293298015
0.171764868315675
-0.0198061530684366
0.122801267878053
0.257569971024674
-0.0681826870113469
0.071476320633289
0.00583154029136382
0.00315800695390236
-0.0406724971929362
0.112764023956752
0.0483930396819141
0.124926270991908
0.159497939075892
0.0785896853819606
0.0367071630150149
0.0824141202985762
-0.000246398718740187
0.377446231077227
-0.0590359796080444
0.013113940182089
-0.00821999147713345
0.113770251151347
0.0456755727726921
0.050585203765871
-0.0186789028052976
0.0699037770528
-0.0887712727984941
-0.0831988671482351
0.0502320211622402
0.237294882654059
-0.0635749715562961
0.276941510615335
-0.325944746923432
-0.0559243826046973
0.00871107539257457
0.0249212086524451
0.0516768764454163
-0.0276691646773365
0.0665352816468723
0.0839034597563545
-0.0869560529291923
0.0276086566986365
0.0757909765068297
0.0214016084667601
0.0209543445761549
0.0771310954104077
0.0741125773722715
-0.0230608819772055
0.0462384440730455
0.0207605221843793
-0.0417325794790577
-0.00273671105783488
0.167865325104382
0.095961023584414
0.12662087223909
-0.29866703976147
-0.182951099049016
-0.0826397326833485
-0.282536590032594
-0.198331344697044
-0.0852082133792521
-0.0468395247192406
0.0237102483392905
-0.238764293483713
-0.232959581580013
-0.0782357548989066
0.459447024660913
-0.0134898331483239
-0.00907547720036003
0.0342344331539533
-0.0959074083147488
-0.00602153207288977
0.114642810478216
-0.189314894967385
0.0811166029846211
-0.122469623108577
-0.015132643114583
-0.174718880060899
0.0875286129692745
0.0637913744735706
0.310421430408157
0.0801824732960033
-0.00862268383403128
0.208949904515252
0.0265786092778351
0.0463606198153666
0.0976863238419728
0.08916418252278
-0.156968244288735
0.0487917557748616
0.170952365109429
0.243762415910462
-0.0252705098285193
0.204848058466604
-0.000308035961421121
-0.10191408779086
0.0308808826839116
-0.131881879325512
-0.0307588012986983
-0.00303140069366811
-0.251435992854821
-0.0101693997570198
0.0907359172015796
-0.0157344157090535
0.0292363875276671
0.285372266537575
0.202181856943639
-0.0160484640994879
0.20878302529919
-0.14449569552761
0.252046451461342
0.110708467182223
0.0425748231279745
0.111036225999212
0.0870295156680587
-0.144575047927755
-0.165832584428021
-0.0938655143211391
0.134872575292513
0.278472246288523
0.143456528265133
0.0232974588315098
-0.198454124223321
0.099172608743894
0.675825305512885
-0.0174717702830939
0.0541594823229036
-0.0734973267744136
-0.0455462502208479
-0.233292518069112
0.0606561833055144
-0.0795550864400314
0.0648425131621617
0.340413529875514
0.1029192595461
0.145430637475516
0.0152285928925218
-0.241868430585846
-0.19107101229711
-0.209601927128969
-0.194647693451
-0.0994475226536706
-0.163234858881359
-0.0804159520327777
0.248263679721019
0.00739205808573698
-0.105856413998447
-0.0756801893908603
-0.0367383305667079
-0.222112818353733
-0.0988799475316857
0.158925580110001
0.00437549855251421
-0.114559050254342
-0.034245016514262
0.0649744524371908
0.0901402114043101
-0.0410185707209218
0.101477781760224
-0.0459935581907827
0.0980914869706826
-0.0488045142338734
0.0887264963257642
0.165671223748228
0.215755692159434
0.0325014767261117
-0.0032402054146424
0.0157291723561426
-0.0749659283618835
0.155447507840349
-0.154069973147796
0.261277176631256
0.104770707560516
0.20395717059453
0.0899796455475216
0.0114924359972079
0.0062767175144012
0.0160717819105639
0.0330625931064339
0.0501322727951321
0.228470549120022
0.180682932812871
-0.0447263996400961
-0.0260772846752217
-0.10529657472539
0.132564168544668
0.0100331450950053
-0.188134601850888
-0.202171816534054
-0.0471424588899867
-0.0437701769886664
-0.117485021445578
0.0525195040998046
0.0507284456332603
-0.14120182054646
-0.230010176858896
0.181040140305016
-0.00921154383875708
-0.256340388811669
-0.27452838515609
0.172002076380416
0.195648909026216
0.109996012791698
0.109930663355436
-0.0893104507628674
-0.0844521269799587
0.0740208520943423
-0.122767738204295
0.100941222786755
-0.0188599879112943
0.0287568196234911
0.0777814188976804
0.0239271446788486
0.0650050879517863
0.0679239770852871
0.0775535945830963
0.148227218549472
0.0644929673846524
0.0503231303332503
0.29803306562118
0.186716924134438
-0.336408080872794
0.0625938751335267
-0.0691767781895472
0.107883329686335
-0.24719857015748
-0.0802089672329522
0.356205707210738
0.124891321540248
0.236626190964908
-0.5296066914614
-0.163137473622644
-0.200121574801895
0.180060633099789
0.134162511400551
0.0149581998896589
-0.194277003661132
-0.737361148257204
-0.0995461689341603
-0.0769193931208471
-0.0123268094462207
0.0497032604704604
-0.129777451620386
-0.102997485698788
0.0561892750632219
-0.00354595733513594
-0.193900531356775
0.168057418629771
-0.0266437015435234
-0.0549212659553977
0.0234366044210008
0.0443638298703928
-0.208451405622654
-0.0122929904870427
-0.0151144431795933
-0.00730488215388855
-0.061702193697716
0.368388121586507
-0.0136691347628539
-0.142735838206379
-0.161891943015159
-0.150084825182566
-0.0976912443388971
-0.137524053619377
-0.0205927417124604
0.157350270157423
0.0828929640150643
0.195583775947763
0.108472428032002
-0.127590565090908
-0.0624083964057897
-0.262586506860472
-0.0540681191309633
0.0601770770789652
-0.000113864698759542
-0.151524076523779
-0.0814322848691831
-0.102573368268543
-0.124733147729925
0.120219686193902
0.144092348547916
0.0509508502134448
0.213336113773743
-0.134395117666293
-0.0162003377838847
0.107672693518134
0.0457065058007764
-0.0386081992353516
-0.0536285757228718
0.154762744813318
-0.00503074286864577
0.228387446249769
0.0690454582880931
0.0573853134978619
-0.100973030832106
0.0752776140558558
-0.104919324041063
-0.102433541676617
0.0644301618571208
0.010716325708271
-0.0534522710562164
0.0389894473574061
-0.00201059489284769
0.140086204858622
0.0923927518183026
0.13377132988432
0.0394333237197562
0.167119686917981
0.113492648317013
0.10563449533366
0.0555363518488679
0.187915945647504
0.35536745216753
-0.0726477056407148
0.146576634445836
-0.0960965749133724
-0.132751107684138
0.219303404204994
0.124532159661189
0.178749392024334
0.0616126462537209
0.113827496123812
-0.50659332968221
0.447615354113498
0.287013721286301
0.0510698410498624
0.15947190763649
-0.1761119148495
-0.0374390972928186
0.0776644441224667
0.0483508098065595
0.00795533154653003
0.226745436035627
-0.0236516400071749
0.00325131413515559
0.338826652155679
-0.0189203408087019
-0.0226085779203846
-0.200757946629605
0.27196512336422
-0.205806037085514
-0.205833466371721
-0.0359962156373158
-0.195275425256289
-0.310182682898693
-0.421602632153646
-0.0869090610961332
-0.0652458309468577
-0.414239186270165
-0.206022936886132
0.273063968414896
-0.39550771630841
-0.266887711184537
-0.0931317388383494
0.0643569193632103
-0.0276731200193328
-0.0390379092309654
0.0145313071711821
-0.415796942943458
-0.27857324357467
-0.0698269951325315
-0.117001137613312
-0.444051831529115
-0.387768525092596
-0.148689554296006
-0.139543652864764
-0.0521745132171502
-0.172968807004066
0.0327090531726059
-0.137172933322095
0.122702971751414
0.279129528325507
0.165286285256981
0.134804963640476
-0.0625272794338286
0.0366057602640102
0.0321201903821713
-0.0919665858294227
-0.292292865444426
-0.231033397991541
0.491997724586846
0.234070220743803
-0.0235939689949103
-0.126603158415423
0.109153230526176
-0.122459890352671
0.0357479497891375
-0.595837565279966
-0.503237023556333
0.0411011532436907
-0.274759673413636
0.0773594091356498
0.0564151711282593
0.101833726431217
0.263827515447942
0.201532267861071
-0.212319252421974
0.123584620763733
-0.143905136194849
-0.262797250614713
-0.34833880943601
-0.213645333589013
-0.0187398767339421
-0.127003407547309
-0.339819415594755
-0.229644671060844
-0.220224692924887
-0.261700910933462
-0.248248876034636
0.0119111385133971
-0.28849408334625
-0.168303389766865
0.07273647934734
-0.450617702138441
-0.131611392646493
-0.144253509617066
0.331688758489515
-0.243850409208206
-0.122172172264387
-0.393185345897254
-0.0476148109715358
-0.120707242922909
-0.348223045709189
-0.300399188224537
0.0333590726173333
0.335091241163101
0.277806060589492
-0.160853171130447
-0.328308488707346
0.00679930797646525
-0.224834770550593
-0.153067305581992
0.0149336962790773
0.088402472883207
-0.137922576178545
-0.357727157541739
0.0936595524241757
-0.0328863333645521
0.0180244053112702
-0.0134821873082891
0.190322626036707
0.00270780762727998
0.091478646532144
0.0162253663880929
-0.0751447653434119
0.296006818023771
0.477741077620893
0.285426556935109
0.210298479948961
0.269022552298591
0.170408196729558
-0.0116398374383716
-0.0580731129308513
0.141882566926801
-0.039848914803967
0.177588233180482
-0.0791963390183704
-0.0872531403755406
-0.462970976381372
0.110683633185057
0.0215283638966534
0.00669831918799571
0.142623206126313
0.025011426328887
0.0517776353050828
0.102744026738767
0.0265282947145276
-0.211469530807025
0.165435689045461
0.0439266514925818
0.139454891777133
0.0398851336058277
0.0758526404840823
0.0619572926080631
0.0117508124406654
0.195751416611225
0.0993601269453293
-0.218262143700989
0.0963103323335895
-0.172042515637417
-0.23188442716894
0.073932497615042
-0.239996170569489
-0.063185185805309
-0.0674824720231329
-0.0607805060466609
-0.116878273679927
-0.015003162424952
-0.187616896245202
0.524470857047549
-0.179258604373499
-0.0384428289978296
-0.100692934891962
-0.129396155094491
-0.112991566468117
-0.0806725391825171
-0.0174863912363205
-0.0910913945479468
-0.0810774766399201
-0.0443205562778542
-0.0232429026044139
-0.0540068198030051
0.119236599172495
-0.137108164213537
0.07592691565134
-0.112039842338831
-0.0123989210874229
0.00913803240409131
-0.0295128862122213
0.417808183906849
-0.275048829663267
-0.200543028531019
0.0429727408724087
-0.1534130056564
-0.158027292030761
-0.136040564197068
-0.314638792567011
0.163303368507133
0.0518637765007426
-0.00759116021177761
-0.32990376233364
-0.0357154424038333
-0.0568869907950058
0.137850622974196
0.0590034553051227
0.0397547518224857
-0.0219919123642353
0.07765459220481
-0.0136917742037847
-0.037619439567278
0.115072324953995
0.148012889061752
-0.041595240937053
0.0194762666361992
-0.0114422797992151
-0.00688042874551795
-0.0476386788261662
0.0436948559905408
0.254367135412957
-0.129352151996654
-0.0914774620371463
0.00105348350714943
-0.0636194426851815
-0.071569886028207
-0.10988283174402
0.00838818268745881
-0.154800379264387
-0.0780844238055931
-0.182011769964484
0.00573252128430171
-0.029638796023713
-0.0937087221119634
0.0355184738853023
-0.415103053774127
-0.0528805357210649
0.0776670077104326
-0.215927793941433
-0.15415130711457
-0.158475665279364
-0.163445423708342
-0.0408296760016123
-0.21740414154216
-0.237885218878925
-0.129824679600781
-0.171660951742724
-0.289608025941723
-0.0712762662243735
-0.0657820414589604
-0.032436602017185
0.045222345841134
-0.0493809531073379
0.024751347490593
0.0200801650721721
0.0782585191543497
-0.00338453160608673
0.0212060179243392
0.0806913199906499
0.107812393869254
-0.0448451456716066
0.00965077511341941
-0.0704003927045113
0.0171913211477581
-0.0954744927195399
0.0284827724644242
-0.114379745565943
-0.105268950675553
-0.0402688251635957
0.10423595475653
-0.0435281700624863
0.0395219636596108
0.0893487098498032
0.0449678099778487
-0.0694356009323688
-0.0609215846335681
-0.0208830188394903
-0.0249076486836435
0.00529262117578819
-0.0589226455753752
-0.0520881429790915
-0.0425805421028852
-0.181101817954113
-0.123438120148801
-0.116990719605738
0.100991676562132
-0.0267233939686662
-0.0698983043952243
-0.0481626310958654
-0.0539242281003933
-0.0399256086785616
0.0186798833996713
-0.116987164730017
0.0154147970573793
-0.142760539727566
-0.148724475335855
-0.155041966248536
-0.109922286045531
-0.0298010728980675
0.0822011258334181
-0.122841866644956
-0.037586006645196
0.00818671840100141
0.0248205532014765
0.118238608304961
-0.143020689592654
0.0760166136842862
-0.0645639895731911
-0.0323380013701912
-0.183853583342886
-0.00670986674968341
0.000983298903580537
-0.0143728238416296
-0.0503609536597446
0.0404121196519671
-0.0923852948816883
-0.0832108943010406
-0.236802132996432
-0.248317580333911
-0.00181868338661959
-0.227483383138791
0.245649573749643
0.0437612742611924
-0.0698451103902422
-0.283102300997008
-0.00633025767039383
-0.226419287088359
-0.0406383675437475
-0.0966816751469371
0.0152192296130107
-0.104028048910988
0.106294496766251
-0.0159533626774546
0.11257698342844
-0.111878744940737
-0.127106277370072
0.0972865065771347
0.0550713654303243
0.244346691773968
0.254987505826143
0.0256954414398494
0.0264908083580494
0.0405294904284175
-0.156807642605024
-0.0752720873894948
-0.0678042092731016
-0.118050788509035
-0.12219704727762
-0.224969304582465
-0.22125332961678
-0.260568094499616
0.0110485817589803
0.00712907164899687
0.0427205399629323
-0.130633738741474
-0.147311169807447
0.0935617554849065
0.0296504475566002
-0.0574247610026508
-0.0312569191505191
-0.0769520935392635
-0.0663457920641768
0.231918303687075
0.096803869310732
-0.203367999817553
-0.176511328276447
-0.0935737322634407
-0.022253039841126
-0.026795397500189
-0.0206496405023959
-0.00120607497681877
0.108979830935449
-0.0112396031690533
0.0805452598637575
0.0714444842545958
0.110892717024251
0.00627065917789008
0.00364887845217002
0.188395478255759
-0.0106235845544131
0.0856756772986509
0.124729561906611
-0.0845478267767568
-0.0995998811430429
-0.108222152234563
-0.12482842459883
0.0164718221119715
0.065792718829933
-0.226844123779732
0.263144419341469
0.123177953339273
0.00232170234619103
0.101519684000358
0.0554548321365853
0.0531003791690288
0.0432343384822886
-0.15919465092225
0.0833858820874485
-0.0427786250615911
-0.0215841756664951
-0.0728592869712276
0.0907562993055749
0.117208006656271
-0.0431054780967565
-0.0539085294308869
0.000662353994974635
-0.0714717201073741
-0.0834620722654031
0.127249183269921
0.0380384530192297
-0.1454471653667
-0.0302877436786142
-0.029910965213243
-0.0122871543826388
-0.034095063981562
0.00243957038100032
0.0435283930396267
0.0609459429456286
0.0312763069226319
0.0145841683206845
0.0105896248134194
0.0186902301212742
0.102449561723319
-0.0345531783796271
-0.0184105160850978
-0.019143898831299
0.0116655215272848
0.0488506224039205
0.0232899996115611
0.0695237916613828
0.0253065877003343
0.0492382887181564
0.0564204221161631
0.00908814854250098
-0.0665684876284507
-0.0794690464951431
0.10235773866244
-0.00353453136922408
0.016715469721313
-0.062116969847102
0.0327056027405788
-0.0827546663676279
0.0160739605559399
-0.0149777810984026
-0.0155786565138067
-0.107198279713305
0.0209107702224287
-0.0167716452674521
-0.111835563470232
-0.0655558531029521
0.0306771077174413
-0.0451958063289817
0.0249271229851843
0.0320369976123978
0.0483672257154584
0.150573585866362
-0.0458873005173559
0.0962072151176206
0.0661630495336443
-0.0587109142425539
-0.0442785769868952
0.00607182814153331
0.038690366429355
0.234294128089581
-0.000425694963227724
-0.108866283412788
-0.114262151676162
0.00621949727676777
-0.202355353163393
-0.170390684295843
-0.00274354380275674
0.0948704026244387
0.163072790984124
-0.144338078310329
-0.145572622188466
-0.0138217269085336
-0.0840249768315817
-0.0129499458173072
0.0719233778413845
0.0150356101031785
0.0488932702935834
-0.136464708637641
-0.471503351257981
0.0534980933866294
0.0995383362840347
0.0449660697452351
-0.234359183068234
-0.218676035940847
-0.212801745262702
-0.203118052409733
-0.0626464841602661
0.00579562771548217
-0.0805333118291915
-0.0514195616234741
0.11699025048231
-0.0492092906082195
0.0365995163939634
-0.0623458956505531
-0.0276692417069135
0.107531513666504
0.161642163535665
-0.160881453531523
-0.0391786716924318
-0.0806469048554183
-0.0658451138997422
-0.104805154228355
-0.0590647849406254
-0.0157984875731809
-0.0814767872563177
0.0539339853432481
0.0990150463033217
0.0493522173353318
-0.042546267485273
-0.0541361987906266
0.0287838675573176
-0.115370662125427
-0.0705376000196597
-0.21172632629386
0.131412715362014
-0.322203539979138
-0.0164589104530237
0.00196906259482435
-0.0398673471162585
-0.052152126070855
0.0688963872049355
-0.270965264030467
0.041931095565543
0.230399211923907
0.0046047776063747
-0.0858611325702294
-0.0551355064202077
-0.007892138533482
-0.0018688184879386
0.0163884458379817
0.0306491900726975
0.108329416408094
-0.0158231565040658
0.0211460809203574
0.0532764706154772
0.00586179318225669
0.143553411571215
-0.01619841017488
0.0219499066269362
0.0501677154944147
0.0672978814216651
0.0806336036978719
0.0332590005163003
0.061842865439095
0.0639347448476661
0.0711452915881117
0.0855255733764047
0.0624053141533606
0.0152774521819161
0.0592826911202216
-0.12150866262268
-0.0180482960833239
0.0843545622519884
-0.22977417325088
0.0753093966720087
0.0524371295603883
0.0887265935640447
0.119248501392073
0.0489745448712542
-0.0239533439868198
-0.0118188547526392
0.0493732259594295
0.0418931923741974
0.0788463835029923
-0.176580027465941
-0.20977818617107
-0.0485677090908229
-0.116338927171736
0.198371158994504
0.0897884361125052
0.0675002148969254
0.0373554083007617
0.0147749597854141
0.64170251583155
-0.0210055741160955
0.213278621104964
0.0447049851365471
0.0860192136220872
-0.0394538831402133
0.0311408262491884
0.137098573738293
-0.170355970162851
0.0317008414514308
0.126819035717222
0.107576184121451
0.0829135681174336
0.178645665557436
0.0540546195318423
0.058671365805036
0.00750262113724956
-0.138706322406082
-0.0274769944520232
0.110644740768289
0.0450051193502193
0.0235139700359695
0.252541778402398
-0.026054531919194
-0.00205688772045473
0.08454658822431
0.0365077186031113
-0.00250816616646185
-0.169360751398251
-0.0446331981217997
-0.277514569651565
0.0811546812578182
0.0766768836335416
0.0992092177680236
-0.220466823897627
-0.288823658336855
-0.0306111817840044
0.0418675419812693
-0.113762282696787
0.0138487288786025
0.0116679999501233
0.0259965274517689
0.00648171733669159
-0.138022363068383
0.0331915794462881
0.115270529113068
0.0622741981845761
0.0693998963790015
0.0404857426294305
0.0246905485951019
0.0306011943419387
0.12762060676159
0.105347246041273
-0.0440950400159063
-0.00183410567109962
0.0370028244229037
-0.013686258167441
0.0165192786530754
0.00729834700167167
0.0307767555805505
0.00794970646500673
-0.100185784113967
0.0268832857758301
0.0817262737216533
-0.00272103733026505
0.0506714646358644
-0.0762648715033129
0.109810479548248
-0.0309289096005725
0.0410965356932224
-0.104826563580276
-0.0221320387200572
-0.00545575594888278
0.118392221883921
0.0792048194845505
-0.170127784246808
-0.175778599367251
-0.0510303746652403
0.0634337051508197
0.0542843815196908
0.0780589408186039
0.0782883764219569
0.551290252833747
0.145288460603058
0.109708258299317
0.157857732325885
0.0253186134442263
-0.444806223048975
0.108893138171026
0.159510549662731
-0.0040512698447743
0.10141175249241
-0.145229911468102
0.0300509676169281
0.165907284190299
0.126843810627169
0.109905211557797
0.36509299021762
-0.278501356168491
0.0590353403492082
0.0692816579477048
0.161897038044821
0.110667658046373
-0.0174834769765957
-0.309839605257423
0.146286932655274
0.0174837605858113
-0.101567263301447
0.147080938212569
-0.0129958066767337
-0.263151132625203
-0.12419208604651
-0.146865340137758
0.0429937268818235
0.054257543257491
0.0250845392342797
-0.260444917639105
0.0822664434774565
0.0732355034306842
-0.0641779179517157
0.0444465837142776
0.156853605492273
0.000188117516469771
-0.30939451099891
-0.0297923783576381
0.170713418909955
0.164846265503634
-0.21662803160872
0.224250056061666
0.291821111302212
0.526221537588204
5.85074364388982e-05
-0.0543976612786272
-0.197372919142758
0.0318160126450551
-0.0214967995106457
-0.0716299281836561
0.397285352053282
0.0829937915084696
0.0895735397645066
0.0565314139710702
0.0834165445591691
0.0728603478336083
-0.0339741364348926
0.00680906747669965
0.0834177012906521
-0.12995590063658
0.0236084162032375
0.0945624458645322
0.0490116242756123
0.0458485329344141
-0.0275922322324406
-0.0506121706395372
0.225001028184928
0.0826713613373678
-0.0535243590492737
-0.0324302973437456
0.111731301700923
0.232647922722742
0.0782593737582693
0.108747616143642
0.0472851409953976
0.116256671099335
-0.488739496792096
0.0987391284883894
0.0425408135445695
0.104775162743076
0.0901415396854333
0.0706751532738486
0.108010230930401
-0.0741108781327424
-0.107451872421547
0.100546889804817
0.115178121445072
0.0216197876692683
-0.120042999472531
0.122981547841065
0.0106195063610884
0.0646894643409961
-0.231954367558025


==> DATA/Annual_histogram_data_normalised.dat <==
"x"
-0.411967764214581
-0.129105742665238
0.277799048399461
-2.78860659714245
1.44122898400493
1.05210628824001
1.7947264049387
1.45085897931045
-0.0452959137222123
0.313216753822875
0.371900916772338
0.20470695547721
-0.000717118355923108
1.3539557287783
1.65973640588117
0.711086914275854
-0.187296364871427
-0.760117979256151
-0.516536052332723
-1.35456729214566
-1.99738129003666
1.22991119828584
-0.104415227233817
-0.610572895219533
-1.60101036164595
0.0665647698491278
3.48484995611768
1.33116244169687
-0.524916268934572
0.357378814963216
0.623458056599831
1.14660381621735
1.07027279446405
0.848167502047834
1.18099536629117
1.57340016378794
0.947247113931978
2.18088655846892
1.63462817897158
0.408308895806969
-0.00726039286992502
-0.216840352931309
0.321052178346495
0.568111245564498
-0.754052385932685
-0.462323305379991
1.28977681479918
1.5551293170721
0.594068080925455
-0.771671392352569
0.0988584490814393
0.62313237741578
0.628552300720978
-0.872921986050522
0.288186656985468
-0.667317250770838
-0.667459291275837
0.604932010569764
0.424211731841596
1.46060803778376
-0.155487895046205
0.767322408683581
1.82037650296598
0.384492629431359
2.07628201503527
1.21260754455968
0.516942772117239
-1.16061314167414
-0.329609723520149
-0.761681448631848
-0.412254189882727
-0.310121934610884
0.137485202253758
-0.957216891020735
-0.658887906111357
0.9407858450788
0.602323070955168
0.24169537596153
0.199552723397839
0.801832595088158
0.42795266062583
0.380184949065668
-0.116183035943074
0.682592059161911
0.900426108065895
0.91368904131851
0.297270214132629
-0.877579449927634
0.189204395716743
0.272344368092138
0.513439498422888
0.57570145486963
1.35227499601435
0.311690104386417
0.758636801729522
-0.210651604217619
0.0697480597055063
0.298959298831348
0.61067229078929
0.712112687184536
1.57364587002629
-0.736963769088686
-0.725187090603066
-1.16513316447456
-1.29160990817714
-0.386012007773659
-0.104478631790416
-1.04184488241003
-1.18198843881476
-0.62357570315026
-0.0807691471656344
-1.45712175366111
0.286266174941017
0.808896358817851
-2.03867721639643
-0.985062139838776
-0.474932862368852
-0.920248857821701
0.331353263370612
0.294543539736601
0.236040159083634
0.422290388383123
0.550504937026885
-1.56494151220954
-0.17259198305491
0.112917734665794
0.866411431808972
-2.17742506048046
-0.555193971962019
0.534741342813859
1.34189783646133
-0.503523280213961
-2.17166244812517
0.590982056270892
-0.852777365412068
0.808872099257295
0.441802367816453
-1.48883309262611
0.223432059524705
-1.16137085204868
0.126179549374836
1.26437091263211
0.566084855406892
0.55873284730219
-0.326641469720729
1.25306815221128
-0.142913400482857
0.418162453486596
-0.515000306393614
-0.403050576038467
-1.24242813453484
-0.571581463699313
-0.77768842412351
0.105573363088433
0.464275060578897
-1.23631038554307
0.580489392400244
1.05860007122456
0.722281765895004
1.26364438899104
1.21407727868968
1.5206827470592
-2.0524830341682
0.88197981579844
0.424574335215853
0.346924989000236
-0.389504160238015
0.0521554368267299
0.596428500602617
0.422999891997382
0.779434277827399
1.5243825897763
-1.23244676668206
0.395980885747757
0.854556782892546
0.00229154075826006
-0.0238564109654708
1.00571585148845
0.581706308051016
0.45778831088399
1.27993594327511
1.26404694091698
1.53606379486245
1.79960462284208
1.66858317799667
1.5269724252361
1.78327987643719
0.399404402510463
0.535960884362762
-0.23047922276561
0.0071158672146961
0.335402927837377
-0.142257674736955
-0.56548168096836
-0.0196317192309791
0.420426997294354
0.114240759592224
0.345921884419341
0.52055509490136
1.99280760094873
0.829399075284526
0.00728975262907707
-0.154421866971553
-0.243328993142077
-0.21089728106554
1.50820710981896
0.856565642587517
1.15373341605087
-0.133036638181898
0.824848105864932
1.73008069377888
-0.4579786610179
0.480101783208868
0.0391700757388203
0.0212121267088334
-0.273194510529855
0.757428593186851
0.325052890808202
0.839121613164232
1.07133725253356
0.527881790212499
0.246559619520196
0.553570270074994
-0.00165504412089798
2.53528171288165
-0.396540824040459
0.0880854807652633
-0.0552131465521391
0.764187355615554
0.306799842842538
0.339777513962684
-0.125464971696261
0.469539110557601
-0.596270848732366
-0.558841363474187
0.337405209452614
1.59389424776146
-0.427028936873052
1.86019806158091
-2.18934960332334
-0.37564042994213
0.0585117251781724
0.167394132878558
0.34711020814009
-0.185851974245331
0.446913146646924
0.563574066061516
-0.584078135279204
0.18544554609941
0.509083045261335
0.143753208018995
0.140748965641352
0.518084536519127
0.497809347758469
-0.154898439952283
0.310580612650251
0.139447073279059
-0.280315014095312
-0.0183823096565777
1.12754043867243
0.644563935765442
0.850504139200712
-2.00612702367354
-1.22887059819566
-0.555085693746546
-1.89777984505299
-1.33217870494185
-0.572338011035897
-0.314618032141542
0.159260191447472
-1.60376418445284
-1.56477431324391
-0.52550446224513
3.08607569437452
-0.0906103292995205
-0.0609593883507065
0.229950454342539
-0.644203805496488
-0.0404462381419415
0.770048279696054
-1.27161580026141
0.544854930915746
-0.822620469581942
-0.101644976680446
-1.17357532024986
0.587923983719668
0.428482501152167
2.08508049889453
0.538580442731685
-0.0579180048453231
1.40350287857954
0.178526784765099
0.311401259141753
0.656152665052088
0.598909997720428
-1.0543454576632
0.327731040795808
1.14827588501506
1.63733624675987
-0.169740366092919
1.37595104623904
-0.00206905745931558
-0.684550279714719
0.207424874591332
-0.885841980618493
-0.206604861890368
-0.0203617207175161
-1.68887916253863
-0.0683071948059281
0.609467237031813
-0.105687043943166
0.196378907899202
1.91682689916242
1.35804234452876
-0.107796486495965
1.40238196177098
-0.970568161233835
1.69297957317769
0.743621552418739
0.285972309744536
0.745823087012356
0.584571579704109
-0.971101166129357
-1.11388665214739
-0.630488536736572
0.905930290342204
1.87047991324602
0.963588142517887
0.156487511250457
-1.3330034070108
0.666135943786171
4.53947449224603
-0.117356741287301
0.363785709875854
-0.493676749626182
-0.305931191697663
-1.56701062592334
0.407423626588562
-0.534366326145308
0.435542931156414
2.28653547459665
0.691301952826125
0.976848105310547
0.102289465079943
-1.62461447088133
-1.28341152581157
-1.40788247194367
-1.3074358598111
-0.667982522585181
-1.09643789910318
-0.540148704176504
1.66757094215262
0.0496519719692034
-0.711030627688484
-0.508338895430143
-0.246768969931822
-1.49191731220018
-0.664170157514404
1.06749275469531
0.0293899383582922
-0.769485667736074
-0.230021542083367
0.436429158660229
0.605465920050147
-0.275519063842549
0.681619640567694
-0.308935730153287
0.658874119358361
-0.327816738532741
0.595970088085861
1.11280280298697
1.44921691023593
0.218310299059524
-0.0217642484077214
0.105651824683693
-0.503541250690598
1.04413077013883
-1.03487795946717
1.75498175201289
0.703738008366814
1.36996701051599
0.604387409664
0.0771939429280524
0.0421603021065256
0.107953110711915
0.222079281183863
0.336735206177454
1.53462177503504
1.21363547354264
-0.300424308826577
-0.175159420111342
-0.707270223810335
0.89042487279703
0.0673919811292293
-1.26368784838982
-1.35797490375253
-0.316652821205689
-0.294001423652458
-0.789139225363045
0.352770083129017
0.340739660242101
-0.948443417848807
-1.54496335412532
1.21603481296631
-0.0618733390850317
-1.72182167026123
-1.84398925528219
1.15532672714837
1.31416095951935
0.738836042751825
0.73839709485127
-0.599892471947845
-0.567259428012253
0.497193235049966
-0.824622889233483
0.67801560894328
-0.126681308540846
0.193157681569633
0.522452716961768
0.160717070011878
0.436634935413376
0.456240923320511
0.520922435901956
0.995632557960018
0.433195054970168
0.33801718381113
2.00186866072809
1.25416539964522
-2.25963113492555
0.420438976199391
-0.464655906616128
0.724645288145917
-1.66041667069269
-0.53875840077794
2.39261049961494
0.838886859977225
1.58940268930498
-3.55733359967534
-1.09578376867294
-1.34420356377731
1.20945552696322
0.9011608374982
0.100473252917768
-1.30494596067309
-4.95280673390382
-0.668645123216416
-0.51666254604974
-0.082798374957905
0.333853558377615
-0.871706676997467
-0.691827392790943
0.377419695306791
-0.0238179641131171
-1.30241722076246
1.12883071835198
-0.178964005267682
-0.368902560843269
0.157422143098436
0.297988951334334
-1.40015449403563
-0.0825712152151565
-0.101522728904323
-0.0490664169215666
-0.414449610160485
2.47443898230368
-0.0918146865482617
-0.9587473144047
-1.0874176208299
-1.00810998054064
-0.656185715708958
-0.923740097304677
-0.138320102793698
1.05691150050318
0.556786632083102
1.31372346488009
0.728602223306184
-0.857017502832161
-0.419193127684178
-1.76377643775337
-0.36317202927532
0.404205501317496
-0.000764821754038866
-1.0177773379155
-0.546975345542046
-0.688978623677671
-0.83782441681115
0.807507790092117
0.967858905882031
0.342233537299487
1.43296476005121
-0.902723238612009
-0.108816612127159
0.723230458744159
0.307007617974382
-0.259328755805357
-0.360219644875106
1.03953126155416
-0.0337911716873862
1.53406357847645
0.463773839404213
0.385453407453266
-0.678229261509026
0.505634823165383
-0.704736255572221
-0.688039417580756
0.432773194338617
0.0719808607438555
-0.359035417929743
0.261889574571931
-0.013505034741775
0.94094990004653
0.620596087075059
0.898533296770911
0.264871063143256
1.12253203561324
0.762322715485693
0.709540014493125
0.373034052666928
1.26221914893489
2.38697999517008
-0.487969899892918
0.984545692205453
-0.645474425199882
-0.89168053080259
1.47304666062451
0.836474393064144
1.20064800619319
0.413848125820455
0.764571866361443
-3.40275434979333
3.00660313510139
1.92785244363558
0.343032790985791
1.07116240105315
-1.18293224405559
-0.251475974319265
0.52166700502706
0.324769235490149
0.0534354430623562
1.52303430297833
-0.158866523103742
0.0218388649587735
2.27587652046643
-0.127086695015842
-0.151860343106945
-1.34847803183275
1.8267719930308
-1.38238572613218
-1.38256996685839
-0.241784232360129
-1.31165229339954
-2.08347684744724
-2.83187737853769
-0.583762494201879
-0.438251990407321
-2.78241759286463
-1.3838426279443
1.83415286355723
-2.65659953100746
-1.79266734662547
-0.625559814683717
0.432281229284715
-0.185878542019509
-0.262215089815403
0.0976058423744767
-2.79288094282483
-1.8711583054289
-0.469023371407733
-0.785889009226023
-2.98266718635489
-2.60461588844744
-0.998738037010783
-0.937305613695099
-0.350452801874391
-1.16182019368645
0.219704576510168
-0.921381645171831
0.824187857194274
1.87489483381316
1.11021719625126
0.905476147285858
-0.419991657228635
0.245878503856319
0.215749223559036
-0.617733557927065
-1.96331211058088
-1.55183626372737
3.30471662245635
1.57223440405878
-0.158479150676309
-0.850385156602634
0.733175129249995
-0.822555095295405
0.24011664685259
-4.00220205879642
-3.38021026048164
0.276073765261032
-1.84554280342092
0.519618104918404
0.378937024440179
0.684010497704068
1.77211221148295
1.35367909703462
-1.42613456868244
0.830109836099015
-0.966601412718564
-1.76519198980354
-2.33976906042914
-1.4350417693796
-0.125874529597565
-0.853073603912786
-2.28254484772756
-1.54250827552218
-1.47923489685927
-1.75782794768012
-1.66747150675685
0.0800063404168352
-1.93779593902649
-1.13048289043485
0.488566187089505
-3.02676971093823
-0.884025139239689
-0.968941414270781
2.22793175432405
-1.63792729200091
-0.82062251166459
-2.6410003204467
-0.31982557932537
-0.810782676836958
-2.33899148302749
-2.01776175190987
0.224070714718865
2.25078600849456
1.86600518736171
-1.08044025784061
-2.20522670269622
0.0456705081510158
-1.51020048755033
-1.02814310683285
0.100308663763891
0.593793643758637
-0.926416947338516
-2.40282998224227
0.629105104109807
-0.220895355995275
0.121068754722525
-0.0905589726907534
1.27838466411856
0.0181881671989455
0.614456101496101
0.10898472762898
-0.504742487029776
1.98825848779083
3.20895565476399
1.91719156422122
1.41256117179859
1.80700693513036
1.14462074150422
-0.078184028793179
-0.390073311378685
0.953015946879671
-0.267662561346402
1.1928485779828
-0.53195664311553
-0.58607365227696
-3.10974584820931
0.743454744079724
0.144604615973181
0.0449921730464841
0.957990772070019
0.168000119126212
0.34778699882785
0.690124925489915
0.178188825125441
-1.42042704402317
1.11122073175269
0.295052452688241
0.936709411259474
0.267905840675905
0.509497238174127
0.416163092900883
0.0789294406445554
1.31484949628116
0.667395491313177
-1.46605258174176
0.646910219847831
-1.15559835499975
-1.55755257119833
0.496599763775973
-1.6120386224812
-0.424410771409858
-0.453275362617918
-0.408258694331124
-0.785063740200039
-0.100775263334373
-1.26021045360697
3.52283653493406
-1.20406835232601
-0.258217974707217
-0.67634787535007
-0.869145533105453
-0.758956981392819
-0.541872183323821
-0.117454949276383
-0.611854955179153
-0.544592121810647
-0.29769828543604
-0.156121060631821
-0.362760285688053
0.800904458697259
-0.920946595294609
0.50999613962754
-0.752564312498495
-0.0832827441479321
0.0613795675736195
-0.198236131527016
2.80639031718031
-1.84748504708769
-1.34703444098391
0.288645097277256
-1.03046515168223
-1.06145901226345
-0.913775595624797
-2.11340824541203
1.09689807379054
0.348365603620005
-0.0509893279621511
-2.21594205158245
-0.239898296865997
-0.382106206364361
0.925933642358492
0.396322360419333
0.267030074742155
-0.147718240792114
0.521600830338813
-0.0919667541961967
-0.252687321612868
0.772933300412126
0.994192920771973
-0.279392520067422
0.130820812535442
-0.0768570470178828
-0.0462153910651391
-0.319985898147994
0.293495497421326
1.70856745589974
-0.868849967167661
-0.614448145320468
0.00707617999754752
-0.427327646544871
-0.480730255863151
-0.738075813037501
0.0563428759405829
-1.03978404970706
-0.524487981162849
-1.22256118600841
0.038504971527511
-0.19908185951756
-0.62943537369528
0.238575272175514
-2.78822013453765
-0.355195108978503
0.521684224480202
-1.45037290667922
-1.03542427441648
-1.0644707061264
-1.09785224931063
-0.274250270334773
-1.4602894372094
-1.59785949767555
-0.872023904261045
-1.15303541520896
-1.94527821877649
-0.478758030793969
-0.441853681439468
-0.217874539871517
0.303755547107791
-0.331688640844012
0.166253186534641
0.134877158936862
0.525657368264002
-0.0227336780210848
0.142439439104156
0.541998332786954
0.724168816889813
-0.301221918174288
0.064823626905363
-0.47287484549532
0.11547298273928
-0.641295939683066
0.191316924678602
-0.768281289840356
-0.707084674869528
-0.270483071840779
0.700146108665001
-0.292375878915704
0.265466451837172
0.600149455739107
0.302045846317779
-0.466394402096347
-0.409206309996656
-0.140269875320838
-0.16730305145265
0.0355501911938301
-0.395779566735933
-0.349872658619383
-0.286010723725956
-1.216449097712
-0.829125801024919
-0.785819032148732
0.678354503661333
-0.179499294088935
-0.469502351073654
-0.323505251365537
-0.362205522609164
-0.268177709099222
0.125471558284704
-0.785795154280401
0.103540186308973
-0.958913232911203
-0.998972599357504
-1.04140677372058
-0.738340825007101
-0.200171862697087
0.552139600146408
-0.825120805133915
-0.252462754856113
0.0549896534702023
0.166718036780276
0.794201019140156
-0.960660642585116
0.51059863546373
-0.433672106377721
-0.217212245757497
-1.23493252632747
-0.0450697372650792
0.00660475459359999
-0.0965413201879273
-0.338271240627932
0.271445571571901
-0.620545999318246
-0.558922149075036
-1.59058448045382
-1.66793298905342
-0.0122159776730554
-1.52799104553312
1.65001216286411
0.29394162461275
-0.469145050412096
-1.90157968869897
-0.0425199278418404
-1.52084358177461
-0.272965263902572
-0.649404505301956
0.102226572542245
-0.698749618662438
0.713973201063167
-0.107157696447746
0.756172254159055
-0.75148223178407
-0.853764573801962
0.653467118564724
0.369910769225185
1.64126078962204
1.71273444349761
0.172594604007432
0.177937031714256
0.272233943421083
-1.05326670662995
-0.505597700907948
-0.455436450738657
-0.792939445822626
-0.820789595505851
-1.5111041438666
-1.48614418241953
-1.75021889358893
0.0742126029630145
0.0478855092285364
0.286951080219667
-0.877458301733196
-0.989479518314783
0.628448208448146
0.19916012210392
-0.385718373769726
-0.209950687008231
-0.516882192627155
-0.445640357480588
1.55778011756083
0.650225275529296
-1.36600958883934
-1.18561507799018
-0.6285286556883
-0.149472217020735
-0.179982937113298
-0.13870228825412
-0.00810112694559442
0.73201041551014
-0.0754956813139229
0.541017256442293
0.479887940329911
0.744859146588802
0.0421196086553728
0.0245092785425688
1.26544013818406
-0.0713579244630073
0.575477935689275
0.837800331069856
-0.567902237304736
-0.66900590461977
-0.726921137100572
-0.838464385324563
0.110640154649674
0.441925400643794
-1.52369718211796
1.76752389949494
0.827378277536308
0.0155947232119751
0.681901095181345
0.372486490077153
0.356671783077829
0.290402231358498
-1.06930008578938
0.560097530621678
-0.287341234038398
-0.14497949999054
-0.489391077888272
0.6096041422948
0.787278535093272
-0.289536684554594
-0.362100075670132
0.00444898857811013
-0.480070881776396
-0.560609295077024
0.854724463409331
0.255501807636885
-0.976959122077498
-0.203440798583908
-0.200910002209715
-0.0825320144825717
-0.229014320702802
0.0163864351131178
0.292377376638611
0.409369923189845
0.210080913408825
0.0979609072674884
0.0711298190979868
0.125541056538782
0.688147023189449
-0.232091445231262
-0.123662235603862
-0.128588319670672
0.078356547143005
0.328126444103256
0.156437408156635
0.466986773470349
0.169982698804498
0.330730373448047
0.378972294983401
0.0610445009293006
-0.447136189059121
-0.53378840144798
0.68753025367925
-0.0237412166454164
0.112276719748199
-0.417235634499572
0.219681400183318
-0.555857695806591
0.10796774453079
-0.100604778619594
-0.10464081958905
-0.720043852163696
0.14045627954978
-0.112654047227218
-0.751192184663467
-0.440334389006694
0.206056131434033
-0.303577282935867
0.167433859065768
0.21519042315123
0.324879500079394
1.01139295417126
-0.308222004292193
0.646217588234625
0.444412887823513
-0.394357381184858
-0.297416313277027
0.0407840735541481
0.259880667487614
1.57373837509462
-0.00285936529941468
-0.731247724207269
-0.767491419353481
0.0417759575028856
-1.35920770731949
-1.14450311162931
-0.0184282047585098
0.637238305919783
1.09534929960933
-0.969509456666917
-0.977801807365604
-0.0928396380370265
-0.564390288329114
-0.0869839413145703
0.483104637313575
0.100993212272419
0.32841290719615
-0.916624546164688
-3.16705725367858
0.359343203534083
0.668592511816455
0.302034157288831
-1.57417534514262
-1.4688326689182
-1.42937544162004
-1.36433070840538
-0.42079234760025
0.038928853309243
-0.540937002273498
-0.345381841266054
0.785815881077265
-0.330535595035182
0.24583656418851
-0.418773314188252
-0.185852491647976
0.722282162890088
1.08573986835955
-1.08063022888374
-0.263160582086971
-0.541699999220856
-0.44227733490991
-0.703969384387692
-0.3967343075804
-0.106117410475026
-0.547274265173486
0.362271061372943
0.665077607150831
0.331495624537915
-0.285780503355229
-0.363629315908362
0.193339360776777
-0.774937211731745
-0.473796458080976
-1.42215192255717
0.882690636879798
-2.16422016032187
-0.110553427878764
0.0132260650051532
-0.267786369985703
-0.350302428873066
0.462772538662727
-1.82005600310799
0.281648433698794
1.54757647727979
0.0309299908069293
-0.576723626651001
-0.370341600070239
-0.0530109797158676
-0.0125527318782433
0.110080121656018
0.20586861043539
0.727641623557206
-0.106283110074596
0.142036846158172
0.357854577836969
0.0393732824335158
0.964238901365027
-0.108803664503214
0.14743609099476
0.336973272476566
0.452035479588922
0.541610656213266
0.223398536944048
0.415394493071144
0.429445510602747
0.477878282705828
0.574469697435003
0.419172424395671
0.102617649739655
0.39819796917447
-0.816165760682765
-0.121229227479986
0.566604092098739
-1.54337813328508
0.505848304924865
0.352216778721147
0.595970741229048
0.800984405129764
0.328958823232728
-0.160893049054509
-0.0793864764156031
0.331636738095562
0.281393840434996
0.529606014746747
-1.18607652596468
-1.40906639243187
-0.32622613383395
-0.781440984886733
1.33244613498076
0.603103068361812
0.453394540343794
0.250913840818751
0.0992424410905247
4.31027393982644
-0.141093071119369
1.43257858554533
0.300280469003131
0.577785446764515
-0.265009159429351
0.20917089856287
0.920882176697997
-1.14426993906245
0.212932484145879
0.851835190356883
0.722582211422057
0.556925028494687
1.19995128228124
0.36308135334862
0.394091736909841
0.0503946167740547
-0.93168131962419
-0.184561179377393
0.743193506253291
0.302296450938257
0.15794180288753
1.69630665193001
-0.175006591333293
-0.0138159806450756
0.567893918028742
0.245219964415435
-0.0168471885294787
-1.13758511953993
-0.299798280307825
-1.86404726174595
0.54511070019292
0.515033625642689
0.666381844213199
-1.48086127480868
-1.94000967273981
-0.205613311239564
0.281221548418904
-0.764133832026065
0.0930210085086084
0.0783731945475409
0.174616979109298
0.0435372725404692
-0.927087209368337
0.222945674014732
0.774264624819526
0.418291726986195
0.466154576940429
0.271940092309008
0.165844804319612
0.205546226242701
0.857219290774477
0.70761057973377
-0.296183507415229
-0.0123195681518939
0.248545557910642
-0.0919297033398937
0.110958917140622
0.0490225207304215
0.20672545963039
0.0533976597566949
-0.672941376656326
0.180573276927723
0.548950049486848
-0.0182770302509069
0.340356922599531
-0.512266167039982
0.737589828058123
-0.207747468257691
0.276042749475744
-0.704113189607985
-0.148659460383562
-0.0366459568232323
0.795232831529637
0.532013605853671
-1.14273722914922
-1.18069338570388
-0.342767697854723
0.426080059642442
0.364624649633351
0.524316813601528
0.525857917582894
3.70298066696905
0.975893112532613
0.736903214597064
1.06032009078638
0.170063474941767
-2.98773438498394
0.731428105866584
1.07142195702274
-0.0272121152782253
0.681176126282955
-0.975499841812342
0.201850389222745
1.11438840557787
0.8520016018109
0.738226136786783
2.45230579984419
-1.87067544241089
0.396536530180556
0.465360377110242
1.08745184381179
0.743347440115259
-0.117435374383911
-2.0811724173102
0.982599784175838
0.117437279368512
-0.682220682243104
0.987933067710263
-0.0872919857157798
-1.76756899218386
-0.834190140777743
-0.98648490950548
0.288786058933553
0.364444378776847
0.168491213742494
-1.74939152265185
0.552578334500666
0.491918099305397
-0.431078888480179
0.298544803505577
1.05357543634539
0.00126357308699936
-2.07818274820979
-0.200113462036178
1.14667089897994
1.10726161227104
-1.45507635741305
1.50627299846982
1.96014336878071
3.53459574192668
0.0003929906340508
-0.365385542384754
-1.32574102301294
0.2137060815407
-0.14439260005135
-0.481133555104682
2.66853979434849
0.557463883779208
0.601659623610248
0.379717820032682
0.560303488444075
0.489398203631682
-0.228202058260071
0.0457360620774666
0.560311258133992
-0.872905307398805
0.158576191632235
0.635169780451875
0.329207883173067
0.307961604966428
-0.18533522403136
-0.339958648694019
1.51131722923497
0.555298141352419
-0.359519628276725
-0.217832191791286
0.750491865160136
1.56268092102949
0.525663108582783
0.730450643901222
0.317611207600412
0.780888476214077
-3.28283131889707
0.663224285186376
0.285743869591291
0.703767933537449
0.605474842027806
0.474720394316601
0.725497675524393
-0.497797934077395
-0.721747217842804
0.675366900026413
0.773643928541456
0.145218703490155
-0.806320996910157
0.826059034616614
0.0713305315044702
0.4345149122082
-1.55802235622951


==> DATA/FEH_accuracy.csv <==
99.8765210306355,169.704
132.853341659469,159.347
218.130236602924,177.884
273.332716121696,352.541
78.0106083282899,80.979
125.727202357546,111.347
78.4347281831218,84.553
208.185593266749,312.916
41.7568491836171,41.537
38.0772734112936,35.177
194.254013459656,276.025
236.143050112765,356.202
32.1815480811905,43.433
61.4797175656067,98.575
33.957590993703,65.167
31.0296477024646,39.246
12.85158001249,18.093
4.42019578121816,5.205
219.042457037941,159.163
123.370668580739,210.551
220.538175941767,172.75
403.37465112352,506.597
135.741011240405,105.847
31.1949752248659,50.652
83.1068218908084,88.582
283.105031487611,240.878
20.3735109917,31.67
95.4023778925602,116.085
75.5687214991363,128.516
137.926481301019,268.355
35.9699128991614,55.388
20.3018115952019,31.623
11.179496734237,21.783
72.6591296503114,110.428
30.9191065300793,50.18
31.6336903924902,45.871
33.4751319471257,57.695
103.968528127867,136.246
77.7811508992466,110.331
56.204913776122,95.81
276.993687230413,436.809
357.607096272535,556.402
221.378026748436,301.394
32.9022565677863,70.311
39.8544352351781,59.871
138.012835315998,183.215
88.252933430059,133.925
23.7811762897272,35.577
29.968039766198,40.417
338.230402697584,865.004
465.407803062212,1042.115
203.17465215116,354.832
22.7828494707876,26.832
206.4011814558,221.166
95.3383895595758,120.636
81.1101720841652,199.964
84.0590694347542,126.65
166.587678165889,203.985
121.27553066423,158.758
204.592976929739,249.2
56.24246699671,77.7
21.3553830688437,21.499
58.5216172257331,78.987
81.5150809854205,68.341
142.804133027845,229.5
95.4860458947586,76.551
9.15831804695613,16.634
7.06670943110429,5.539
84.3548974340186,129.073
23.034321695107,18.569
18.8541271149448,23.89
68.9122185293334,93.91
15.982609710141,31.002
41.1566902598866,66.05
13.6110177787932,19.114
25.809671116771,36.856
18.0023827893012,37.742
30.5726481772117,58.498
20.8811131154338,31.343
15.929548203532,18.215
5.48342896553605,11.748
8.22553686492405,17.791
12.6091064374468,19.1
151.278107822765,180.882
103.845571025138,138.788
340.847259373007,396.799
189.370932519299,224.62
224.575599848748,336
598.276486837682,815.239
67.8634442269895,88.378
125.959935062452,195.272
47.823076832759,53.196
45.0599949730554,59.104
19.763935037899,38.841
44.2268558010416,59.753
25.0038336381678,25.645
44.3814848155105,54.245
558.512305680854,743.386
42.0396872747575,71.477
43.9333774758175,51.665
26.0645386487586,39.249
43.44949679429,77.673
76.165380715809,82.07
39.1216614026723,43.319
26.4139295973457,38.503
84.0798402059216,124.02
109.127737630626,155.582
21.7002059679151,25.84
12.2468351527378,19.263
34.5187895620741,63.23
42.6922279684801,52.773
57.9067102719267,100.508
75.2904600299523,135.648
508.473919236251,837.962
24.7987843995781,48.41
283.375318396161,437.4
306.30239102154,452.369
158.945936616378,220.569
198.501279655589,241.949
24.8668633371096,43.491
110.397699145067,130.4
116.0103045288,142
48.9199557582933,63.975
40.7039065805974,65.472
43.6728088093311,79.55
51.4372588956875,53.825
353.327177029491,404.72
4.45239167835584,12.205
2.25838551443714,3.307
77.8926918816099,146.175
149.780866322135,188.697
101.527579688934,125.313
20.9444488934055,27.263
26.1785578065812,38.602
22.5700099810814,24.62
10.7486935859653,10.981
129.960813753028,223.3
160.080588829096,244.945
265.914834670173,382.7
23.3957943101436,15.142
20.6157211688157,21.451
31.9970998640208,43.32
59.971680871273,73.776
160.389943358508,261.3
281.288389893782,406.762
18.3218854513433,15.647
33.4089435937743,33.426
122.290539984153,213.141
3.05629514144468,5.677
18.202651734627,14.803
9.00153123373216,5.911
30.0753283677068,38.054
0.993887924476812,1.778
3.32717488359235,5.932
0.515313744844506,1.95
1.05640280585906,2.7
0.984611979810518,0.437
0.573424998158879,0.103
93.1344463580818,115.993
225.971498841355,237.214
252.544105937526,290.161
144.241794288505,210.214
65.0089535981562,87.105
309.866656703425,269.4
517.455637322023,322
7.24894033794037,9.42
66.3592727602776,84.718
87.4890869177819,85.708
99.7299922449095,158.29
86.5421271126197,150.591
16.5716245504451,27.003
193.567186543488,240.541
32.2583637866145,49.361
31.8729258729041,36.886
222.709593725835,267.21
159.573169422375,139.703
97.0970788500963,132.707
23.0917983132753,41.773
86.122997346165,90.357
17.5845608809279,4.052
8.48222267861829,51.248
290.526397774756,252.951
120.282770066881,57.618
9.38419903102273,10.82
82.2368882261307,71.576
238.774501468268,266.012
21.6301995298066,36.064
4.01791102862842,4.564
11.2031693161979,15.978
68.2007152385062,98.787
22.2775435714605,39.73
24.7667799126738,22.023
93.1299460899005,88.865
33.7786068368902,43.838
197.41121298719,161.926
0.425303612970764,0.82
133.358371971122,233.867
138.339978771611,156.076
3.3776339761864,2.47
13.9004821835807,12.703
26.6089084142207,28.85
28.4245761443538,28.169
15.14430189175,14.689
62.6596679706944,82.325
221.196305671605,216.832
201.940052117246,313.732
80.0689734952235,129.246
22.7048717578049,14
7.24833122490855,8.261
195.060841896189,215.537
159.480691391362,100.656
166.647103044029,265.531
72.4503509565252,72.146
26.5611993146788,17.52
27.7478759386893,78.899
59.7083761396149,107.702
200.064797338523,249
64.4426030845516,86.245
337.968099899183,440.397
94.5590025160639,113.921
58.1395357323614,61.525
10.4899897427872,10.186
16.8647053168965,26.812
105.291806658643,112.737
118.578837842035,177.237
326.769790745888,441.888
19.681614709022,16.685
37.7581476558214,34.383
29.391152941654,49.195
16.4334482185164,18.258
46.2338124496397,66.857
2.8673638923854,4.855
6.31694857779364,4.138
32.4858982001305,49.324
13.4765365016576,31.715
13.7147913860956,11.567
20.4926469100124,26.582
66.9200211638465,88.166
7.64188288621615,8.94
10.4398762848195,13.187
4.11311487055437,13.719
20.911504395135,31.7
4.77906464957793,5.6
12.0668787380674,9.445
22.257597551873,29.165
12.236683525807,14.389
11.4564939850395,12.1
10.5342265800811,10.6
1.60252082858837,11.015
3.08130020304607,2.73
31.6724761994558,27.477
21.342215016012,17.85
124.683027461699,169.5
4.65479198956824,4.302
35.4947335458781,117.675
12.0909370626473,34.814
16.6365028511038,16.32
17.990147939174,35.938
119.896610693754,135.29
14.7905055410389,21.295
7.8163360307181,11.6
47.2043653211807,134.762
1.22313822267004,12.9
2.80386656096599,2.04
1.74512893695372,3.308
1.22687429488129,3.274
5.4347702669612,6.098
2.84997720112903,1.767
10.6501095425463,16.651
13.5043706517693,16.909
4.75147002076022,7.24
3.91853753395175,6.758
0.687418095313812,1.857
2.93777099510051,2.482
0.821529956178453,0.653
1.37074412726895,2.736
5.76250215623448,5.416
18.0736965468945,16.994
34.7647225764346,35.132
6.82081890609655,10.04
1.50814760842339,1.838
5.88078758125251,9.919
0.80582881495888,1.135
2.39342253167203,6.174
8.0940216489826,13.181
14.7911219370917,14.997
13.0513406582536,19.067
8.22242141384892,9.894
50.464641161481,62.63
1.2880424500547,1.94
33.1786652837414,21.8
2.45400827801669,3.64
67.0406552694181,83.782
4.90077178218305,4.036
17.6156439884829,16.726
8.34392039421497,5.281
5.49697926294869,7.82
15.8961145231094,19.935
12.9749478164836,17.07
6.53763218523245,7.35
7.14525374456071,7.987
12.7280393499912,22.471
3.80313266231706,3.17
5.06125621292912,8.04
4.24262869580925,5.348
3.93375658153096,7.26
2.31366473952269,2.734
5.87836419640423,9.202
9.39487101084445,13.104
0.911930007504043,0.449
2.07559078434884,3.72
11.9017281660622,15.9
54.7586192070672,63.647
68.4729800343862,77.29
7.6688934252635,8.05
1.63042169005714,1.11
8.0738141040237,7.87
0.724786446452632,0.788
0.978721288412434,1.476
6.26753226625666,7.9
0.378064395647355,0.337
0.739124927172655,1.136
6.38788471818682,4.003
6.94782545783362,8.13
16.252991394675,25.7
12.8594204557821,13.34
4.25608547426483,5.428
4.61083920700972,3.15
28.136785391245,22.5
11.2085959103748,12.8
1.1229269938573,0.948
1.21354825054008,1.039
7.76559999643565,13.245
5.72413813015109,6.012
12.4672053392825,14.725
16.7302554065158,18.305
8.63421598888914,8.15
2.69753469588768,3.9
4.79943503657358,4.873
11.6378535693404,10.9
29.4296461990467,28
5.49823457412973,4.635
19.1729110531663,16.6
4.10279666016118,4.015
4.92790295342926,7.545
4.34802054782475,6.78
6.5060874065682,12.492
29.2059988538735,30.8
28.9768041711102,21.8
6.44581117450244,5.895
12.5183038400259,12.2
20.2766642955812,24.095
13.4657045569142,14.66
10.2083662610713,13.947
2.56873711701424,3.9
12.6112266393234,13.1
7.36412452025284,9.682
8.62621555992433,9.769
5.03969748223881,8.8
11.5964586702922,10.95
6.83474241187688,7.53
9.88844825750883,14.3
4.32485409899103,6.931
5.54274044981287,8.482
9.82547862257285,12.8
8.50118252378291,13.248
1.55268902253274,5.024
43.5537938707818,44.51
6.96391298593649,6.748
2.04099418897501,1.99
9.28186569692775,11.619
2.99480634502837,7.068
1.47839499700741,0.436
3.46391000785092,7.04
7.44113791932762,7.522
8.67201233599414,6.958
5.78130127382391,19.4
6.01800826933588,5.525
353.921139967203,316.11
135.087020803686,148.014
4.69897481485353,12.667
6.09366611920196,4.87
2.69654313159689,11.088
8.70403520355927,11.1
14.417481189034,22.35
71.1137662045446,75.331
11.0179510871373,10.3
26.2872421013106,25.8
3.36098069346724,13.593
2.77340128332976,1.22
1.24587662612167,1.31
21.0047269771689,37.573
3.47016851125255,3.545
2.97762790569235,3.61
25.6110903063455,19.33
6.66931562678995,16.5
3.02147596948531,2.73
21.1441434763259,16.9
22.93247356238,16.853
4.25562721480052,2.266
2.32341310770441,2.17
1.56105388708595,1.955
0.982023813284029,0.403
18.0151786930255,20.75
4.26082274039933,3.46
0.540795468392613,0.459
3.27729244001809,3.69
32.4469742054612,24.305
3.30379401896001,3.1
5.75058719967982,7.925
6.01280174955759,13.08
6.10952921677826,7.543
16.8967194737976,27.274
11.0242333267757,10.1
3.43615431404462,4.236
16.3831869634955,15.434
10.4607035060392,12.04
11.919895242607,10.416
4.54381148466353,9.647
1.94037639423588,1.14
1.09539580808103,0.622
13.9340173620301,13.9
19.7994516731271,25.47
5.72636471603327,12.98
51.0854206601646,47.3
2.51783129295799,4.887
150.39151665379,132.959
59.2578296660102,43.573
54.687942307165,38.239
40.5621216715364,49.828
23.5028946070493,20.46
19.9361484157073,26.899
34.2675913074753,24.4
19.1787606920596,20.492
7.9062626131825,2.857
5.22705808978124,8.001
5.44659598777842,3.55
7.94724237403683,14.428
7.89222642250523,5.128
1.3214466751973,1.302
26.5169444188587,33.068
21.3653354833923,36.388
17.3098029846891,29.732
25.132333443484,31.322
95.4904951722193,80.282
2.10884085490226,2.271
5.78769383919977,9.23
24.0943582411894,19.902
15.6859878810489,13.78
15.870742935142,15.9
5.84947318468067,1.606
25.7045474969323,17.93
32.0280449172262,24.95
1.50558778928563,0.982
2.55679182929118,2.889
0.914701782740135,2.453
2.27163171768144,1.367
1.4503197573142,1.065
6.43492007619871,9.479
6.70410746516339,8.159
3.1143774436374,3.258
23.750834428869,14.774
4.5462505664375,9.613
31.8256285849509,47.505
4.09358452865224,2.117
7.15489702491856,10.421
11.1805712520053,14.808
97.2047678570164,100.508
12.5216428665493,12.8
125.537635165932,110
3.83401870124994,4.709
5.43236140574026,4.637
2.7135388995901,3.608
6.19342085196824,5.439
5.269010770463,6.912
4.12012263775024,13.419
9.59878675451979,2.332
3.62125408490153,1.667
18.5625027841647,21.339
7.49723450208615,8.23
8.3415198424277,12.354
13.1127256848258,15.58
0.915398544113463,0.901
1.53180953164282,0.496
0.35230328783014,1.79
8.25469548802339,15.959
5.08961761028075,1.018
7.71589043658763,5.67
0.742390733695158,1.641
188.725907018481,176.659
149.936379339037,140.651
48.3675492450987,70.4
75.9222765753872,106.32
45.9868735123868,68.255
275.300183221994,267.78
34.449816378171,63.196
58.1252318776783,47.385
61.4161155909841,79.23
9.24587234188206,10.091
138.599402572767,234.4
25.471822205641,40.116
34.3697207819022,46.98
47.9746595545663,71.101
56.1684543130689,63.05
26.150778466711,25.9
76.9427048565778,86.97
300.075775039865,265.128
50.8255056735508,46.05
61.1047720449749,62.162
82.1843050399909,81.909
24.5860075220729,40.07
49.4317660166351,39.95
15.2700340776399,6.89
37.1452217373227,28.839
43.0766419264512,46.4
10.682350436266,10.125
25.1109095542585,40.519
106.3568997271,123.109
40.2332518971172,34.475
14.1957990352849,13.8
5.46422244265279,6.649
58.3062802265031,92.646
8.48788850715188,13.681
13.4403746209644,17.329
17.9510520649536,11.049
7.59385461059547,9.957
5.05964664661772,5.666
6.94339661739238,5.53
5.07921586317049,4.28
7.75185652772971,8.465
9.04823673879583,6.7
51.5144538306466,50.945
14.4731814811532,10.21
5.48755684436429,2.355
4.34296871001836,4.687
54.3357075348368,57.5
4.31383509837405,4.784
13.9970556650928,13.671
8.17086122658819,14.511
4.19136014425545,5.777
7.41711891720859,8.75
278.256557643943,240.88
265.429707421523,237.253
138.03074844499,120.261
34.7347770901117,39.055
46.3087545089715,51.606
15.3521544348701,18.416
49.8922512583598,59.565
30.5735123747057,19.137
10.6008618368365,12.795
9.87215507250058,10.793
9.97238622708289,6.12
8.50400997357769,12.145
20.7446263131333,35.408
34.4314765486094,43.736
46.9077107515073,49.916
22.3121914597436,32.01
10.2520338644998,7.478
31.1508128112194,36.285
16.1639509437927,8.953
12.9553192923581,13.772
3.02656895916975,3.822
2.4655154538985,2.561
7.63844419431302,8.799
5.66804701430827,10.268
13.4859765493301,14.4
13.2213482423574,20.928
24.6946429188221,29.274
35.2917631871206,30.697
51.4075056468284,57.636
36.8659989111043,38.186
14.0911512173135,13.418
8.25473886588026,13.405
12.0030917593274,13.908
174.083609351221,165.317
10.9740067454153,7.386
23.0105086069978,20.942
19.3838518417279,12.037
12.7381988426851,10.697
11.2627681331018,12.122
506.90653600942,337.363
136.206506603304,178.662
16.7946693803335,30.762
465.529982817385,307.379
15.6064909214651,18.981
28.266650275089,65.2
137.422653118137,139.084
13.6138093888705,20.132
35.6815103830325,35.514
214.029253543204,188.094
18.044499530684,10.861
34.1160737798122,49.639
25.0256886240132,23.2
26.6758144954318,31.3
12.1999639988679,10.622
17.2350380815486,14.988
12.424251836369,10.216
11.0749063249704,6.77
34.6434693369267,23.239
2.59587823046205,9.419
6.32636111589111,11.61
284.507907067147,264.248
156.422789729417,182.168
8.763472690967,10.005
10.4642708492581,13.931
94.3842678547288,79.32
5.11514305836594,4.838
10.5630417019068,12.444
4.34611250374523,4.69
2.47736252834654,2.43
669.513375928756,480
82.0123292437555,96.215
7.30469931992668,5.92
7.72087626096842,6.372
12.420539845205,13.602
20.6917570326593,30.648
64.3381752928813,77.582
517.827438193153,382
74.130690905546,56.542
135.399731805788,115.322
491.311367592138,519.932
20.9950794661558,16.998
79.8501688117644,116.495
46.1491824661666,50.404
179.355211008662,188.174
27.630318199298,27.435
28.9978322992806,26.25
135.965411384832,118.2
16.92900975229,22.937
41.5402818225281,41.684
573.364273690351,477.367
25.0249491716571,54.87
135.269795128923,115.157
76.7780270973366,157.115
70.2557586472491,120.2
9.09720400613669,8.96
7.6664980202285,5.779
3.02211867337613,1.85
291.752326352668,373.4
80.3369291041806,106.7
24.4026976079722,23.456
236.85009662098,349
107.92772938265,163.6
39.4305884134997,32.15
25.3351987048923,22.975
34.687331522386,34.085
34.346179299229,39.171
84.6447008604436,76.22
251.263858089084,353.1
106.182851169474,115.4
94.5105398134173,162.75
85.9855441770488,91.01
68.6315802969393,54.089
37.2861455332007,39.734
41.9470941980207,56.506
60.5191163855561,92.23
28.9334936862162,24.32
108.067785409727,117.3
186.636155877935,224
59.9111995198521,52.962
71.5013357773484,89.442
43.0089802296172,44.61
48.3256067345274,58.78
25.9315806325941,30.863
79.9674579761525,99.619
211.460164635404,257.2
34.1158367941656,58.491
177.170108258784,178.55
84.9696024042844,77.74
49.7265753957056,39.48
79.3948985445567,83.08
112.228327879696,152.338
71.1578928633322,126.862
22.5571818876732,15.27
152.905214189214,122.902
244.951882878028,257.918
49.9740401349694,71.878
66.6870492506896,80.86
16.687240779167,21.83
277.578979029101,213
202.989487027013,139.2
106.86871824421,95.853
23.7211273597657,20.08
355.138288953868,321.713
57.1049491947827,74.285
27.5490398859781,18.455
8.22489148402252,6.137
77.5649746299388,92.426
32.6268024490681,22.28
11.2118328812871,10.848
48.0925351163812,49.8
56.8731609433769,42.646
60.6734833541065,51.309
77.18159275671,65.6
3.71744242090782,3.699
21.9946219468829,17.21
75.6333573504152,74.4
353.031950531205,394.568
39.7901433931195,30
58.4358217227867,78.14
40.0770962418507,21.68
34.3676858170546,8.78
21.5332048154646,17.03
35.0197335567853,24.081
245.451425928179,227
78.1846034025944,77.099
53.2844380904034,47.718
57.8289770890245,55.691
19.5895779617567,14.099
42.7949244444195,53.477
20.9254988972665,20.402
13.2196703240206,6.092
36.427489299837,41.75
21.8581787396998,15.459
5.48992887463842,4.018
30.0351270158392,43.99
16.4336395686514,37.743
30.5709698108607,32.679
33.8909611173112,38.414
110.419086611367,164
14.1278200512772,9.104
11.8559786160543,17.37
36.2260141620209,52.852
47.4427019610072,61.047
7.19416310180597,5.74
19.3537801456303,23.331
50.4130889554129,81.678
49.3819529521529,71.753
45.4572040305538,60.53
35.5395297581564,63.271
94.3525199950732,139.845
26.7546602986895,28.416
17.2001111898393,17.445
27.3589971487227,49.96
12.8489424706767,28.326
69.3241636466814,113.145
10.8656471684374,22.598
5.80724864369188,9.484
41.0961227230739,44.859
34.9411176910771,44.8
7.56333581738222,17.703
22.2678804090966,28.809
18.7585403068929,22.723
531.828916853879,599.752
15.4445359959968,10.9
119.3463292279,172.971
277.563751730739,220.554
193.012976245779,224.151
515.393445357927,547.161
54.3840812515031,81.763
172.053286274992,121.978
21.2772599455928,28.494
47.8868517058224,90.021
141.971481844817,131.364
87.5656995946419,133.35
616.196889345772,729.715
190.325129681899,271.444
27.4581110558068,29.917
104.472966597907,100.72
212.740683110363,300.237
18.5367052428222,16.971
131.730906903413,198.9
65.3739408199776,79.331
23.8289321889515,21.072
16.6602972778228,20.931
62.5569253574956,65.834
144.985987761141,164.688
49.8626902531855,36.95
48.2558528866339,43.655
51.6884463786586,71.761
59.4391219893584,57.76
79.0783430392911,86.986
25.5740465139567,12.421
65.4045485420979,66.334
117.551815088242,120.913
18.8954766445064,21.712
23.2280141435042,33.995
67.8162386628623,68.95
47.2788725828085,59.001
91.8143272776718,103.5
78.7606611257957,68.689
20.2289856112569,20.196
197.775868037964,203.936
100.298841150538,101.259
56.4603975511144,52.738
116.019740476836,105.15
74.6747793932081,65.665
33.2992792202107,38.585
210.830002514043,201.338
7.48230604400494,16.67
350.775941056698,413.42
124.900898173435,200.926
97.0898302111361,114.406
248.35313089381,283.9
546.503752883791,646.202
145.740448332147,153.642
43.2610088033202,33.117
1.94207485607927,1.84
72.0290122528973,90.185
36.4797930790314,59.677
374.491480415801,505.493
32.3922505808923,42.495
142.066465286304,188.137
106.89834216378,156.751
36.9594107884595,35.854
418.817374910728,636.51
274.570247180374,363.662
199.324423047063,297.414
377.668264258907,307.379
73.5348664761299,81.304
146.528436567984,122.402
412.72772522946,447.365
125.297635259973,70.626
134.612122336566,140.424
145.891504566281,107.384
299.665045141123,357.324
109.469397759303,87.422
15.4292789776891,6.53
268.947068080243,208.969
151.07132108816,132.001
130.199859228722,86.881
248.290556368132,200.433
111.115611024797,104.116
120.047708150414,133.21
211.455283727139,200.493
296.116306235443,248.945
133.366973710531,87.9
128.97874928877,80.498
27.9453053068633,16.31
275.558076612992,274.929
196.828058056892,210.636
430.11151523773,376.239
16.9723089362074,20.524
76.4744519521852,71.791
108.847993614711,105.815
438.310326594445,424.099
163.180790676514,162.547
96.9096065933991,61.566
17.4661308638346,17.294
43.1327572897089,34.645
235.422071750004,247.738
29.7781934925003,37.733
53.8861299064802,54.245
10.3950209226103,8.725
33.9971445000454,31.903
20.3768527599739,34.997
13.2231704125111,20.032
42.9745618952206,124.173
164.183405128861,117.931
159.309428040355,160.531
60.205910277628,43.18
88.0430953437026,80.978
129.609555446842,121.753
20.4252046721231,13.54
128.632414226044,181.095
45.0637124036242,115.927
15.4498175511253,38.449
15.7480789977848,10.921
94.8995066506041,105.526
120.604696193472,135.932
41.8516753803442,50.021
144.135817565885,198.528
74.0473227640075,104.956
112.479338780348,64.846
14.5897336394694,17.199
16.9351629201304,15.91
106.136807289697,65.647
96.9867479240171,88.807
54.6660903745462,81.038
192.039123911302,189.437
215.526876406074,274.549
673.957057967872,602.282
187.973331397949,153.016
107.121298417863,150.946
240.89833684588,134.233
85.1722863917423,48.152
127.005474166854,133.995
97.1548186578453,75.943
71.7406812057925,81.404
52.1696293523457,33.932
121.818355376455,113.948
76.4418596960946,59.636
50.9540536415024,51.821
46.8905546064282,38.531
14.3626803250646,18.459
57.1507370889129,88.144
64.239972004748,64.866
54.1934054266645,64.73
26.7225877537846,38.615
38.4170658254425,31.967
8.75441379227821,10.641
15.1263789674558,23.65
204.579535644017,204.043
86.6106386214534,62.568
111.901250418735,75.395
19.8676859715137,14.684
38.2797163951482,27.02
71.7915571972774,86.892
59.8493291293508,41.422
21.6575297296589,18.703
30.0909841617897,20.008
134.0691426922,109.461
47.0009439760011,24.895


==> DATA/FEH_histogram_data.dat <==
"x"
0.230228672664265
0.078971408804573
-0.0885789837596658
0.110518015088058
0.0162187448631597
-0.0527507314576714
0.0326206254482027
0.176977097599539
-0.00229259447020702
-0.0344070436563382
0.15257841807839
0.178521185155685
0.130212896107768
0.205034922037596
0.283090855348286
0.102018554699867
0.148554058751097
0.0709792281129247
-0.138686185979943
0.232145390112307
-0.1060657221829
0.0989540108347766
-0.108032526855328
0.210511953153372
0.0277088068769347
-0.0701504513469673
0.191582185430752
0.0852169061397199
0.230615125160653
0.289062034603808
0.187476297352467
0.192468274931792
0.28969543805734
0.181789015231183
0.210303721365638
0.161388348220203
0.236415880165199
0.117421865080055
0.151823189527872
0.231636554266443
0.197821706504666
0.191982554155813
0.134000090302405
0.329797590127136
0.176739852786016
0.123041548870967
0.181132505276088
0.174935991434728
0.129905738029862
0.407805473081039
0.35008198666604
0.242153254248692
0.0710450045335038
0.0300061844807544
0.102209116980664
0.391876492815356
0.178020616232408
0.0879553576267922
0.116962435478105
0.0856573163969627
0.140356656654725
0.00291089357706253
0.130239300024168
-0.0765566350324758
0.20604191292884
-0.0959890411096009
0.259180975662655
-0.105785869218503
0.184725102625021
-0.0935869116345125
0.102809718971537
0.1344156089238
0.287742017666181
0.205432379564299
0.147460980408627
0.154725728721738
0.321494918316289
0.281807959573618
0.176386916677558
0.0582257171337079
0.330911716027454
0.335036106568832
0.180349056490373
0.0776192675860852
0.125963938653839
0.0660107626417208
0.0741351051334673
0.174976709020504
0.134383012839034
0.11470827190518
0.190407546314352
0.0462414631058417
0.117825734822722
0.293416984984633
0.130673649278768
0.0109961027193219
0.0871578857514643
0.124181631527683
0.230506839472352
0.0704018418251371
0.177778553942428
0.252285328355361
0.0324268161581698
0.0442611326253719
0.16366155336374
0.168799849368392
0.154024198256593
0.0758286533406707
0.196700052530207
0.262867623499151
0.0920629635150878
0.239471738079958
0.255673444169837
0.216955642743808
0.290504689778156
0.188516757600152
0.169342448927893
0.142295044375892
0.0859605206398477
0.242778386053307
0.0723175692619056
0.0877917775592651
0.116524238957399
0.206419514810445
0.260429059586675
0.0197062216236104
0.0589776228518568
0.43794442138201
0.165636115384206
0.273376389693963
0.100308657400393
0.0914120939602601
0.114504706212003
0.168664089079372
0.0377562974604846
0.00928620895657928
0.235076301043744
0.184729905630859
0.158115896101335
-0.188954552653525
0.017249011202995
0.13157783119995
0.0899688835698436
0.211962275709534
0.160188566899707
-0.0685390810356299
0.000221665579932528
0.241274136373515
0.268923603185758
-0.0897849208144497
-0.182655433401068
0.102189936102044
0.252594342584484
0.251125513419285
0.577962884910538
0.407534218114549
-0.352783678575548
-0.745639397155751
0.0953214437843164
0.0210866505884453
0.0603018022326842
0.163570520014257
0.127069909515669
-0.0607772549756178
-0.206017250950798
0.113776377466067
0.106074076622029
-0.00893252308882375
0.200627693825658
0.240571451749404
0.212046931132996
0.0943573743983355
0.184741614182462
0.063439629222674
0.0791137813688714
-0.0577541387194151
0.13568766711426
0.257437910332445
0.0208426669983723
-0.6374620909621
0.78116725177826
-0.0601491986729115
-0.319645241934517
0.061830050542207
-0.0602992442932366
0.0469132814368312
0.222013368718215
0.0553453201093409
0.15418151720353
0.160910867578344
0.251251263301145
-0.0509930660642079
-0.0203586063311005
0.113208998734643
-0.086055229237946
0.285114780305476
0.243948659625443
0.0523884214958072
-0.135915631366888
-0.0391235673478436
0.0351187587766744
-0.00392256758887344
-0.0132570275882793
0.118543650128991
-0.00865449364546356
0.191336354067365
0.207952850333604
-0.209991017573284
0.0567945912100709
0.0433517394090925
-0.199868441935998
0.202317462656884
-0.00182823612496019
-0.180713578953821
0.453841754715998
0.256188508074626
0.0950286685873976
0.126560851598128
0.114968641814431
0.0809009062760164
0.0245800629431594
-0.0127713916962857
0.201350453714932
0.029671896168062
0.174547200710068
0.131070307927482
-0.071734514733127
-0.0406669132234014
0.223704342209925
0.0457245020487473
0.16018717815263
0.228706422209123
-0.183716855267618
0.181363410038644
0.371686423793092
-0.0739684704120311
0.112989596478553
0.119745068110366
0.0681371410650684
0.101450653991081
0.523151617500175
0.180673984684451
0.0688451214561026
-0.106392986204529
0.11738369526296
0.0703668844546217
0.023733638890419
0.00270320992750617
0.837180818564443
-0.0525713655167004
-0.0617127047245629
-0.0776012705216971
0.133362363586631
-0.034229872219486
0.520520286645642
0.459293964455676
-0.00834188435843419
0.30051916963655
0.0524587903934859
0.158294625927996
0.171454767437694
0.455585284941689
1.02311417235463
-0.138127173817683
0.277737981024371
0.426278607732863
0.0500062292702975
-0.207604836304041
0.194086246043675
0.0976435746976079
0.182910572754167
0.236694176398722
0.43159094359714
-0.0732161615207795
-0.0997102228512156
0.300159699152893
-0.0269324452265708
-0.0267513723868256
0.00456410602807722
0.167897193717235
0.0859016573024605
0.227032397640156
0.148753068625835
0.411547249986491
0.21178399837158
0.00600327409415558
0.164627241056309
0.0803721746420762
0.0937952222353562
0.177871553613952
-0.182402417572429
0.171225360265852
0.0968124728709623
-0.0843133213104811
-0.0225064321920909
-0.19865398453136
0.153082654443025
0.0983252570230195
0.119127901265437
0.0508668560636751
0.0483660282255971
0.246860890431466
-0.0790822126830185
0.200997725854831
0.10055637352078
0.266129138164215
0.0724980822902148
0.194625739470359
0.144513062690075
-0.307715165613176
0.253401206128102
0.125787097508409
0.0653254495772582
0.0526040779507231
0.0210631779537697
-0.166976965482092
-0.0111040133931931
0.0363161540761354
0.178427322617134
0.100530512837108
-0.0499358785753847
0.186660482159674
-0.202971479742822
0.0682416459588834
0.198999817915601
0.0159344331950786
0.10562949774845
-0.165469423618269
-0.0970919599698898
0.057658757282022
-0.0735431845551157
-0.0674415009531473
0.231876946216522
0.0213088666666508
0.0722861909389727
0.0390671622017329
-0.0250652997926227
0.160097567708377
0.00660629378471922
-0.0284463905390806
-0.0216270097337661
-0.0741735259605374
-0.06257996945694
-0.00939444369677156
0.18499709755369
0.192938106064164
0.283312082008075
0.0230786526698974
-0.123593992175616
-0.0387937695806444
-0.0111856577188536
0.0749304196789118
0.0369048886678707
0.135524557402951
0.181344945917753
0.0165139650873785
0.118843954909411
0.0540298031018542
0.242078204303356
-0.024911265329991
0.042072824701177
0.16020789208379
0.204824437929936
0.184773725784739
0.114856254561782
0.192670978687294
0.509965148163379
0.00943160289792866
-0.0136782620543804
-0.0109886918048062
0.0975334715599413
0.372927796247869
-0.530303994926878
0.308006058591677
0.00469397495228907
-0.0956354625699158
0.525776128112624
-0.0371204978107011
-0.0490682693669791
0.0396891714634746
0.430670653212599
-0.0973496936998216
0.614045845985024
0.105602339920533
0.190388134023068
0.0250200530163083
-0.0292636153385279
-0.00812531897880886
0.606849299146635
-0.356652881502196
0.0217962575440179
0.252558831622702
0.00926567489241947
0.0836367759848272
-0.122196213465655
0.393402673229559
-0.0440564975104806
-0.0973033924814717
-0.13377368072053
-0.273703672019512
-0.0296667012834929
0.0977288667026899
-0.38681697306382
0.0613795267899113
-0.0904173681775093
-0.071220358231511
0.0515111699950237
-0.125478578125173
-0.0276512687796752
0.139287077580994
0.337530859200219
0.0915363617013233
0.207946442362763
-0.0380270226766621
0.0908832921338709
-0.0259198915001626
0.0610655941193445
-0.0585714674219104
0.326971973618114
-0.230981131214411
-0.245780689923895
-0.00106154708333484
0.109375781905752
0.355395687389234
-0.0334358331686322
0.288015712141166
-0.0535055990123516
-0.133528279153044
-0.155385056501295
0.0893527923371811
-0.0602157237233789
0.13009487680677
-0.147493752306599
0.0287638070385456
-0.442060995321382
0.184886943847035
-0.185896808745328
0.258989675366867
-0.187251519855761
-0.00643865835109135
0.095884450643924
0.231248469440531
0.234931999245078
0.0956166721375304
-0.0753419622344984
0.032173327569695
0.202696151533794
-0.083018641354067
-0.0562626575678722
0.000799867062734716
-0.561371213466247
-0.156429673384495
-0.108459878945594
-0.185594596067635
0.0530521720777214
0.428418022687048
-0.220569409327145
-0.134114155513679
0.168219366072343
0.0852959658196641
0.0195798346962681
-0.20618077744381
0.32520557413863
0.173962332308353
-0.286382904569415
0.163306008231566
0.122032412100017
0.0145130636572293
0.00954865666249494
-0.0573812581459556
0.0892744635308705
-0.0687515592090386
0.123730477136743
-0.0564115331397409
0.117874643149355
0.512810009649107
-0.614487797461429
-0.336923398283487
0.0605375316169783
0.0404987400832115
0.17056240978792
0.0748744773718406
-0.00688542639341486
-0.489723091091612
0.705936334776157
0.286304617760848
-0.698937376441447
-0.133802993266701
0.344476038545649
-0.0286957535413861
-0.0277641950438374
0.163018576638805
0.146245745737453
0.171500586586879
-0.0120283632075679
0.263502679014061
-0.0887238134618307
0.110607310943411
0.0379863133510021
0.228196249075385
0.197257607965254
0.135737008479272
0.170863807398725
0.0501926181196819
-0.00418485756428955
0.053202020575426
-0.0537753407538548
-0.0428520736850349
0.00744985073052962
-0.00145726325472495
0.212131332275056
-0.0924893428451359
-0.345620784350789
-0.109922758169015
0.0322761403777689
-0.0232717890821372
0.20779627474244
0.0635241343158244
-0.067080861474246
-0.012280756170304
0.0852279622540737
0.201111337791356
0.207318176650544
0.110362127828021
-0.210766932967321
0.117666229102017
0.0491563823530333
-0.0988468422228168
-0.0743529014235468
0.0382212363010972
-0.130489152281078
-0.00482753310886985
-0.151538265731231
-0.367388120567199
0.033108253127661
0.0245825180712642
0.0449276313345962
-0.01023640645582
0.249429507577826
0.139347388181465
0.0717728109967012
-0.0626446655964541
-0.0487378156818576
-0.0598510320778529
0.0509121260004075
0.0470370974090581
0.079025975754593
0.0769580453268175
-0.203471477745014
0.0816991159237854
0.0387302083898592
-0.212047668087562
0.154773758281222
0.232195780585503
0.103883413631531
0.0269955375583606
0.156743446211999
-0.137024571257125
0.0662577443253578
-0.256578939233127
0.0265488931059732
0.101340109130686
0.0165018494265382
0.061428407636495
0.258052416100417
0.0284800919455954
0.199451982208603
0.0738793177920811
-0.0605774221818536
0.0496673007919131
0.0152781622971991
-0.0212586879614896
0.210563479169636
0.0639715558744671
-0.0224403669687208
-0.171955919493863
-0.0409080628384724
-0.206921821134424
-0.0758460281148252
0.0319291363003802
-0.176830441028279
0.117834336933732
0.262843109078339
-0.180273463922485
0.0850138251146086
0.362973250038281
0.00521884343564993
0.169907256104476
-0.00204363923685391
-0.0560981945904468
-0.220475027586289
0.162863978907675
-0.0328980517697217
0.0694266488886941
-0.0601522520247371
-0.0606685629153676
-0.0849893615911022
-0.213751392826623
-0.173403941580402
0.559720480525144
0.263678241428121
-0.0320826318767686
0.066172063222159
0.0575408553356144
0.124273320148995
-0.0755169057852978
-0.024191920374244
0.0711710080891867
0.0330718784104331
-0.00838329073478877
-0.144518020647601
0.0693636376633759
-0.0912806372456569
-0.0833908251376528
0.0394622981238315
0.170604768793113
0.0812922315291158
-0.132121695817832
-0.11762688154738
-0.0697056384775632
0.0245897349363244
-0.0917196978730521
0.164031447093614
0.0383009910005541
0.0208456175301701
-0.00308092188291287
-0.043236226169139
-0.0608109645070325
0.131905059409615
0.00149994862321967
-0.0795782353009375
0.340961756142275
-0.0699104898935903
0.310980701540072
0.23322253985511
-0.00659992427542566
-0.122744333393756
-0.213139785928404
0.107159985937302
0.123249192708411
-0.0171838853243824
0.168351860728433
0.180650259001807
-0.0886522807368795
-0.0424687947694433
-0.00760759275351575
0.0570862260700962
-0.0455308300689912
0.147767693599645
0.0361514261970837
0.236040753518659
0.0246636702382761
-0.10341504672375
0.0276147970879796
0.129392683823258
0.18297963019341
-0.0754373067747682
0.0356017603810881
0.0792522375666498
-0.0535436379897316
0.0972273465468829
0.0158730779649139
0.085052266375826
0.0756091492948341
0.0954288870791795
0.0850423982548816
0.234133018273055
0.00336940398304275
-0.0386190497814107
-0.100211406970795
0.0197038897826383
0.132705757277782
0.251108474620054
-0.169445804394899
-0.0948633451777794
0.0224008703359084
0.157851523135823
0.0836922356907757
0.116669203310708
-0.115006970601515
-0.163834310794404
-0.047244890662999
-0.072371616796427
-0.0429288874156866
0.114227378205535
-0.173992418284528
-0.127174053465605
0.0761285033269885
-0.165659326858018
-0.0143269392085235
0.015151671985838
-0.125029063924163
-0.0728053787026692
-0.0706098972633551
-0.00215991918709446
-0.106535631207251
-0.00714044352796006
0.0483078482536192
-0.12265424951163
0.126194251433657
-0.266836969627933
-0.592655773556694
-0.101894023295741
-0.162638319788911
-0.0339397022451733
-0.00607249237282104
-0.047918157460632
-0.0163604940819841
-0.142836769110868
0.0967747718827565
-0.0110030778325421
-0.336460730058691
0.059227240523958
-0.150432575792061
-0.13555678552563
0.16572448909747
0.361102659506853
0.0289595421703035
0.0544056468263174
0.171799697720337
-0.190842905526562
0.165862411123079
0.164040873753295
0.109494911465595
-0.098068387263468
0.0811675504154135
0.209561786172228
0.162271802313802
0.124367954169991
0.250493021417271
0.170893439354912
0.0261635029478762
0.00613971937788382
0.261522255541376
0.343317866186454
0.212750727985444
0.31801440588112
0.213021124082268
0.0380487384037949
0.107941220984214
0.369333485556736
0.111849303345219
0.0832666276800049
0.0521997575862621
-0.151348367276631
0.161164230399224
-0.0998478104474425
0.0649541731447658
0.0259762435993123
0.177085021872288
-0.14938146399092
0.126837720549817
0.274127547463527
-0.0337247512280419
0.182658998263596
0.0734337720861378
0.154184112068816
0.0372473842217917
-0.0158882099386162
0.149613662483016
-0.0383251106947229
0.178947101383189
0.084038263231841
-0.0533988237620471
0.0991072312303076
0.0221748479259187
0.0553359237627924
-0.130161263659019
-0.0435160033044446
0.142495003442916
-0.0124452010160876
0.0413917997386932
-0.313642888951764
0.00612823416689934
0.0122436573362279
0.0603419787057575
0.165402963707481
0.00720057196545687
0.0961922607404555
0.0520298932961771
-0.0594221591958983
-0.000708743462183081
0.0133205974926773
0.00413771889956216
-0.0296202759111057
-0.042722612642216
-0.0558399996709622
0.0639836715022648
-0.0200066637235436
0.347900131931564
0.0713616842224996
0.206470577034616
0.0712750599401197
0.0580957531741428
0.0727751491984008
0.0229298506766229
-0.116045654469909
-0.023448142498405
0.0976268503582756
0.21375461650416
0.13027320385542
0.117896710175175
0.121982639516559
0.166239350120915
-0.0131874248797446
0.181780540732443
0.12204444816435
0.173800892280605
-0.0894362989105448
0.0436186044012272
-0.0781334017233184
0.0349983598268491
-0.248978264553154
0.0183571682938029
-0.133090425972225
0.076426099978923
-0.0976719909852319
-0.373432450340415
-0.109584949744827
-0.058604805740742
-0.175685703674457
-0.0929909747860145
-0.0282576040596703
0.0451829550130172
-0.0231193272370587
-0.0753589153406375
-0.181059421440368
-0.204733070944864
-0.233854897673206
-0.000992592314154273
0.029445591211978
-0.0581172585019347
0.0825210776289866
-0.0274463705293155
-0.0122731918632808
-0.0143144543350275
-0.00169007464969262
-0.197025892552567
-0.0043012551178303
-0.0951666559226185
0.0221454499526956
0.102822988046711
0.00288271978121291
-0.0760599321647032
-0.0276109172832573
0.234893710194707
0.180388716624093
0.460815715772609
-0.14370127742794
0.00331743265978934
-0.144356489056418
-0.0363282563719547
-0.0271573499602664
-0.178547752753897
0.148556038956076
0.410357630612473
0.395961693793562
-0.15896517758948
0.0460955216792609
0.0519574878162232
0.0774395216394175
0.139049851614077
0.151497909958135
-0.239189562683033
0.0714558333167594
-0.027119199366147
-0.208651135370353
-0.0382651978326622
0.170970699189983
-0.0059249085997708
0.105118431393503
-0.0488323418956056
-0.0893593935091763
0.148945780784631
-0.2539745052242
-0.247683975423435
0.0232661528033171
-0.106976596274741
0.0548802494617626
-0.186808292887615
-0.0290060250545858
-0.107822738060664
0.007327049452303
-0.085275089005125
0.108972675461124
0.188170919045396
0.00421177472284517
0.0771591647794783
0.159877527258157
-0.0798223107013245
0.0847553727609898
0.19409616831738
-0.00114048826545732
-0.141218967992134
-0.171492393948573
-0.131302911090362
-0.151283366851437
0.0829064200133065
-0.159828222290877
-0.0636976453749687
-0.177232713372733
-0.0880694208868262
-0.275994449865759


==> DATA/FEH_histogram_data_normalised.dat <==
"x"
1.31769829757714
0.451987538019654
-0.506975846016513
0.632542413800495
0.0928268935737152
-0.301915257701572
0.186701952113847
1.01291649523223
-0.0131215099990256
-0.196926396377805
0.87327229672255
1.02175397633525
0.745264738480276
1.17350356315865
1.6202514388643
0.583896324874049
0.850239147232321
0.406244830261132
-0.793761042221405
1.32866850076249
-0.607060015307079
0.566356614519341
-0.618316889346848
1.20485098176432
0.158589489428515
-0.401501382275546
1.09650773149505
0.487733221260623
1.31991013240506
1.65442708105723
1.07300795769108
1.10157920505874
1.65805232305138
1.04045718161991
1.20365918115572
0.923695338367624
1.35311036287896
0.672056134119984
0.868949796993118
1.32575621307876
1.13221921000747
1.09879921492025
0.766940489311468
1.88757428875636
1.01155864052512
0.704220015701338
1.03669969112075
1.00123436160647
0.7435067399145
2.33404715148206
2.00367066579481
1.38594783692115
0.406621297172985
0.171738375370535
0.584986995250085
2.24287870606068
1.01888900382601
0.503406563858462
0.669426619744815
0.490253879697684
0.803321868589554
0.0166603032825411
0.745415859516968
-0.438166743017432
1.17926700768409
-0.549386810046164
1.48340485328295
-0.605458295718936
1.05726168001547
-0.53563838382603
0.588424500282519
0.769318682147694
1.64687205304376
1.17577838453618
0.843982986979462
0.885562284526264
1.84005450599477
1.61290887132617
1.00953863448553
0.333250969370696
1.8939509132886
1.91755658469357
1.03221567477635
0.444248648848871
0.720946116743335
0.377808152860297
0.424307279777992
1.00146740596553
0.769132120652525
0.656525066397307
1.08978476364732
0.26465989881677
0.674367655383589
1.67935234617056
0.747901828213732
0.0629354531108447
0.498842287305396
0.710745201980124
1.31929036656324
0.402940198741271
1.01750357661695
1.44393808047675
0.185592697699201
0.253325610725901
0.936705874861708
0.966114565879313
0.881547122170845
0.434000188848231
1.12579949905005
1.50450513380709
0.5269161694323
1.37060035978211
1.46332973308485
1.2417310050263
1.66268402075649
1.0789629618233
0.969220097903399
0.814416100123218
0.491989248755083
1.38952573668997
0.413904735663798
0.502470324362297
0.666918631479689
1.18142818661457
1.49054817753915
0.112787231862192
0.337554451092923
2.50654539163336
0.948007147560361
1.56465134915158
0.57410984287563
0.523190961384074
0.655359971866552
0.965337551011229
0.216095624887902
0.0531489913546696
1.34544337202423
1.0572891696958
0.904965679129121
-1.08146865231719
0.0987235535611174
0.753076852525229
0.514930843943052
1.21315180520684
0.916828470808569
-0.392278812856002
0.00126868801321929
1.38091626498841
1.53916612555438
-0.513877945506054
-1.04541606764499
0.584877214783508
1.44570670259897
1.4372999578264
3.30793163464906
2.3324946419557
-2.01913361742694
-4.26761685618265
0.545565861730672
0.120688024043458
0.345133302569635
0.936184851618823
0.727276066462191
-0.347854524312748
-1.17912585651424
0.651191431356417
0.607107831376595
-0.0511246941182512
1.14827908940088
1.3768944968819
1.21363632481983
0.540048075548992
1.05735618280211
0.363092443952649
0.452802397799831
-0.330551922086547
0.776599221502723
1.47342853629513
0.119291600402756
-3.64847133204664
4.47095813861674
-0.344259886376118
-1.82946800783568
0.35388012881169
-0.345118662375534
0.268505005774047
1.27067855890378
0.316765211052966
0.882447526565121
0.920962510081635
1.43801967880351
-0.291855378235322
-0.116521111784606
0.647944077411198
-0.492531307035817
1.63183523700573
1.39622371863922
0.299841601043524
-0.777903959544776
-0.223921101975757
0.200999849921077
-0.0224505513330532
-0.0758757042806866
0.678476595273344
-0.0495334113299154
1.09510073224827
1.19020412918115
-1.20186944206692
0.32506001656116
0.248120759917996
-1.14393356236093
1.15795036746733
-0.0104637862936478
-1.03430199453815
2.59753270797323
1.46627766664425
0.543890182615259
0.72436250776618
0.658015276031888
0.463030886807961
0.140682334305823
-0.0730961999699639
1.15241575693509
0.169825098733715
0.999009144086555
0.750172077266908
-0.410567662348492
-0.232754338119896
1.28035673176335
0.261701107033957
0.916820522408236
1.30898579965056
-1.05149104419061
1.03802125897327
2.1273222062089
-0.423353557175969
0.646688343379507
0.685352830150677
0.389978336513034
0.580645983426566
2.99422303823977
1.03407537940486
0.394030414584752
-0.608933088887221
0.671837671743323
0.402740122586191
0.135837883263225
0.0154716399058725
4.79154801450509
-0.300888668822238
-0.353208507929947
-0.444145643863301
0.763290503417143
-0.195912367594953
2.9791627933656
2.62873806310502
-0.0477442131359698
1.72000122155437
0.300244352688663
0.905988627251059
0.981309810588161
2.60751168575902
5.85572503866498
-0.790561573771138
1.58961462329244
2.43977689313383
0.28620728432819
-1.18821229432852
1.11083955371552
0.558856421571833
1.04687634054381
1.35470317262281
2.470181689563
-0.419047767919649
-0.570684743049718
1.71794381645855
-0.154146035825842
-0.153109677626367
0.0261223533696391
0.960948277071479
0.491652348409148
1.29940463280846
0.851378166843171
2.35546295951835
1.21213144687354
0.0343593348396416
0.942232923312118
0.46000472692155
0.536830635516155
1.01803585397156
-1.04396794859536
0.979996814095194
0.554099666258036
-0.482561614364636
-0.128814048401786
-1.136982697223
0.876158259585329
0.562757984436651
0.681820517292018
0.291133023799992
0.276819704148558
1.41289167546162
-0.452621716553123
1.15039694279094
0.575527629402127
1.5231721932656
0.414937889820233
1.11392730799768
0.827110778517409
-1.76118701973512
1.45032473173278
0.719933978361186
0.373885809705122
0.301075896234543
0.120553680000235
-0.955681412763061
-0.0635530725828459
0.207853061249483
1.02121676041933
0.575379617521355
-0.285804636865355
1.06833869439628
-1.16169359019782
0.39057646323233
1.13896205129905
0.0911996548954204
0.604563314144773
-0.947053098467983
-0.55569929183981
0.330006012855437
-0.420919462225257
-0.38599688719746
1.32713208020993
0.121959862796456
0.413725143946437
0.223598270921985
-0.143459554723507
0.916307643067578
0.0378106774133789
-0.162810999828081
-0.123780733207915
-0.424527178793331
-0.358172239198417
-0.0537684655984275
1.05881842466551
1.10426825189253
1.62151761474764
0.132089113756238
-0.707381887737606
-0.22203352667354
-0.064020358380417
0.428859208998809
0.211222644022458
0.775665674058684
1.03791558082127
0.0945165666381589
0.68019536945266
0.309235938086489
1.3855182936151
-0.142577948853877
0.240800977747231
0.91693907719774
1.17229887154869
1.05753997139439
0.657372035162835
1.10273936634729
2.91875116935797
0.0539811437828491
-0.0782866113690129
-0.0628930372408844
0.558226253681004
2.13442711782304
-3.03515918858861
1.76285192610022
0.0268656494081464
-0.547363127094726
3.00924424791786
-0.212456668425943
-0.280838934011543
0.22715829902704
2.46491446954669
-0.557174413479652
3.51445003146373
0.604407878146305
1.08967365870595
0.143200587847529
-0.167488330911598
-0.0465047157756102
3.47326108046279
-2.0412787397109
0.124749411647731
1.44550345800157
0.0530314660218229
0.478689452771854
-0.699381795458955
2.25161369684318
-0.252154395432009
-0.556909411575722
-0.765644649322737
-1.56652452749297
-0.169795366161861
0.55934458461683
-2.21392088562066
0.351301586467037
-0.517497715380792
-0.407624922250018
0.294820711178885
-0.718168188456068
-0.15826017400517
0.797200204818186
1.93183513330879
0.523902199428179
1.19016745359174
-0.217645102424041
0.52016439975591
-0.148350752788098
0.349504813976571
-0.335229847852159
1.87140206302766
-1.32200494339606
-1.40670922062923
-0.0060756932154498
0.626004919133377
2.03408327390204
-0.191367738581496
1.64843852493264
-0.306235691295648
-0.764240109983838
-0.889335902653902
0.511404687278736
-0.344640638020702
0.744589262961929
-0.844170554729674
0.164627711778542
-2.53010632524336
1.05818796734648
-1.06396786105766
1.48230995892783
-1.07172145883186
-0.0368512273025443
0.548788193562082
1.32353503572278
1.34461747040112
0.547255581320872
-0.431214645090246
0.184141872840493
1.1601177677422
-0.475151600856189
-0.3220155301962
0.00457798524682697
-3.21297032091216
-0.895314697009462
-0.620762810244938
-1.06223816715683
0.30364053278249
2.45202169049255
-1.26241415460797
-0.767593333863667
0.962792208841316
0.488185714012564
0.112063864798187
-1.18006178938028
1.86129219460848
0.9956616891917
-1.63909326079734
0.934670936250649
0.698444289377964
0.0830645421026568
0.0546510931184773
-0.328417765245171
0.510956377632799
-0.393494917366935
0.708163050217679
-0.322867609502101
0.674647578896135
2.93503354241431
-3.51697951096483
-1.92835837167628
0.346482483819644
0.231791810481779
0.976202461697469
0.428539026973099
-0.0394082740941924
-2.80289711940728
4.04037905343303
1.63864519152266
-4.00032098692144
-0.765812417705968
1.97158539939831
-0.164238212172287
-0.158906499870304
0.933025840893638
0.83702767320889
0.981572053401704
-0.0688435264723302
1.50813983126323
-0.507804769059732
0.633053492612784
0.217412105341197
1.30606585808977
1.12899063002025
0.776881623481263
0.977927490617871
0.287274068350697
-0.0239517503369729
0.304498180563867
-0.307779539980745
-0.245260956808639
0.042638718762619
-0.00834054806315545
1.21411938907034
-0.529356522802819
-1.97813727489295
-0.629135500926582
0.184730315021045
-0.133194517000167
1.18930797933356
0.363576103160219
-0.38393279143611
-0.0702880805909335
0.487796500186281
1.15104719305565
1.18657161711388
0.631650203569739
-1.20631034155156
0.673454735136973
0.281343242751087
-0.565743242188697
-0.42555382217141
0.218756671019398
-0.746845872076946
-0.027630060519575
-0.867319054838251
-2.10272115727053
0.189492856285938
0.14069638606613
0.257140271186385
-0.0585873827271354
1.42759298265207
0.797545388476877
0.410786848433055
-0.358542523194372
-0.278947604607288
-0.342553349956669
0.291392123233062
0.269213658149653
0.452299848281939
0.440464187794241
-1.16455529507869
0.467599385951891
0.221669738480174
-1.21364054272964
0.885837178474239
1.32895690724104
0.594569719334602
0.154507140536335
0.897110554648928
-0.784250902297699
0.379221735887533
-1.46851227307674
0.15195080110336
0.580013287365457
0.0944472234695668
0.351581352699375
1.4769456186591
0.163003887557818
1.14154998316791
0.422843298161862
-0.346710794780296
0.284267450015637
0.0874435326241244
-0.121672668357986
1.20514588744712
0.366136890308494
-0.128435928546615
-0.984178120619224
-0.234134541695598
-1.18430310301968
-0.434099632197573
0.182744260561642
-1.01207711622682
0.674416888986435
1.5043648271711
-1.03178302580668
0.486570900694889
2.07745294322639
0.0298696988124752
0.97245273372773
-0.011696631492947
-0.321074237424713
-1.26187396707264
0.932141011194703
-0.188289782974957
0.397358747667912
-0.344277362029589
-0.347232432628448
-0.486430885366198
-1.22339169649437
-0.99246577747884
3.203522462133
1.50914465091253
-0.183622782152163
0.378731345865677
0.329331209008182
0.711269975627175
-0.432215922717367
-0.138460826461651
0.407342470035125
0.189284668042435
-0.0479811997415036
-0.827139155053294
0.396998107164845
-0.522438577734231
-0.477281769667665
0.225859804751962
0.97644490060998
0.465270610530644
-0.756189625025725
-0.673229532058835
-0.398955525784383
0.140737691307105
-0.524951511655782
0.938822936705041
0.219213141668696
0.119308487572724
-0.0176334488363341
-0.247459627671204
-0.348047458544802
0.75494972113801
0.00858485489403819
-0.45546066858993
1.95147164081845
-0.400127979063253
1.77987709461481
1.33483349474826
-0.0377742219560486
-0.702518922940816
-1.21989120561614
0.61332296018527
0.705408451216063
-0.0983508099823834
0.963550533079331
1.03393958705865
-0.507395356327606
-0.243067285756603
-0.043541544604161
0.326729169035187
-0.260592638505429
0.845738439265104
0.206910252331384
1.35096335078962
0.141160855026832
-0.591889052891618
0.158051430734834
0.740570308727268
1.04727158614495
-0.431760343143156
0.203764277064307
0.453594842520075
-0.306453404820011
0.556474167792288
0.0908484923690509
0.486790916663694
0.432743872229789
0.546180806190408
0.48673443713828
1.34004455663479
0.0192845567014998
-0.221033529673432
-0.57355323659355
0.112773885727483
0.759532461443759
1.4372024374069
-0.969811645955786
-0.542943965218084
0.128209872229587
0.903452558271718
0.479006872662551
0.667748325189655
-0.658234648262567
-0.937694640377512
-0.270402948839633
-0.41421407308647
-0.245700595021112
0.653772703705016
-0.995833884249457
-0.727872127343509
0.435716360044144
-0.948139996866981
-0.0819992713596213
0.0867195738486524
-0.715595424210185
-0.416696680134475
-0.404130990025298
-0.0123621519544135
-0.609749507950359
-0.0408678474833559
0.276486714998505
-0.702003333910381
0.722264296422543
-1.52722341896186
-3.3920253929611
-0.583183577772164
-0.930849466431026
-0.194251599295614
-0.0347555009943747
-0.274256345998161
-0.0936381856780669
-0.817516625148071
0.553883887191941
-0.0629753747014493
-1.92571032126145
0.338983121022548
-0.860990712961314
-0.775850129547643
0.948512948554528
2.06674674434073
0.165747988618558
0.311387054323008
0.983283995823045
-1.09227651276842
0.949302335976349
0.93887688955666
0.626686749143423
-0.561287807673075
0.464557006576087
1.19941276506013
0.928751728354381
0.711811607070889
1.43367993246362
0.978097087122811
0.149745046497078
0.0351402702287942
1.49680501093769
1.96495667792609
1.21766445869029
1.82013402755285
1.21921205253398
0.217769390925305
0.617794306344767
2.11385532272966
0.640161952451982
0.476570933885952
0.298761795867457
-0.866232183826731
0.922412615117982
-0.5714722163875
0.371760834056502
0.148673280231162
1.01353419253649
-0.854974745380481
0.725947148558615
1.56895055004047
-0.193021341630229
1.04543647089551
0.420293247330138
0.88246237810177
0.213182894251532
-0.0909350992011007
0.856303717806868
-0.219351189113337
1.02419167916956
0.480987337982097
-0.305624570343938
0.567233561130764
0.126916248193053
0.316711431696524
-0.74496922363832
-0.249060913256648
0.815560552372168
-0.0712292695871901
0.236903177254844
-1.79511394491509
0.0350745353974787
0.0700757479134331
0.345363249906597
0.946672719645964
0.0412119885445393
0.550549923912532
0.297789589046848
-0.340098724909803
-0.00405644545803147
0.0762395423458289
0.0236819553651194
-0.169529653670662
-0.244519995251805
-0.319596476197535
0.366206233287968
-0.114506791980492
1.99118296721275
0.408433792038364
1.18172043781457
0.407938003794007
0.332507129403747
0.416523663603345
0.131237455572465
-0.664179485407589
-0.134203863897315
0.558760700942377
1.22341014699558
0.745609905811055
0.67477387803177
0.698159419349702
0.951459720936229
-0.0754773378674957
1.0404086783973
0.698513176981309
0.994737698069036
-0.511882631525578
0.249648143721887
-0.447191260946307
0.200310754642982
-1.42501032360042
0.105066016014241
-0.761734086801419
0.437419634432519
-0.559019060279655
-2.13731547152337
-0.627202077168763
-0.335420657474002
-1.00552528910274
-0.532227579421688
-0.161730493131648
0.25860159905877
-0.132321911901156
-0.43131167505111
-1.03628140071063
-1.17177593876499
-1.33845275211843
-0.00568103523950103
0.168529857563645
-0.332630213698558
0.472303828396368
-0.157087452673152
-0.0702447867892906
-0.0819278150272685
-0.00967302839783911
-1.12766442246631
-0.0246179438930052
-0.544679943832243
0.126747990873841
0.588500444940347
0.0164990524600535
-0.435323897616416
-0.158029224933886
1.34439832560084
1.03244266687981
2.63744770424768
-0.822464580259238
0.0189871023341469
-0.826214639873481
-0.207922327924278
-0.155433262917404
-1.02190603419377
0.850250480802115
2.34865425317536
2.26626007864103
-0.909826484510754
0.263824612893752
0.297375181160261
0.443219885032533
0.795842457978358
0.867088081289687
-1.36898534790786
0.408972648036572
-0.155214910562152
-1.19420071654579
-0.219008281883639
0.978539278583876
-0.0339108152119835
0.601638260292577
-0.27948861902348
-0.511442468641933
0.852481141901094
-1.45360597048636
-1.41760254696224
0.133162258138055
-0.612273341806496
0.314103410533182
-1.0691846791397
-0.166014030275214
-0.61711617731398
0.0419358739197637
-0.488066226971013
0.62369776655467
1.07698357815416
0.0241058088805675
0.441615281432205
0.915048256374778
-0.456857617700779
0.485091666060787
1.11089634318061
-0.00652750775309087
-0.808257249435633
-0.981525163388293
-0.751503365799265
-0.865860158272186
0.474509309572655
-0.914766062716209
-0.364569182017859
-1.01437949488937
-0.50405939724287
-1.57963564016715


==> DATA/H_two_phases.dat <==
x,T1,T6,T12,T21,T100,T200,T300
0,1.00037928984623,1.00066695224934,1.00098318915905,1.00133961438801,1.00145406735649,1.00151086003694,1.00155482424525
0.0050251256281407,1.00037734058004,1.00066495196285,1.00098094710855,1.00133535324644,1.00144773635523,1.0015046896333,1.00154876226211
0.0100502512562814,1.0003753832267,1.00066293505271,1.00097868063766,1.00133109436243,1.0014413676695,1.00149848652997,1.00154267002174
0.0150753768844221,1.00037341904541,1.00066091950718,1.0009764149491,1.00132671632233,1.00143499932193,1.00149228146497,1.00153657610969
0.0201005025125628,1.00037144795263,1.00065888720641,1.00097412467565,1.00132223727166,1.00142859255301,1.00148604346448,1.00153045167724
0.0251256281407035,1.00036946985782,1.0006568562775,1.00097183450036,1.00131751632566,1.00142218828734,1.00147980313357,1.00152432524885
0.0301507537688442,1.00036748468016,1.00065480849069,1.00096951963468,1.00131253230399,1.00141574457966,1.00147352969024,1.00151816802939
0.0351758793969849,1.00036549233533,1.00065276123496,1.00096720392937,1.00130720641695,1.00140930501313,1.00146725348165,1.0015120084825
0.0402010050251256,1.00036349271167,1.0006506971962,1.00096486323034,1.00130147741843,1.0014028248689,1.00146094404414,1.00150581786743
0.0452261306532663,1.00036148572529,1.00064863399023,1.00096252108058,1.00129538123349,1.00139634973847,1.00145463132162,1.00149962458777
0.050251256281407,1.00035947129071,1.00064655327003,1.00096015374275,1.00128884482636,1.00138983298984,1.00144828531058,1.00149339995848
0.0552763819095477,1.00035744931866,1.00064447261974,1.00095778387574,1.00128202998762,1.00138332123611,1.00144193540413,1.00148717232421
0.0603015075376884,1.00035541966535,1.00064237531045,1.00095538845845,1.00127487303126,1.00137676714708,1.00143555219291,1.00148091305799
0.0653266331658292,1.00035338225825,1.00064027748376,1.0009529899335,1.0012676274376,1.00137021710226,1.00142916439744,1.00147465044705
0.0703517587939698,1.00035133700031,1.00063816184418,1.00095056544305,1.00126023262195,1.00136362448031,1.00142274329568,1.0014683559262
0.0753768844221105,1.00034928378685,1.00063604656046,1.00094813663324,1.00125297059533,1.00135703408826,1.00141631687598,1.00146205772744
0.0804020100502513,1.00034722246792,1.00063391318833,1.00094568154364,1.00124575994678,1.00135040141194,1.00140985711646,1.00145572735273
0.085427135678392,1.00034515296279,1.00063177846651,1.00094322149235,1.0012388493146,1.001343768463,1.001403391316,1.00144939298188
0.0904522613065327,1.00034307516557,1.00062962709621,1.0009407343814,1.00123211266008,1.00133709402821,1.00139689204538,1.00144302619129
0.0954773869346734,1.00034098895201,1.0006274735816,1.00093824108632,1.00122572479323,1.00133041640802,1.00139038609526,1.00143665511287
0.100502512562814,1.00033889416816,1.00062530186795,1.00093572055701,1.00121950572104,1.00132369847575,1.00138384637033,1.00143025140672
0.105527638190955,1.00033679072286,1.00062312988466,1.00093319289036,1.00121354621643,1.00131697430185,1.00137729949474,1.0014238431625
0.110552763819095,1.0003346785002,1.00062093763647,1.0009306368009,1.00120762277573,1.00131021115611,1.00137071828603,1.00141740213502
0.115577889447236,1.00033255735728,1.00061874509083,1.00092807257234,1.00120176352189,1.00130343883371,1.00136412970039,1.00141095637864
0.120603015075377,1.00033042713827,1.00061653340364,1.00092547965594,1.00119573852591,1.00129662882629,1.00135750590473,1.00140447775526
0.125628140703518,1.00032828772463,1.00061431819394,1.00092287702868,1.00118956480779,1.00128980705927,1.00135087480414,1.00139799429154
0.130653266331658,1.00032613897773,1.00061208703914,1.00092024454031,1.00118306078954,1.00128294864888,1.00134420726661,1.00139147796903
0.135678391959799,1.00032398075601,1.00060984853025,1.00091760165492,1.00117629050844,1.00127607640263,1.00133753280415,1.00138495679401
0.14070351758794,1.00032181289991,1.00060759661532,1.00091492788508,1.00116916386773,1.00126916817121,1.00133082034773,1.00137840287849
0.14572864321608,1.00031963526317,1.00060533474649,1.00091224169694,1.00116181888446,1.00126224457537,1.00132410160488,1.0013718442137
0.150753768844221,1.0003174476926,1.00060306058687,1.00090952398204,1.00115425142005,1.0012552851549,1.00131734306383,1.00136525304839
0.155778894472362,1.0003152500305,1.00060077510798,1.00090679269764,1.00114664448545,1.00124830936735,1.00131057901832,1.00135865735993
0.160804020100503,1.00031304211003,1.00059847747966,1.00090402787496,1.00113902625774,1.00124129743567,1.00130377326851,1.0013520295318
0.165829145728643,1.00031082374908,1.00059616778372,1.00090124800096,1.00113156277255,1.00123426861184,1.0012969627674,1.00134539752195
0.170854271356784,1.00030859478306,1.00059384562591,1.0008984337856,1.00112424826084,1.0012272029113,1.00129010874592,1.00133873383392
0.175879396984925,1.00030635503477,1.0005915108497,1.0008956019686,1.00111717818939,1.00122012015343,1.00128325049233,1.00133206639135
0.180904522613065,1.00030410432289,1.00058916317599,1.00089273414962,1.00111027564518,1.00121299944946,1.00127634719966,1.00132536778611
0.185929648241206,1.00030184244486,1.00058680237276,1.00088984749097,1.00110355248896,1.00120586173614,1.00126943975984,1.00131866588122
0.190954773869347,1.00029956920493,1.0005844281458,1.00088692222741,1.00109686827719,1.00119868479433,1.00126248624183,1.00131193330455
0.195979899497487,1.00029728440814,1.00058204023692,1.00088397566282,1.00109018302281,1.0011914910316,1.00125552807509,1.00130519781988
0.201005025125628,1.00029498784997,1.00057963835662,1.00088098924205,1.00108334327825,1.00118425671966,1.00124852338808,1.00129843201702
0.206030150753769,1.00029267931809,1.00057722224204,1.00087797816875,1.00107632121638,1.0011770058603,1.00124151289686,1.0012916635106
0.21105527638191,1.00029035856616,1.00057479157524,1.00087492457658,1.00106901431489,1.00116971321264,1.0012344560655,1.0012848647592
0.21608040201005,1.00028802538231,1.00057234603868,1.00087184435128,1.00106146240742,1.00116240431326,1.00122739165859,1.00127806317094
0.221105527638191,1.0002856795341,1.00056988528278,1.00086871774211,1.00105364872674,1.00115505255587,1.00122028164076,1.00127123096885
0.226130653266332,1.00028332078327,1.00056740898459,1.00086556113299,1.00104568737901,1.00114768488418,1.00121316180102,1.0012643952965
0.231155778894472,1.0002809488654,1.00056491679737,1.00086235558077,1.00103762181342,1.00114027359229,1.00120599747503,1.00125752804076
0.236180904522613,1.00027856350781,1.00056240836215,1.00085911482871,1.00102959153106,1.00113284684493,1.00119882082524,1.00125065603125
0.241206030150754,1.0002761644568,1.00055988327802,1.00085582149788,1.00102163809629,1.0011253760988,1.00119160101155,1.00124375074332
0.246231155778894,1.00027375143902,1.00055734115016,1.00085248878758,1.00101386292368,1.00111789051491,1.00118436637633,1.00123683866225
0.251256281407035,1.00027132417392,1.00055478155999,1.00084909718571,1.00100625063185,1.00111036091872,1.00117708989983,1.00122989082892
0.256281407035176,1.00026888232023,1.00055220408947,1.00084566156861,1.00099882926425,1.00110281725998,1.00116979636551,1.00122293338139
0.261306532663317,1.00026642558935,1.00054960827934,1.00084216054139,1.00099151413752,1.00109522991316,1.00116246215648,1.00121593698376
0.266331658291457,1.00026395366817,1.00054699365242,1.00083860746725,1.00098426955051,1.00108762946665,1.00115510913237,1.00120892745476
0.271356783919598,1.00026146623176,1.0005443597196,1.0008349825641,1.00097697054846,1.00107998593095,1.00114771635514,1.00120187524206
0.276381909547739,1.00025896292968,1.00054170597537,1.00083129505593,1.00096956461015,1.00107233033349,1.00114030363602,1.00119480589828
0.281407035175879,1.00025644336647,1.00053903188033,1.00082752586282,1.0009619425055,1.00106463226775,1.00113285182488,1.0011876899238
0.28643216080402,1.00025390718901,1.00053633685757,1.00082368249481,1.00095408946489,1.00105692296517,1.00112537964585,1.00118055266847
0.291457286432161,1.00025135401183,1.00053362032792,1.00081974202681,1.00094595648695,1.00104917151448,1.00111786881807,1.00117336504377
0.296482412060302,1.00024878342056,1.00053088166718,1.00081571294391,1.00093759488332,1.00104140911393,1.0011103378798,1.00116615224851
0.301507537688442,1.000246194991,1.00052812021896,1.00081156653366,1.00092902006969,1.00103360425748,1.00110276858609,1.00115888600145
0.306532663316583,1.00024358829643,1.00052533528127,1.00080731066175,1.00092032891156,1.00102578776626,1.001095180015,1.00115159137123
0.311557788944724,1.00024096289053,1.0005225261276,1.00080291386049,1.00091156378003,1.00101792745347,1.00108755328058,1.00114424123598
0.316582914572864,1.00023831824971,1.00051969202698,1.00079838012559,1.00090282236826,1.0010100533121,1.00107990847863,1.00113686052064
0.321608040201005,1.00023565389806,1.00051683217157,1.00079368099692,1.00089412808341,1.00100213251555,1.0010722255878,1.00112942347027
0.326633165829146,1.00023296932593,1.00051394568492,1.0007888173551,1.00088554152774,1.00099419379468,1.001064525926,1.00112195484265
0.331658291457286,1.00023026398733,1.00051103163936,1.00078377145441,1.00087704462232,1.00098620395538,1.00105678801407,1.00111443021488
0.336683417085427,1.00022753725856,1.00050808911403,1.0007785496986,1.00086865336473,1.00097819011891,1.00104903434005,1.00110687420022
0.341708542713568,1.00022478857586,1.00050511709725,1.00077315601787,1.00086031141651,1.00097011916423,1.00104124178422,1.00109926336203
0.346733668341709,1.00022201732447,1.00050211448952,1.00076761746811,1.00085200442168,1.00096201640298,1.00103343374998,1.00109162231275
0.351758793969849,1.00021922282367,1.00049908015319,1.00076197216231,1.00084366028754,1.0009538493421,1.00102558539883,1.00108392793254
0.35678391959799,1.00021640434647,1.00049601285645,1.00075628086039,1.00083525794866,1.00094564169413,1.00101772067302,1.00107620516136
0.361809045226131,1.00021356118277,1.00049291130086,1.0007506182889,1.00082673134092,1.00093736214945,1.00100981302089,1.00106843026523
0.366834170854271,1.00021069255352,1.0004897740484,1.00074506971985,1.00081807417898,1.00092903352739,1.00100188652338,1.00106062903652
0.371859296482412,1.00020779764284,1.00048659960262,1.00073971351818,1.00080924318052,1.00092062596966,1.00099391300838,1.00105277607861
0.376884422110553,1.00020487561743,1.00048338635609,1.00073459902332,1.00080025505888,1.00091216256699,1.0009859163759,1.00104489868364
0.381909547738693,1.00020192553621,1.00048013254417,1.00072971459646,1.00079109227806,1.00090361458615,1.0009778670386,1.0010369688402
0.386934673366834,1.00019894641713,1.0004768362797,1.0007249553678,1.00078179384313,1.00089500688873,1.00096978856821,1.00102901594322
0.391959798994975,1.0001959372761,1.0004734955078,1.00072010082471,1.00077235981585,1.00088631088832,1.00096165031201,1.00102100875655
0.396984924623116,1.00019289699338,1.00047010799953,1.00071482130509,1.00076283924888,1.00087755476415,1.00095347559536,1.00101297911332
0.402010050251256,1.00018982440986,1.00046667132263,1.00070872904298,1.00075323884704,1.00086870856826,1.00094523320427,1.00100489249968
0.407035175879397,1.00018671834451,1.0004631828383,1.00070147597298,1.00074360562208,1.00085980492028,1.00093694652465,1.00099678305007
0.412060301507538,1.00018357744274,1.00045963962877,1.00069287301607,1.00073393904433,1.00085081089919,1.0009285843981,1.00098861358576
0.417085427135678,1.00018040027701,1.0004560384235,1.0006829825268,1.00072427470086,1.00084176378802,1.00092017072082,1.00098041983513
0.422110552763819,1.00017718535742,1.00045237568685,1.00067213572834,1.00071459845044,1.00083262664238,1.0009116750119,1.00097216317944
0.42713567839196,1.00017393106416,1.00044864748122,1.00066085863932,1.00070492698244,1.00082344048785,1.00090312211908,1.00096387973099
0.4321608040201,1.00017063569591,1.00044484936933,1.00064973215562,1.00069522887313,1.00081416448188,1.00089448271216,1.00095553104339
0.437185929648241,1.00016729729855,1.00044097631815,1.00063923629857,1.00068550361923,1.00080484140163,1.00088578284738,1.00094715213253
0.442211055276382,1.00016391391308,1.00043702270013,1.00062962339718,1.00067570359813,1.00079542795993,1.00087699452461,1.0009387063827
0.447236180904523,1.00016048328527,1.00043298204256,1.00062084711343,1.0006658151775,1.00078596599605,1.00086814495158,1.00093022629211
0.452261306532663,1.00015700308654,1.00042884693109,1.00061256312963,1.00065578555959,1.00077641214767,1.00085920727634,1.00092167842084
0.457286432160804,1.00015347071035,1.00042460873001,1.00060421523703,1.00064559930371,1.00076680463295,1.00085020946726,1.00091309170789
0.462311557788945,1.00014988321868,1.00042025718182,1.00059520741739,1.00063521014601,1.00075710261109,1.00084112533085,1.00090443664967
0.467336683417085,1.00014623753534,1.00041577997949,1.00058512229423,1.00062461762967,1.00074733879198,1.00083198297948,1.00089573817736
0.472361809045226,1.00014253030075,1.00041116209353,1.00057389734363,1.00061379547495,1.00073747685498,1.0008227562422,1.00088697078684
0.477386934673367,1.00013875760401,1.00040638460518,1.00056186252096,1.00060276525386,1.00072754330781,1.00081347272601,1.00087815559659
0.482412060301508,1.00013491522834,1.00040142312815,1.00054960576512,1.00059152682977,1.00071750709609,1.00080410570303,1.0008692705281
0.487437185929648,1.0001309984913,1.00039624565239,1.00053772575492,1.00058012218326,1.00070738906354,1.00079468178895,1.00086033361797
0.492462311557789,1.00012700207479,1.00039081004727,1.00052658323213,1.00056856549181,1.00069716284503,1.00078517333503,1.00085132519656
0.49748743718593,1.00012291999084,1.00038506208351,1.00051614912986,1.00055690706548,1.00068684512644,1.0007756057644,1.00084226126936
0.50251256281407,1.00011874547028,1.00037893655981,1.00050600409794,1.00054515899052,1.00067641266101,1.00076595041642,1.00083312337354
0.507537688442211,1.0001144707468,1.00037236682956,1.00049550106673,1.00053335858771,1.00066587987776,1.00075623161548,1.00082392660411
0.512562814070352,1.00011008681391,1.00036530939667,1.00048404742919,1.00052150115621,1.00065522463737,1.00074641981935,1.00081465256477
0.517587939698492,1.00010558323982,1.00035779093111,1.00047139038266,1.00050959740307,1.00064446086572,1.0007365385559,1.00080531641395
0.522613065326633,1.00010094780427,1.00034997883271,1.00045775119959,1.00049761183571,1.00063356566484,1.00072655763408,1.0007958989243
0.527638190954774,1.00009616593201,1.00034225513274,1.00044372008355,1.00048552515354,1.00062255363402,1.00071650015703,1.00078641600623
0.532663316582915,1.00009121986872,1.00033523590993,1.00042996753541,1.00047326946221,1.00061139972083,1.00070633549941,1.00077684703424
0.537688442211055,1.00008608825706,1.00032961734116,1.00041692887301,1.00046079734175,1.0006001196537,1.00069608663732,1.00076720902665
0.542713567839196,1.00008074397308,1.00032569183491,1.00040460581517,1.00044802454257,1.00058868550367,1.00068572264642,1.00075747972065
0.547738693467337,1.00007515262271,1.00032253770473,1.00039255339626,1.00043489388947,1.00057711409933,1.00067526647776,1.00074767729634
0.552763819095477,1.00006926897152,1.00031751072465,1.00038005449764,1.00042133101399,1.00056537457152,1.00066468699292,1.00073777787393
0.557788944723618,1.00006303118391,1.0003073379071,1.0003664269358,1.00040730467392,1.00055348458778,1.00065400693742,1.00072780062646
0.562814070351759,1.00005635120289,1.00029102291264,1.00035133430447,1.0003927761208,1.000541410636,1.00064319508591,1.00071772023739
0.5678391959799,1.00004909491446,1.00027174434299,1.00033493161902,1.00037776312775,1.00052917095127,1.00063227348625,1.00070755657605
0.57286432160804,1.00004103833158,1.00025471975611,1.00031775493289,1.0003622700133,1.00051672986107,1.00062121106749,1.00069728313058
0.577889447236181,1.00003174693614,1.00024232936625,1.00030042937792,1.00034634854798,1.00050410628208,1.00061002845119,1.00068692012596
0.582914572864322,1.00002008944466,1.00023087096487,1.000283370883,1.00033002545027,1.00049126346237,1.00059869501317,1.00067644008139
0.587939698492462,0.999976966944787,1.00021355770288,1.00026660907914,1.00031334770887,1.00047822186194,1.00058722923151,1.00066586324944
0.592964824120603,0.99833779618683,1.00018958784836,1.00024975151661,1.00029632933616,1.00046494556637,1.00057560096905,1.00065516134559
0.597989949748744,0.994504379709727,1.00016715183872,1.00023206421503,1.00027897150771,1.00045145718957,1.00056382631307,1.0006443543605
0.603015075376884,0.988913111136467,1.00015162752573,1.00021267179352,1.00026122182465,1.00043772331788,1.00055187488217,1.00063341329047
0.608040201005025,0.981907458735688,1.00013285598827,1.00019088336409,1.00024295718489,1.00042376698256,1.00053976109542,1.00062235761397
0.613065326633166,0.973760384687669,1.00009736154613,1.00016654947772,1.00022393188274,1.00040955665958,1.00052745243485,1.00061115760932
0.618090452261307,0.964690430583997,1.00005753318255,1.00014022275117,1.00020373501906,1.00039510960064,1.00051496337361,1.00059983201661
0.623115577889447,0.954873543357284,1.00003858619473,1.00011286421497,1.00018176145804,1.00038038840669,1.00050225654298,1.00058835031731
0.628140703517588,0.944451954198037,0.995762275068663,1.0000846120912,1.00015722456455,1.00036539169229,1.00048934823541,1.00057673028816
0.633165829145729,0.933540964893441,0.980653902420606,1.00005019098318,1.00012915056843,1.00035005572689,1.00047619398836,1.00056494045602
0.638190954773869,0.922234216697101,0.962922753094377,0.998107250013113,1.0000960306212,1.00033434295778,1.00046281201205,1.00055299738306
0.64321608040201,0.91060783169628,0.945617609799396,0.983737259612441,1.00005358783797,1.00031813642382,1.00044915044788,1.00054086839986
0.648241206030151,0.898723706515809,0.929261539684176,0.965087978938594,0.99996554998654,1.00030135040984,1.00043522657346,1.00052856854287
0.653266331658292,0.886632152081372,0.91368109902221,0.946012602172134,0.987840065186597,1.00028380493479,1.00042098300541,1.00051606360487
0.658291457286432,0.874374026742468,0.898651061042761,0.927727675819483,0.969261263384034,1.00026537314162,1.00040643060535,1.00050336668466
0.663316582914573,0.861982469342181,0.884011206037054,0.910362960764959,0.949276131112445,1.00024583638432,1.00039150876908,1.00049044156806
0.668341708542714,0.849484311438326,0.869656580103374,0.893761497326483,0.929674586085611,1.00022503790244,1.0003762155963,1.00047729885683
0.673366834170854,0.836901234209042,0.855517574220773,0.877751121863191,0.91092357984881,1.00020271982662,1.00036048701525,1.00046389970274
0.678391959798995,0.824250717208893,0.841546511451369,0.862199423506048,0.893008238810811,1.0001786033956,1.00034430270975,1.00045025148538
0.683417085427136,0.811546815485254,0.827709587299275,0.847010484902153,0.875796034078174,1.00015216690452,1.00032758975166,1.00043631196941
0.688442211055276,0.798800798872346,0.813982362315368,0.832114415949444,0.85915589016559,1.00012249169219,1.00031030410526,1.00042208453495
0.693467336683417,0.786021677459935,0.800346493486296,0.817458774614836,0.842982352551972,1.00008749788251,1.00029235287529,1.00040752294973
0.698492462311558,0.77321663109099,0.786787453425539,0.803002776179768,0.827193416443927,1.00004095404011,1.00027366189836,1.00039262626928
0.703517587939699,0.760391361133038,0.773293985583818,0.788714672948936,0.81172557355347,0.995636680349859,1.00025410497663,1.00037734455361
0.708542713567839,0.747550378928729,0.759857275176798,0.774569485645378,0.796529061238447,0.980045150714011,1.00023357236215,1.00036167365019
0.71356783919598,0.73469724150796,0.746469979674256,0.760546896110681,0.781563916598305,0.960319000381179,1.00021189658659,1.00034556205455
0.718592964824121,0.721834741890031,0.733126100210363,0.746630393433998,0.766797817594959,0.93952864539997,1.00018892427529,1.00032900522399
0.723618090452261,0.70896506388701,0.719820620055047,0.732806341849274,0.752204235561584,0.918839802187977,1.00016440412834,1.0003119522426
0.728643216080402,0.696089907725004,0.706549134927993,0.719063168640947,0.737760974614117,0.898631958041916,1.00013796642453,1.00029439693127
0.733668341708543,0.683210591602664,0.693307978055067,0.705391278859255,0.723449627783914,0.878986046949472,1.0001086888707,1.00027627847014
0.738693467336683,0.670328132725715,0.680094056489987,0.691782636913874,0.70925478374282,0.859880653904918,1.00007403720584,1.00025756138502
0.743718592964824,0.657443312524791,0.66690455199584,0.678230184822467,0.695163125588667,0.841266027447303,1.00002390155675,1.00023811706425
0.748743718592965,0.644556727595142,0.653736968675696,0.664727790592929,0.6811631762066,0.823089754858612,0.990305531304822,1.00021778003524
0.753768844221106,0.631668831112411,0.640589163829559,0.651270226123321,0.667245146200412,0.805304312739606,0.972817085675549,1.00019619717162
0.758793969849246,0.618779965695509,0.627459258523265,0.637852973135624,0.65340060913537,0.787868311628317,0.952900708496866,1.00017284645549
0.763819095477387,0.605890389218124,0.614345583125405,0.624472077363229,0.639622233468806,0.770745970374885,0.932432855860087,1.00014684577111
0.768844221105528,0.593000294371336,0.601246649898552,0.611124060083746,0.625903600496522,0.753906280290126,0.912093772213194,1.0001168161836
0.773869346733668,0.580109823990139,0.58816113135266,0.597805851518023,0.61223906857578,0.737322238150478,0.89210561345765,1.00008003212056
0.778894472361809,0.567219083163405,0.575087841753591,0.584514736389501,0.598623665464366,0.720970215110882,0.8725191255686,1.00002782571246
0.78391959798995,0.554328149358168,0.562025722185721,0.571248311018635,0.585053004120294,0.704829448052682,0.853326107288666,0.991575116310255
0.78894472361809,0.541437078836933,0.548973834850097,0.558004458742314,0.571523223983993,0.688881626831684,0.834500995654932,0.974839111278681
0.793969849246231,0.528545912449534,0.53593135161559,0.544781312912484,0.558030913482376,0.673110518688917,0.81601515206803,0.955485998356168
0.798994974874372,0.515654679232725,0.522897510390101,0.531577170229174,0.544572976045659,0.657501599599863,0.797841237504133,0.935466678232315
0.804020100502513,0.502763399785959,0.509871599184943,0.518390457293957,0.531146576393755,0.64204182331165,0.779954310825423,0.915468339884147
0.809045226130653,0.489872088546439,0.496852986557317,0.505219782143851,0.517749204886744,0.626719544602212,0.762331980755793,0.895719953928173
0.814070351758794,0.476980755640352,0.483841140401684,0.49206396041145,0.504378699837975,0.611524404956049,0.744954229626937,0.876283419409086
0.819095477386935,0.464089408545449,0.470835576461165,0.478921915082026,0.491033097007027,0.596447049414026,0.727803035933091,0.857162808432119
0.824120603015075,0.451198052157398,0.457835810085671,0.465792591656415,0.477710512855222,0.581478907034614,0.710862045374485,0.838343964944555
0.829145728643216,0.438306689495436,0.444841423504884,0.452675073405733,0.464409292864353,0.566612257842869,0.694116492454061,0.819808275172421
0.834170854271357,0.425415323289398,0.431852062545314,0.439568571812089,0.451127993039543,0.551840149880938,0.67755302621558,0.801537074725109
0.839195979899497,0.412523953708705,0.418867367775965,0.42647230685631,0.437865218432595,0.537156178492255,0.661159438603437,0.783512809459205
0.844221105527638,0.399632582709973,0.405887026219055,0.413385591723548,0.424619728885746,0.522554530263912,0.644924616932259,0.7657193570382
0.849246231155779,0.386741209678363,0.392910764249823,0.400307822407413,0.411390423424367,0.508029920572697,0.628838426231932,0.748141980139603
0.85427135678392,0.373849836247183,0.379938311192977,0.387238408445191,0.39817624241596,0.493577451032995,0.612891535148438,0.730767146346892
0.85929648241206,0.360958462258734,0.366969427802583,0.374176824771828,0.384976235453793,0.479192642529744,0.597075389123552,0.71358245265418
0.864321608040201,0.348067088506523,0.354003894402364,0.361122589102586,0.371789530215829,0.464871380570016,0.581382122984884,0.696576502318862
0.869346733668342,0.335175715173396,0.341041507172946,0.348075255166998,0.358615321056732,0.450609875410803,0.565804489845499,0.679738800416402
0.874371859296482,0.322284342115414,0.32808208058494,0.335034416035534,0.345452871472998,0.436404637998824,0.550335806740316,0.66305966892566
0.879396984924623,0.309392969245015,0.315125440938224,0.321999691649379,0.332301495461642,0.422252437764249,0.534969889694147,0.646530158040897
0.884422110552764,0.296501596142594,0.302171429210131,0.308970733635397,0.31916056281004,0.408150287629618,0.519701013570389,0.6301419820319
0.889447236180904,0.283610222812747,0.289219896908828,0.2959472167728,0.306029485974576,0.394095413335498,0.504523863281312,0.61388745180482
0.894472361809045,0.270718850424044,0.276270708403712,0.282928842227184,0.29290772332368,0.380085241910219,0.489433502781012,0.597759425128313
0.899497487437186,0.257827477680086,0.263323734742164,0.269915328983303,0.279794767924913,0.36611737803074,0.474425337331789,0.58175125398901
0.904522613065327,0.244936104081535,0.25037885735873,0.256906417609434,0.266690150717162,0.352189594287488,0.459495088420976,0.565856743646189
0.909547738693467,0.232044729011456,0.237435965288541,0.243901865581455,0.253593433536069,0.338299812759467,0.44463876400148,0.550070106965659
0.914572864321608,0.219153354504639,0.224494957731008,0.230901449432779,0.240504210405182,0.324446096095993,0.429852637513914,0.534385918103835
0.919597989949749,0.20626198036242,0.211555738455271,0.217904958412541,0.22742210021942,0.31062663307343,0.415133224168412,0.518799037323021
0.924623115577889,0.19337060597977,0.19861821740168,0.204912195707946,0.214346747235069,0.29683973059684,0.400477262779357,0.503304459951381
0.92964824120603,0.180479231328942,0.185682310660742,0.19192297733972,0.201277818542938,0.283083803024674,0.385881695440357,0.487896937480754
0.934673366834171,0.167587856514683,0.172747939887486,0.178937131337855,0.188215002770631,0.269357364604184,0.371343644654337,0.472569990138129
0.939698492462312,0.154696482081191,0.159815032038486,0.165954496832538,0.175158008272264,0.2556590214897,0.356860365917225,0.457313356951107
0.944723618090452,0.141805107891801,0.146883517921704,0.152974922216152,0.162106560718605,0.24198746429186,0.342429096470686,0.442106673764971
0.949748743718593,0.128913734098961,0.133953332951268,0.139998265601191,0.149060403047211,0.228341462511905,0.328046489416158,0.426904660393087
0.954773869346734,0.116022360876025,0.121024416229684,0.12702439319802,0.136019292915964,0.21471985538393,0.313706482837066,0.411604780568771
0.959798994974874,0.10313098826296,0.108096710566233,0.114053179454922,0.122983002872039,0.20112153402967,0.299392693437106,0.395982547762579
0.964824120603015,0.0902396158924224,0.0951701613677707,0.101084505056042,0.109951317214496,0.187545314867468,0.285053204099706,0.37957537693143
0.969849246231156,0.0773482422572078,0.0822447164662911,0.0881182573068775,0.0969240329926966,0.173989027948812,0.270524753354579,0.361500374227389
0.974874371859296,0.0644568677074691,0.0693203279978155,0.0751543307758414,0.0839009589227728,0.160443068918747,0.25533154428417,0.340212290313782
0.979899497487437,0.0515654931837791,0.0563969517658705,0.0621926272301385,0.0708819127462846,0.146849293300043,0.238231371755941,0.313237273575163
0.984924623115578,0.0386741205810945,0.0434745462780655,0.0492330472416378,0.0578665884143315,0.132872089896777,0.216382974532667,0.276909132242992
0.989949748743719,0.0257827463300697,0.0305530517487369,0.0362750916470913,0.0448502374137895,0.116840290752107,0.184121992160518,0.225979351454649
0.994974874371859,0.0128913752231941,0.0176303574924994,0.0232959159326779,0.031699217319442,0.0918993191100385,0.13109314894398,0.152302498318062
1,-3.23696869308776e-09,0.00448414030210331,0.0092511345664047,0.0152562552336943,0.0335377334778177,0.0343979419518007,0.0364999205483995


==> DATA/H_two_phases_rescaled.dat <==
x,T1,T6,T12,T21,T100,T200,T300
0,1.23569341379907,2.17287256705376,3.20314498383598,4.36434745816609,4.73722530014641,4.92225092602345,5.06548250256799
0.0050251256281407,1.22934287366721,2.16635580718772,3.19584057779331,4.35046502861344,4.7165994472737,4.90214828627443,5.04573308742212
0.0100502512562814,1.22296598628647,2.15978488894859,3.18845661225295,4.33658995399117,4.69585082168218,4.88193911377788,5.02588509683876
0.0150753768844221,1.21656685405374,2.15321841647491,3.18107519549415,4.32232667915054,4.6751032977913,4.86172355030323,5.00603166004308
0.0201005025125628,1.21014520477328,2.14659735686302,3.17361368327723,4.30773432064568,4.65423060047344,4.84140068589859,4.986078790453
0.0251256281407035,1.20370074351249,2.13998076665595,3.1661524908947,4.29235388816011,4.63336605852266,4.82107022915709,4.96611941824811
0.0301507537688442,1.19723320691512,2.1333092549065,3.15861085933093,4.27611637793337,4.61237301790396,4.80063189506409,4.94605973140243
0.0351758793969849,1.19074232031201,2.12663947335452,3.15106649231249,4.25876510001694,4.59139346881806,4.78018455195936,4.92599246201793
0.0402010050251256,1.18422771987892,2.11991501413366,3.14344069794226,4.24010051984411,4.57028172111547,4.75962895191773,4.9058239751823
0.0452261306532663,1.17768913237233,2.11319326807571,3.1358101772333,4.22023967820487,4.54918630791336,4.73906264960283,4.88564680735007
0.050251256281407,1.1711262792691,2.10641446217254,3.12809759595668,4.1989446308394,4.52795530625371,4.71838789619591,4.86536750513698
0.0552763819095477,1.16453886974399,2.09963588403509,3.12037677484073,4.17674247741821,4.50674057750709,4.6977004518752,4.8450784129666
0.0603015075376884,1.15792643534221,2.09280303231085,3.1125727131133,4.15342573450253,4.48538792406331,4.67690450347562,4.82468626662682
0.0653266331658292,1.15128873977106,2.08596849496787,3.10475852691572,4.12982021896253,4.46404844626435,4.65609362000886,4.80428322351193
0.0703517587939698,1.14462546683241,2.07907592473425,3.0968597473461,4.10572855111786,4.4425702558874,4.63517422753412,4.78377622067421
0.0753768844221105,1.13793627551867,2.07218451391251,3.08894689569313,4.08206949840734,4.42109933036689,4.61423750968039,4.76325723550798
0.0804020100502513,1.13122067727483,2.06523417258585,3.08094842677236,4.05857783095888,4.39949064633268,4.59319217358888,4.74263342387544
0.085427135678392,1.12447840911256,2.0582794340843,3.07293379309472,4.03606359085514,4.37788107410227,4.57212715660852,4.72199659317435
0.0904522613065327,1.1177091260085,2.051270456281,3.06483100140859,4.01411615486372,4.35613634461327,4.55095309677165,4.70125414178181
0.0954773869346734,1.11091242322223,2.04425449253245,3.05670806233218,3.99330503884888,4.33438123735605,4.52975727569782,4.68049772103579
0.100502512562814,1.10408779919045,2.03717923784304,3.0484963964884,3.97304384118676,4.31249479682686,4.50845141922963,4.65963500194416
0.105527638190955,1.09723495688358,2.0301031047199,3.04026147784096,3.95362829220078,4.29058802162144,4.48712226653351,4.63875749820302
0.110552763819095,1.09035351869912,2.02296095030441,3.03193396013092,3.93433023626288,4.26855427951184,4.46568125952647,4.61777318948564
0.115577889447236,1.08344301907146,2.01581782681637,3.02357992594168,3.91524129558726,4.2464906406606,4.44421621908255,4.59677347438261
0.120603015075377,1.07650295033406,2.00861234184589,3.01513242925582,3.89561238139246,4.22430422728479,4.42263646748415,4.57566668147013
0.125628140703518,1.06953292632351,2.00139538081303,3.00665329543206,3.87549894335163,4.20207950216533,4.40103291703434,4.55454411914708
0.130653266331658,1.0625324953272,1.99412647204756,2.99807687671192,3.8543094161414,4.17973539612587,4.37931065820045,4.53331450573563
0.135678391959799,1.05550119620405,1.98683360426396,2.98946658540828,3.83225242767398,4.15734621402966,4.3575658385557,4.5120690832615
0.14070351758794,1.04843850908686,1.97949706079384,2.98075567520822,3.8090344505118,4.13483979539276,4.33569723787827,4.49071699506651
0.14572864321608,1.04134395750778,1.97212808837207,2.97200430730165,3.78510513222845,4.11228332078458,4.31380815656355,4.46934943417007
0.150753768844221,1.03421704239992,1.9647190736345,2.96315022791769,3.76045098968644,4.08961013267036,4.2917894161454,4.44787598941239
0.155778894472362,1.02705724991516,1.95727318167379,2.95425194031712,3.7356682566902,4.06688362200145,4.2697527426984,4.42638780860982
0.160804020100503,1.01986403657939,1.94978770795684,2.94524438788551,3.71084873175546,4.04403935693532,4.24758020022675,4.40479491957457
0.165829145728643,1.01263680904885,1.94226291896261,2.93618779953968,3.68653334449066,4.02114005865987,4.22539217847107,4.38318840682807
0.170854271356784,1.00537503115141,1.93469753025448,2.92701933006912,3.66270329989556,3.99812061928776,4.20306237109752,4.36147868934397
0.175879396984925,0.998078125510107,1.92709103193944,2.9177935159515,3.63966962048289,3.97504560862993,4.18071877588838,4.33975673989224
0.180904522613065,0.990745501480182,1.91944251465486,2.90845041051301,3.6171817302864,3.95184697283499,4.15822844726051,4.31793326514934
0.185929648241206,0.983376499091085,1.91175122253144,2.89904592705559,3.59527827056107,3.92859292207806,4.13572460758823,4.29609904043426
0.190954773869347,0.975970480584263,1.90401619708327,2.8895156721531,3.5735016884986,3.90521106829413,4.11307064916178,4.27416488972979
0.195979899497487,0.968526810866645,1.89623659712378,2.87991602035485,3.55172170973048,3.8817744134051,4.09040154558677,4.25222126499834
0.201005025125628,0.961044823588913,1.88841147947835,2.87018652057657,3.52943841531664,3.85820565272914,4.06758088297219,4.23017886625736
0.206030150753769,0.953523827015939,1.88053998776393,2.86037670498477,3.5065611469618,3.83458298195869,4.04474131079811,4.2081276595569
0.21105527638191,0.945963018545759,1.87262108621936,2.8504283666094,3.48275589581212,3.81082416857157,4.02175076642062,4.18597791732303
0.21608040201005,0.938361707975121,1.86465374026962,2.8403932598033,3.45815243642393,3.7870124084655,3.99873554158667,4.16381893282622
0.221105527638191,0.930719138047302,1.85663681102764,2.83020703836547,3.43269614264091,3.7630610206786,3.97557172033309,4.14156021113716
0.226130653266332,0.92303453247329,1.84856924636553,2.81992307970457,3.40675876241819,3.73905778549351,3.9523759001174,4.11929018366465
0.231155778894472,0.915307029820638,1.84044991658216,2.80947966867862,3.3804818494683,3.71491243949184,3.92903514758684,4.09691726021722
0.236180904522613,0.907535741714287,1.83227765225301,2.79892157960529,3.35431988619759,3.69071674090415,3.90565424519477,4.07452884942244
0.241206030150754,0.899719841676824,1.82405114723015,2.78819219349203,3.32840828573605,3.6663776981292,3.88213271854136,4.05203202041748
0.246231155778894,0.891858439078361,1.81576911520917,2.77733451246011,3.30307744787605,3.6419903152369,3.85856290463576,4.02951305993331
0.251256281407035,0.883950619969626,1.80743019248376,2.76628496780759,3.27827726149887,3.61745954408285,3.83485677545279,4.00687762171589
0.256281407035176,0.875995272484771,1.79903301714151,2.75509202532904,3.25409908970439,3.59288295833002,3.81109507339012,3.98421086123711
0.261306532663317,0.867991456418074,1.79057609295582,2.74368598240383,3.23026704145515,3.56816404064125,3.78720085665948,3.96141720474822
0.266331658291457,0.859938151653383,1.78205786525821,2.73211037509687,3.20666480546534,3.5434024452749,3.76324534201098,3.93858076737645
0.271356783919598,0.851834299629033,1.77347674064037,2.72030075510865,3.18288529001751,3.51850046909678,3.73916031516219,3.91560527020803
0.276381909547739,0.843678758636771,1.76483107215894,2.70828717339121,3.15875738551541,3.49355919672846,3.71501031934325,3.8925739614789
0.281407035175879,0.835470240270955,1.75611910252108,2.69600746924453,3.13392522981742,3.46847956637984,3.69073296513244,3.869390733941
0.28643216080402,0.827207594142703,1.74733895216437,2.68348610970815,3.10834070477336,3.4433633273952,3.66638925409789,3.8461381752846
0.291457286432161,0.818889564373602,1.73848873426337,2.67064840678945,3.08184416821902,3.41810977351589,3.64191962878919,3.82272151755779
0.296482412060302,0.810514801017507,1.72956641516374,2.65752200424822,3.05460278901903,3.3928205459461,3.617384485266,3.79922285637236
0.301507537688442,0.802081922082388,1.72056985641075,2.64401335938139,3.02666679012924,3.36739300075259,3.59272438302424,3.77555005383188
0.306532663316583,0.793589537305764,1.71149677102818,2.63014809792074,2.99835175093086,3.34192755048289,3.56800147677567,3.75178478140799
0.311557788944724,0.785036192651755,1.70234479207154,2.61582370086667,2.96979571280382,3.31631933332778,3.54315423768481,3.72783867843158
0.316582914572864,0.77642018231437,1.69311153814476,2.60105318586931,2.94131695164508,3.29066606387089,3.518248136134,3.70379294815478
0.321608040201005,0.767739955779333,1.68379437731522,2.58574383232668,2.91299172586842,3.26486079586334,3.49321794434067,3.67956368325135
0.326633165829146,0.758993852686596,1.674390454227,2.56989850922216,2.88501747239721,3.23899713199271,3.46813311417829,3.65523154240887
0.331658291457286,0.75018009423401,1.66489674659668,2.55345940254476,2.85733529170836,3.21296692871192,3.44292366843871,3.63071695792445
0.336683417085427,0.741296648446664,1.65531025433441,2.53644737511672,2.82999730245899,3.18685854472031,3.4176628711404,3.60610011768341
0.341708542713568,0.732341678661574,1.64562768151412,2.51887523123092,2.80281995885997,3.16056407458739,3.39227540028033,3.58130466715303
0.346733668341709,0.72331318206778,1.63584544601463,2.50083111662921,2.77575649037089,3.13416598139118,3.36683750209696,3.55641079147934
0.351758793969849,0.714208940887195,1.62595984149503,2.48243920009135,2.7485720252537,3.10755840555982,3.34126825495185,3.53134316828377
0.35678391959799,0.705026586674739,1.61596685483482,2.46389743216745,2.7211979341153,3.08081860052279,3.3156456605459,3.50618304977828
0.361809045226131,0.695763806006844,1.60586225579668,2.44544926549576,2.69341898582458,3.05384456225797,3.28988321594296,3.48085311266674
0.366834170854271,0.686418060766067,1.59564135944542,2.42737250889668,2.6652147032791,3.02671063411953,3.26405937472399,3.45543738632494
0.371859296482412,0.676986692921018,1.58529929050235,2.40992246854762,2.63644407642603,2.99931954043039,3.23808235459677,3.42985313073827
0.376884422110553,0.667466987631231,1.57483081205905,2.39325988798409,2.60716155585986,2.97174650879095,3.21203001970734,3.40418926133595
0.381909547738693,0.657855878964224,1.56423017510075,2.37734684905034,2.57731001088746,2.94389792880099,3.18580597711895,3.37835451937222
0.386934673366834,0.648150167444102,1.55349123142952,2.3618416949617,2.54701651656311,2.9158547973672,3.15948702144148,3.3524446709448
0.391959798994975,0.638346647044453,1.54260728641081,2.34602601472656,2.51628127413916,2.88752398242771,3.13297328877399,3.32635795144914
0.396984924623116,0.628441669683576,1.53157107836297,2.32882579781115,2.48526409290844,2.85899728951417,3.10634077110128,3.3001980704239
0.402010050251256,0.618431459155302,1.52037468316079,2.30897773638547,2.4539868165782,2.83017715076664,3.07948777599453,3.27385258473984
0.407035175879397,0.608312167717448,1.50900950386291,2.28534786356288,2.42260260539278,2.80116983809004,3.05249049271806,3.24743270143548
0.412060301507538,0.59807938222567,1.49746603460989,2.25732017630144,2.39110973370165,2.77186809765221,3.02524740987338,3.22081729545387
0.417085427135678,0.587728451926241,1.48573362023349,2.22509782031334,2.35962414110507,2.74239339432911,2.99783637922692,3.19412276672824
0.422110552763819,0.57725452278636,1.47380074201494,2.18975989195554,2.32809975669869,2.71262536652599,2.97015809658974,3.16722329880379
0.42713567839196,0.566652317681888,1.46165457149026,2.15302011425851,2.29659095300615,2.68269767200505,2.94229351379036,3.14023654238684
0.4321608040201,0.555916293823485,1.44928065245116,2.1167709956467,2.26499535422939,2.65247724930771,2.91414707555389,3.11303724247054
0.437185929648241,0.545040084844278,1.43666258771856,2.08257640392717,2.23331132074805,2.62210346266868,2.88580367085007,3.08573947781714
0.442211055276382,0.534017308512576,1.42378204322766,2.05125840518576,2.20138370218223,2.59143528625699,2.85717207770715,3.05822395757109
0.447236180904523,0.522840620721543,1.41061793138144,2.02266603411234,2.16916808562707,2.56060902880779,2.8283409365289,3.03059655810058
0.452261306532663,0.511502435167159,1.39714609696749,1.99567753355138,2.13649246061339,2.52948341965565,2.79922276598502,3.00274833507425
0.457286432160804,0.499994260016626,1.38333840553573,1.96848082369429,2.10330652267123,2.4981829701867,2.76990868457914,2.97477356923013
0.462311557788945,0.488306523372937,1.36916143905591,1.93913412875966,2.0694595481923,2.46657462465067,2.74031335627123,2.94657614043017
0.467336683417085,0.476429203316627,1.35457510229018,1.90627767242892,2.0349500488851,2.43476494905248,2.71052836863085,2.91823727226426
0.472361809045226,0.464351354644433,1.33953043043797,1.86970775721735,1.99969240768663,2.40263561388785,2.68046845905188,2.88967387457027
0.477386934673367,0.452060235986602,1.32396578786203,1.83049934902206,1.963756904318,2.37027297899651,2.65022356870516,2.86095474948067
0.482412060301508,0.4395421093773,1.30780172613493,1.7905679018277,1.92714309361519,2.33757587188149,2.61970662047072,2.83200796718355
0.487437185929648,0.426781719910505,1.29093395928467,1.75186385924046,1.88998774469977,2.30461219963229,2.58900432596722,2.8028922893047
0.492462311557789,0.41376174162241,1.27322522937742,1.71556248665817,1.85233704653875,2.27129606688488,2.5580266079882,2.77354363385556
0.49748743718593,0.400462666246256,1.25449886210541,1.68156908666927,1.81435490499389,2.23768183484538,2.52685629292002,2.74401414539284
0.50251256281407,0.386862440445613,1.23454243731101,1.6485174528276,1.77608069595533,2.20369376754568,2.4954000068264,2.71424367354631
0.507537688442211,0.372935762204193,1.21313882609612,1.61429948832447,1.73763600734765,2.1693788734758,2.4637369965295,2.68428139661408
0.512562814070352,0.358653289167442,1.19014632199887,1.57698453087334,1.69900552422204,2.13466502468438,2.43177101596397,2.65406738100533
0.517587939698492,0.343981035469389,1.16565181347973,1.5357489713208,1.66022412918571,2.09959759045075,2.39957871688098,2.62365101160304
0.522613065326633,0.32887918861463,1.14020067462794,1.49131369614876,1.62117619055068,2.06410197119629,2.36706173948232,2.59296964732428
0.527638190954774,0.31330026364197,1.11503753020616,1.44560153735522,1.58179882860685,2.0282257301238,2.33429535177404,2.56207512294851
0.532663316582915,0.297186418538755,1.09216951124748,1.40079692861246,1.54187084950072,1.99188724860154,2.30117977909825,2.53090024235787
0.537688442211055,0.280468072937326,1.07386470160932,1.35831809768816,1.50123776303597,1.95513776850295,2.26778987553607,2.49950044977985
0.542713567839196,0.26305685936944,1.061075742816,1.3181706443403,1.45962509143397,1.91788629968762,2.23402489232291,2.46780321488397
0.547738693467337,0.244840724948112,1.05079986032362,1.27890490914592,1.41684656276046,1.88018766822385,2.19995960193198,2.43586776688036
0.552763819095477,0.225672299809162,1.03442239534084,1.2381845817541,1.37265989110582,1.84194130507546,2.16549255814479,2.40361630750652
0.557788944723618,0.205350128931643,1.00128023828915,1.19378716753207,1.32696329198872,1.80320476955382,2.13069786389044,2.37111130083011
0.562814070351759,0.183587330275407,0.948127401750284,1.14461668403088,1.27963052635076,1.76386888211718,2.09547378965372,2.33827026774706
0.5678391959799,0.159946972093656,0.885319494345383,1.09117815783287,1.23071949743638,1.72399305113874,2.05989216543942,2.30515794085769
0.57286432160804,0.13369932401246,0.829854867248798,1.03521800459598,1.18024427465918,1.68346105857921,2.02385176483473,2.27168794678016
0.577889447236181,0.10342876373712,0.789488052014584,0.978772849583369,1.12837352191336,1.64233453337262,1.98741977110239,2.23792617677172
0.582914572864322,0.0654496678317929,0.752157574377604,0.923197753049779,1.07519428568657,1.60049374093171,1.95049641325392,2.20378310074579
0.587939698492462,0,0.695752468828334,0.868589250225542,1.02085965108444,1.55800533817517,1.91314189130443,2.16932469986226
0.592964824120603,0,0.617660762299501,0.81366877399152,0.965415269216847,1.51475231896574,1.87525802102593,2.1344588255465
0.597989949748744,0,0.544566189331848,0.756045079873648,0.908864970019944,1.47080835755704,1.83689721334661,2.09925060567073
0.603015075376884,0,0.49398932442967,0.692866252996088,0.851038042454287,1.42606459506773,1.79796048832483,2.06360554871574
0.608040201005025,0,0.432833283887321,0.621881440151227,0.791533430684792,1.38059606536812,1.75849482202235,2.02758711380089
0.613065326633166,0,0.317195470705571,0.542603749441296,0.729550646817359,1.33430006590998,1.71839427371785,1.99109847032532
0.618090452261307,0,0.187438117454299,0.456833558307836,0.663751017117569,1.28723280122309,1.67770599569204,1.95420067182309
0.623115577889447,0,0.125710474895312,0.36770182084756,0.592163061604842,1.23927242849639,1.63630824387557,1.9167942915771
0.628140703517588,0,0,0.275658852617059,0.512223991319165,1.1904144340036,1.59425409766304,1.87893724471391
0.633165829145729,0,0,0.163517868880975,0.420761347518633,1.14045118920527,1.55139870197484,1.84052699443237
0.638190954773869,0,0,0,0.312859432752062,1.08926035060151,1.50780138408671,1.80161749884382
0.64321608040201,0,0,0,0.174584527098481,1.0364608689622,1.4632931932357,1.76210232382407
0.648241206030151,0,0,0,0,0.981773491658969,1.41793041833193,1.72203045681905
0.653266331658292,0,0,0,0,0.924611856104461,1.37152610932066,1.68129045367188
0.658291457286432,0,0,0,0,0.864562673006423,1.32411565243913,1.63992498915061
0.663316582914573,0,0,0,0,0.800913612632163,1.2755016043972,1.5978160805852
0.668341708542714,0,0,0,0,0.733153963034486,1.22567777423201,1.55499826758168
0.673366834170854,0,0,0,0,0.660443608202174,1.17443542170773,1.51134498601331
0.678391959798995,0,0,0,0,0.581874368170019,1.12170835844311,1.46688027788169
0.683417085427136,0,0,0,0,0.495746573705586,1.06725899091783,1.42146654417907
0.688442211055276,0,0,0,0,0.399067306402625,1.01094385457657,1.37511479701115
0.693467336683417,0,0,0,0,0.285060510358347,0.952460304675852,1.32767441565266
0.698492462311558,0,0,0,0,0.133424709721997,0.891566723369939,1.27914232310161
0.703517587939699,0,0,0,0,0,0.82785196905215,1.22935581920989
0.708542713567839,0,0,0,0,0,0.760958492356951,1.17830137539375
0.71356783919598,0,0,0,0,0,0.690340696081561,1.12581119454723
0.718592964824121,0,0,0,0,0,0.615498898808594,1.07187047697127
0.723618090452261,0,0,0,0,0,0.535614387289972,1.01631334304542
0.728643216080402,0,0,0,0,0,0.449482641887087,0.959119661743872
0.733668341708543,0,0,0,0,0,0.354098911446144,0.900091287250395
0.738693467336683,0,0,0,0,0,0.241206793548487,0.839112647715853
0.743718592964824,0,0,0,0,0,0.0778691983103276,0.775764737527575
0.748743718592965,0,0,0,0,0,0,0.709508461352274
0.753768844221106,0,0,0,0,0,0,0.639193364083838
0.758793969849246,0,0,0,0,0,0,0.563118756742986
0.763819095477387,0,0,0,0,0,0,0.478410782699015
0.768844221105528,0,0,0,0,0,0,0.380576991803766
0.773869346733668,0,0,0,0,0,0,0.260737705606411
0.778894472361809,0,0,0,0,0,0,0.0906537571867633
0.78391959798995,0,0,0,0,0,0,0
0.78894472361809,0,0,0,0,0,0,0
0.793969849246231,0,0,0,0,0,0,0
0.798994974874372,0,0,0,0,0,0,0
0.804020100502513,0,0,0,0,0,0,0
0.809045226130653,0,0,0,0,0,0,0
0.814070351758794,0,0,0,0,0,0,0
0.819095477386935,0,0,0,0,0,0,0
0.824120603015075,0,0,0,0,0,0,0
0.829145728643216,0,0,0,0,0,0,0
0.834170854271357,0,0,0,0,0,0,0
0.839195979899497,0,0,0,0,0,0,0
0.844221105527638,0,0,0,0,0,0,0
0.849246231155779,0,0,0,0,0,0,0
0.85427135678392,0,0,0,0,0,0,0
0.85929648241206,0,0,0,0,0,0,0
0.864321608040201,0,0,0,0,0,0,0
0.869346733668342,0,0,0,0,0,0,0
0.874371859296482,0,0,0,0,0,0,0
0.879396984924623,0,0,0,0,0,0,0
0.884422110552764,0,0,0,0,0,0,0
0.889447236180904,0,0,0,0,0,0,0
0.894472361809045,0,0,0,0,0,0,0
0.899497487437186,0,0,0,0,0,0,0
0.904522613065327,0,0,0,0,0,0,0
0.909547738693467,0,0,0,0,0,0,0
0.914572864321608,0,0,0,0,0,0,0
0.919597989949749,0,0,0,0,0,0,0
0.924623115577889,0,0,0,0,0,0,0
0.92964824120603,0,0,0,0,0,0,0
0.934673366834171,0,0,0,0,0,0,0
0.939698492462312,0,0,0,0,0,0,0
0.944723618090452,0,0,0,0,0,0,0
0.949748743718593,0,0,0,0,0,0,0
0.954773869346734,0,0,0,0,0,0,0
0.959798994974874,0,0,0,0,0,0,0
0.964824120603015,0,0,0,0,0,0,0
0.969849246231156,0,0,0,0,0,0,0
0.974874371859296,0,0,0,0,0,0,0
0.979899497487437,0,0,0,0,0,0,0
0.984924623115578,0,0,0,0,0,0,0
0.989949748743719,0,0,0,0,0,0,0
0.994974874371859,0,0,0,0,0,0,0
1,0,0,0,0,0,0,0


==> DATA/January_histogram_data.dat <==
"x"
-0.00766921925421182
0.0235988105161511
0.0361507295377559
-0.193568154120523
0.204399960794337
0.142788449324058
0.210635350947671
0.131417401567614
-0.0610147402781149
0.0188762441652306
0.15372422780878
0.0677787119658768
0.0680563710854987
0.14340597311151
-0.0951398164787338
0.0262518297179976
-0.015951996473196
-0.0313738414115765
0.158133050143766
-0.126776129174349
-0.107050242400374
0.0800746921961717
-0.0976050563793813
-0.00295117387355104
-0.0926487265034224
0.00857200920917744
0.234856970793672
0.113566406307456
0.0308871962610779
0.0494258405100026
-0.00552095824913912
-0.0799378176947442
-0.0489452615389516
-0.0946044473241829
0.0286714122325836
-0.0721814506811712
-0.0337812222063805
-0.14116193974956
-0.0514110457992047
-0.186781822691576
0.019961722940661
0.0290456041397031
0.0811307535100803
0.0647086717492193
-0.00489747062629009
0.0185870376555206
0.151927513670551
0.147846551528999
0.0536579685280423
-0.0163624735240293
0.0361225092286229
0.0671568847550847
0.0607390118959191
-0.0925098286408281
0.0816874293589957
0.0376690023944208
-0.0410085291826845
-0.00524621759062938
-0.0706499255261299
-0.0589105428895484
-0.08081438188225
0.0665085120535033
-0.101226233561584
-0.0974118453519192
0.00674479326760147
0.00491792537087565
-0.00419982399696739
0.00653075890944277
0.0244029943222588
-0.0473840774060355
-0.111324576362508
-0.0831188272720176
-0.0157564400943271
-0.175648365617276
0.107105801716535
0.039786828906296
0.0320120543247095
-0.0534385569726181
0.0356821871218576
0.00146129699689307
-0.0348223737518267
0.00980157705241602
0.0856041153543159
-0.0465711496177119
0.0325653228514617
-0.0364144316884405
-0.0745038111881379
-0.195673916772533
-0.044356563025356
-0.117216389296241
-0.0772718123730598
-0.0910284307804103
-0.011839842364079
-0.0776035252955833
-0.0275101662408741
-0.154819362228419
-0.122057581429244
-0.190408124618583
0.14140715559906
0.0214546162110716
-0.109322574270787
-0.230713576550304
0.0806891602148901
-0.0964238246444782
-0.0417532805296017
-0.110217440001884
0.00470404458324558
-0.0350907046673714
-0.0389523970411871
-0.0875305010457501
-0.0619984200308925
-0.0656139375926621
0.0639405594001929
0.0172518200222946
-0.0852656515805799
-0.103604167530477
0.0220164099683182
-0.245233787400264
-0.0965653557550226
0.0791288759704778
-0.0021906820656632
-0.0901298286558911
-0.0758043772589859
-0.157908832896376
-0.162793984056808
-0.0698022239744209
0.132542876368582
-0.246135012842293
-0.181173273283072
0.0976349336997067
0.0322781112764174
-0.0768780890736958
-0.168716150522264
0.0125829193355773
-0.14323401054429
-0.0341644163959672
0.0468634896480655
-0.110766664425183
0.0038957342136321
-0.156158670255623
0.00763313492669138
0.0339822886370625
0.0819022030872927
-0.0344343549155617
0.0101559619562439
-0.082942473236974
-0.0157143841960614
-0.0174093399287223
-0.0178026819757986
-0.0420889424102053
0.154869385189719
-0.0619315170251595
-0.0371805990956529
-0.0553794252739781
-0.035484552215991
0.0730804931891018
0.0375806186242982
-0.00190632864601947
0.214425864514783
0.21050057621327
-0.050282978399944
0.0335342541675112
0.0583949582726415
-0.207650213730317
0.261635630959682
0.0223908831277395
0.0269000908212128
0.0812904793933118
0.0144738580169783
0.0216029106063271
-0.00461194215383542
0.0124582000147386
-0.0521963472855338
-0.182612290610417
-0.102846152098873
0.0546561699206227
0.0179887348216612
-0.0203272098129145
0.0750894255473555
0.089439731304583
0.0108281453941859
-0.0490588466970763
-0.101629312169859
-0.00281489730746454
-0.108056669293018
-0.0163794543649739
0.00645779888691528
-0.0966560689944373
0.0878331497331121
-0.225958313845906
-0.046877655156023
-0.0403408507316469
-0.0143960269177601
-0.0868766647464234
-0.0293158382694902
-0.0447483552542245
0.0637550522918797
-0.10781602805767
0.0742434789116542
-0.092722113651809
-0.0611108997411461
0.0380487021432012
0.0010164031445199
0.00169738672504882
-0.033907751352791
-0.0651018204439389
0.000614027259643546
-0.0480463956226872
0.0469505596098923
-0.014524422554143
0.0393293131169532
0.0438917293200176
-0.0833200326929952
0.0212744475807354
-0.19096191236559
-0.132349163130972
-0.04696344417415
-0.0278699652481784
-0.0344810222810082
-0.0442404363045921
-0.00601677065361494
-0.0282013411745772
-0.145954836866
-0.0656807370331973
0.0157417046644595
-0.0903837154892289
-0.0431665514936346
0.0572470258677191
0.0302996031404004
0.0389536689102292
-0.0331383703324468
0.0126698007491977
0.0297315172717283
0.0381451823252121
0.0416508142132948
-0.0427851492158713
0.102950092308575
-0.0979834991616721
0.0636920738477314
-0.00136362510031629
-0.274996374149342
-0.160836243311939
0.00982806931992819
0.0265172063923916
0.049859856739489
-0.0582171615878165
0.0414517313948997
0.0112481993828456
-0.0559079215673147
-0.00801673146096959
0.0637466402124511
0.00932736052029692
-0.00548219264881622
-0.00784701825821821
-0.023506522542489
0.0010161338956387
0.00604269877315788
-0.0163497921991026
-0.0411427956539134
0.0168712739514125
-0.014496190673344
-0.0326031106286392
0.0101699553455766
-0.253878477671347
-0.147511980757277
-0.117353049253909
0.0924650187536257
-0.0978927632045796
0.261479794791373
-0.141003589345781
0.00747059493278462
0.101243116203057
0.0242992719639368
-0.130686191351334
-0.00184312474189774
0.119421522875333
0.0615613554517853
0.0106338143058078
-0.0427195835042764
0.0312437329556843
-0.0454304059285759
-0.0982283616023989
-0.0628432474370046
0.00916713637256866
-0.0150786446300826
-0.0835692276976876
0.115741728047948
-0.334658202180179
0.0812580366792828
0.0412738992507593
0.000698906148574263
0.030723224216667
0.0336721469552121
-0.000973657660070293
-0.065061380301938
0.0654196097009747
-0.102498445656688
-0.0245644341534008
-5.96188329267111e-05
-0.0241533812385202
-0.0581549258067151
0.086058998648765
-0.0199398344006143
-0.0801097844193823
-0.0329250293042453
-0.0559834144429194
-0.0595752729884322
-0.0608822467359287
-0.144180852017763
-0.0947167197699031
-0.0145933913565506
-0.0116827518768643
-0.0372642777946981
-0.0785933613956248
0.00703231703467477
-0.0206460266243981
0.0684133557748846
-0.0696557423986071
-0.0714856721338675
-0.0692470437060425
-0.0880378907497284
0.133133975937338
0.0548942833339656
0.0126736303055812
-0.024937480284153
-0.0238567892578836
0.0228411833030097
-0.0155562502652915
-0.0233594956964932
-0.00250336151406483
-0.0403647331783563
-0.0302434753740339
-0.191229235053797
-0.131340076974181
-0.0272453446641324
-0.110153934674748
-0.0749315300160883
-0.0680496303221646
0.00167831217532877
-0.0697306594234632
-0.0775519791771055
-0.151786370186541
-0.0179546214947002
0.0746694011692389
0.0427137854656476
-0.0390219534805016
-0.0517490018068343
-0.0767834297269991
-0.061634705552851
-0.0237287991513562
-0.0774431268184959
-0.10277393980974
-0.0803489846884127
-0.110852775453525
0.0117005818670346
-0.0211874220876587
-0.0712230445613344
-0.095630452245111
-0.0930014942723965
-0.0689345272485491
-0.0930825876433423
-0.0142730882846923
-0.0426390429557308
-0.087508490988514
-0.0838693654277859
0.0377278836732282
-0.0181595613756093
-0.0397296356926538
-0.0105610499217639
-0.127231549741125
-0.099330556031259
0.206058167518086
-0.00558982582901157
-0.0402821294948265
-0.0659238581694909
-0.0393766150679831
-0.0693659670132115
-0.0799085038888693
0.0125321379697012
-0.121853919072775
0.0468458541827269
-0.082095538574372
-0.166356640655209
-0.0180510995219687
0.0148429140209112
-0.0115101838001542
-0.0430428105356335
-0.0204903964974658
0.0159033178396103
0.071272492429673
-0.0478171949807957
-0.07598614875723
-0.0335448599588299
0.0397949448333722
0.0722088131678429
-0.0514381997663127
-0.0451062901331005
-0.0159980480128509
-0.0113463233157414
-0.0113434771970646
-0.0527463820683349
-0.0759816766222339
-0.0679710339073851
-0.112698998969983
0.100955134410883
0.0555273550916672
0.0300535296836812
-0.0389970144501308
-0.086732939878019
0.0435874333359639
0.0167791940251429
-0.0178940129429139
-0.0503127100300271
-0.0388727350265896
0.0475738374703308
0.07258063978703
-0.120550448914209
-0.17109636933608
-0.153546379124545
-0.107187740751889
-0.0228778412880132
-0.0025228244634356
-0.0895830175890618
0.0128151030358931
-0.204094809549293
-0.0203633356851725
-0.200474611138413
-0.116779131253412
-0.0116107817329155
-0.130787589355918
-0.045636851008576
0.0765647504190317
-0.122912914424991
-0.0219607676118153
-0.0222241958248834
0.0634191835721207
0.0176439437866816
0.0121246824402156
-0.158200074197563
-0.0594970777127686
-0.0624491576795901
0.0241703781312045
-0.0283368494893081
0.0363031984967254
-0.101255646874623
-0.306167621485386
-0.0896882248838314
0.04390967537263
0.0236504337976335
0.0254983277025699
-0.188788791873766
-0.0983654164545957
-0.117331089783893
-0.0471202709555139
-0.0624058955921709
0.0235948728893106
-0.0737980159676147
-0.0716311745978027
0.0425902855276075
-0.0367530995891922
-0.0872032186446374
-0.0200915659640342
-0.0931414722366867
0.0939517732709318
-0.0564463165376387
-0.0763758262018127
-0.0944168048635616
-0.103541477286521
-0.116828854326155
-0.109220773524751
-0.100160828512993
-0.0445498118359458
-0.0349011149577522
-0.0562062753176831
0.0145750631110794
0.0934713659129839
-0.0101360398083929
-0.0337537037533572
-0.00978989737614178
-0.107967322356367
-0.112562664899264
-0.1559722849692
0.0222979143278016
0.00425798356617979
-0.0653096195127112
-0.0765038368723319
-0.0497285221426876
-0.0404425848824462
0.0213349519529039
-0.0968115673482665
0.0258925146477316
-0.0379021153313663
-0.0311134180407578
-0.0549020370386621
-0.0540228205563041
0.0182345502628873
-0.0553954559006185
-0.0758103957657832
-0.0511003310190564
0.0405242768578778
0.0809177762590416
0.0957330614203333
-0.117137510671685
0.0174238284894688
-0.0799227415221204
-0.0527434050528656
-0.0422701224785893
-0.00313211918630907
0.0117583944554008
-0.0534953628947276
-0.0220076400453368
0.0165641010604891
-0.110196212113612
0.0360908333431611
-0.12613276227603
-0.0651882921669104
-0.0650906425740018
0.069073962757923
-0.00715347841564051
-0.200577970702895
-0.0206190761233683
-0.0648189358690265
0.0030220897071298
-0.14259695979073
-0.178186819481686
0.0588984833972174
-0.0485224785835384
0.0926772148827542
0.121479176622315
0.149881773981716
0.0107939593414829
0.0659390182645486
0.0940639452750294
-0.0572734257304085
0.0800208926489467
0.00900548124895212
0.156657384159077
-0.0181771547269759
-0.0176969714154757
-0.0537196164028663
0.0334973085194288
-0.0370488248783282
-0.0250977307047312
0.14030414146427
0.14958008419132
0.152534133189206
-0.0045463532268486
-0.0230093989137931
-0.123989954087518
-0.00795977285996147
0.0224598332516877
-0.124860318151576
-0.0530307484995105
-0.0549371508295939
-0.0144186756863625
-0.058176335265042
-0.00123608582218829
0.0131026788251312
0.0549802405396595
0.0212789976769203
0.00818906894026417
0.0494352483486751
0.0721030118844208
0.0443385996984168
-0.0335626132050716
0.026419405337697
0.00148027520447318
-0.0317001334984673
0.261232826617565
-0.052955824556987
0.00962649880362876
-0.21554459241853
-0.0576425099121964
0.120622010226454
0.0329979206036674
-0.135287737435178
-0.0956287503833781
-0.0436909784763835
-0.0464546954100746
0.0675347625190824
0.00056093647050337
0.0524791278741912
0.089872651107137
-0.00757593374295484
-0.0374225286009049
-0.131634875522666
0.0497262376228159
-0.066573818279344
-0.156493197447406
0.180694332380611
-0.0605297094215753
-0.0271533919787188
-0.0646223619535906
-0.0305380912040649
0.0235872416767277
0.0468513293149351
0.0464805066230338
-0.0301509392770358
-0.0626730228771937
-0.0415213058005299
-0.0957148167523554
-0.065549386316834
0.0151768945444323
0.0256109991892098
-0.0604968503894094
-0.0135290897031927
-0.0985184461249046
-0.335162458943251
0.0377053580102565
0.0585141816183937
-0.0548583960947855
-0.170271515121334
0.167190657901191
-0.0435529694838453
0.0137142074070817
0.0238547132651435
-0.0781190817199287
0.0723480979528657
0.0375514281851966
0.0685065627565778
-0.00296062708441158
-0.00104251418968437
0.0594915097629236
0.0221172456181704
0.036010065721089
-0.064405858438898
-0.050001720480798
0.126568819034612
-0.0429804206803128
-0.0520604014647563
-0.108182470393265
-0.157849623518144
-0.057666985225319
0.0265777838308331
0.0279388613234615
-0.142699430487685
-0.126239321220554
-0.00728403753779716
-0.0140128646004033
0.0538540156447444
0.0193549023878616
0.0662070663604744
0.0289064192731566
-0.200815879533716
-0.279063264069564
0.0102552778251388
0.0684211822769794
0.0137631934737052
0.0751296016185345
0.0749912899220384
0.109942727927365
0.0328263508121014
-0.0686928433020884
-0.0283848208467873
-0.0838425602014913
0.0590451258970583
0.00124776854063523
0.164700037726577
0.161621259080956
0.201344828628627
0.017917321807957
0.0360987659451077
0.126742740945758
0.0535704301538907
0.00521236399384016
-0.129153593060739
0.0692072024361723
0.153996190154856
0.145579063371353
0.0109871918188416
0.0981943054696293
0.0731685077663494
0.0836122997595349
0.157591855971592
-0.0988368146169434
0.21135393757597
0.0631577691216791
-0.00466443014826501
0.015920256686043
0.0308983243397358
-0.0305873849369755
0.0601875804973216
0.0881863966334624
0.083995012548354
-0.0126494953872962
-0.080299258279128
-0.0171722265726366
0.059756815575936
-0.00469350565642605
0.126300264206539
0.0151265814213816
0.0421690674731071
0.0136616399963682
-0.0550731439819776
-0.0271308717883057
0.0813742809716324
0.0517726275338244
-0.10305658750327
-0.0351698829062635
0.100358896729984
0.0472333860563177
0.122460487575187
0.100871990796198
0.0506579938039717
0.0705647461231673
-0.0334824730688909
-0.0392544828333184
0.0574597869877665
0.0253926897253345
0.0899949989841936
0.037016883316739
0.0250080831186147
0.193104216256187
0.0577243752344907
0.0560780674800307
-0.0707376211349647
-0.0121194703862132
0.138420000212543
0.0405922326598211
0.0757338171775845
0.068624527816788
0.032095411921728
-0.0435765045533011
0.00671629393386719
0.0765371498218497
0.0547896218107581
-0.123087226143438
-0.0060146575029465
0.0737092966072948
-0.0128515308779957
-0.00673866185294325
0.0547222037304347
0.0194641628125509
0.0984320267270044
-0.0300456533594438
0.0225522327696099
0.154283598198472
-0.00518211327044638
0.014278874061648
0.115702440512199
-0.0836602372725239
0.0308057512754729
0.0726455895763687
0.0207187034610048
0.0267708106481369
0.0195018857803146
-0.00533878685887434
0.000218079100640978
-0.0937997887257691
0.0192733997583965
-0.0382126395293785
-0.0576486539832159
-0.119535464266564
0.0365570828493962
-0.0493573709869781
-0.0590551935870107
-0.134133168336704
-0.0361609312819348
0.0259317499611857
-0.112105830423616
0.0013980334691136
-0.0135665729657124
0.0480591018033203
0.147069454431962
-0.0466199200680426
-0.00686285691907107
-0.0466030940709033
-0.0177057373562198
-0.0923444832889763
-0.0595488360452311
-0.0877403977104377
-0.0827082974813125
-0.0598686488215194
-0.013983384527462
0.0415874364133044
0.0125472932857714
-0.0379703980112836
0.0934104848661027
-0.0121249424047742
0.035056903919549
0.0172546199951968
0.0417121233870165
0.0163108932401246
-0.0159706192083806
0.0643157344278835
0.101046798137759
0.0148448774721168
-0.0286664173705782
0.00833675835399827
-0.0861919119181037
-0.0527784968448837
-0.0162133399192835
-0.0811707210475421
-0.117218407135664
-0.0320792178042221
-9.30763835643722e-05
0.0642926174376612
-0.0143205990866128
-0.0229198777889787
-0.00272974664877901
-0.170958145404023
-0.0844597834117404
-0.0389396713005916
-0.105342837422064
-0.0488649999673029
0.00628699099830853
0.00415167953182149
-0.0176996992712117
-0.0164567534706099
0.0288496488271541
-0.0449385379155025
0.0680104063012319
0.0142650571382641
-0.023485362315697
-0.0528874663356675
-0.0205031800673048
0.0673802604022353
-0.0404294679432983
-0.0502583340990941
-0.103989996617243
0.0190132499884439
-0.117699372643992
-0.0799168196198687
-0.231186500562028
0.00727421793644512
-0.051650937442056
-0.0896943641725256
-0.0659436416193899
-0.00657164232051399
0.0676672072492135
0.0652757507000562
-0.0662029363410517
-0.0172870930880753
-0.074223292833431
0.028565446739
-0.0597452405177137
-0.033392921845826
-0.0137888455798318
-0.0469244736970176
-0.0153347615908819
0.0729012955560928
-0.0213297193644844
-0.106775496678231
0.0703249509806864
-0.0251999415918314
-0.049524004821667
-0.134848872840646
-0.0221032679994899
0.0915086230071753
-0.163771099888501
-0.0876438789893692
0.0186865544279168
0.0121138824342828
-0.00216098491641087
-0.0988711206147898
-0.111033763361253
-0.00973974697272906
-0.0220144377295848
-0.0105198441896763
-0.0529226418384888
-0.023860048635913
-0.108859697175269
-0.0846401894308558
0.117845891456153
-0.211009957075293
0.11407874224041
-0.194814586308007
-0.0613016103967048
0.00667931885344664
-0.112668087794127
-0.0642297544785715
-0.0363651891916102
-0.105757498752716
-0.107890870034987
0.109966485220419
0.187846560194517
-0.0391214352736216
0.058686047123351
0.091614276434161
0.0774050834933663
-0.0875610367298394
-0.116496640516268
0.0637519100368972
0.114542287584776
0.00618540080897068
0.0595266054193055
-0.0425682205951253
0.101784193234707
0.148148807852736
0.0592758960602101
-0.150690599753436
-0.279706830324627
-0.329853398016616
-0.0133856999571644
-0.221297389007376
-0.0202275153932763
-0.015187556148792
-0.0022505991269044
-0.00693267728139135
0.0504203888372782
0.0948603262016208
-0.0167523647155636
-0.0287728200283406
-0.0409686412647756
-0.0124194316494129
-0.033458109516733
0.0119755778511933
0.0129848212621093
0.10013102940635
-0.0336335284435323
0.223603536481996
-0.0416273299214471
-0.0177484825701164
-0.00133364403790281
-0.261051506982543
0.0600594617339117
0.0639791622887835
0.0484722536468931
-0.0525324462212639
0.0645217323564918
-0.0182406370152766
0.0576372687409966
0.0091209261768172
-0.00785254527790347
-0.0946207106866521
0.018175689020827
-0.0349284042481792
-0.00519046120213695
-0.00943782033694718
0.00324186200566801
-0.0830699413363545
-0.0241876627550806
0.161960300984734
-0.0798685683402236
0.331819371668246
-0.191792501009109
0.0766415952959747
-0.0853457808274489
0.00159621698526102
-0.0130074603705401
-0.0013605132250285
-0.0680253444916643
0.00017824231680863
-0.00841845874516323
0.0819511299297557
0.0524483109130768
-0.0336522285349967
-0.0191148867660982
0.391219369664142
0.00880029159924578
-0.0625575469546409
-0.0421029395238126
-0.0790078719730165
0.034649920062757
0.000698316301280588
0.00341829238535207
-0.0205902475512096
0.00898022246173302
0.0304620902343093
-0.0345865443994717
-0.0349667505024076
-0.0192404934421491
-0.0247163619127944
0.0126580301943788
-0.0111209381623441
0.0552984921434614
-0.030001896569648
-0.0671936324927342
-0.0488267662348019
0.140778852433554
0.0284363124535063
-0.0347994743814724
-0.0153191041480232
-0.033773844089519
-0.0429269972612993
-0.0790500815328914
0.0123573869936349
-0.08525556937067
-0.0443865434770749
0.0325179958272532
0.0314750586536472
-0.0399332499614362
-0.031548152893862
-0.0230486009712627
0.0279868775156924
-0.0327712607795509
0.0432605235055211
-0.0333516864689967
-0.00147483943762894
0.035982596647153
0.00690042367247634
-0.0590141370842998
-0.132819100204916
-0.0879665250934716
-0.0790868245846421
-0.129333170083143
-0.0988072129783191
-0.00191042948734088
-0.0311149739316821
-0.140709217889372
-0.0863073195295518
-0.0726986622235197
-0.0820818149287814
-0.0143461871893109
-0.113202860231558
-0.0244639573919661
0.168212980715615
-0.0918499975210496
-0.223450981628978
0.0394565731096528
-0.00209185678445004
-0.0187163833881987
-0.162259014094434
-0.0873935859638304
-0.0778187864339498
-0.210256894944226
-0.00259990266130083
-0.0276471250293936
-0.0878095059767053
-0.119082691009173
-0.0304239768489598
0.0713436871490072
0.0536669350620507
0.000799700311638674
-0.0436990802451966
0.0587759830107121
0.122584524672181
-0.10455179764247
0.0527968737594871
-0.0200137199158446
-0.0841405927671064
-0.0329649048754956
-0.0391747182002906
-0.0189019279755078
-0.0752413100760208
0.0259387516225233
-0.0139371701514417
0.0133768082285304
0.0167085712145225
-0.0350211952422976
0.0195514199139986
-0.0515812000447951
-0.0531071912523443
-0.0323826332738755
0.0601743205356946
-0.12327644815878
-0.0443005614790706
0.0621860273996482
0.00488166768364889
0.027384788796074
-0.0623105764928633
-0.112571441390912
-0.00755376215381454
0.0188191009072874
-0.137843046517431
-0.0557769371547019
-0.0176552155978403
-0.0392825669200949
0.00273778613732489
0.046156055192778
0.00573645019289049
0.0658501891567678
-0.009178900481708
-0.0215755545373433
0.0227828441249087
-0.0596631421231828
-0.0108459282856893
-0.00188274916034326
-0.0367103283675072
-0.0432316341708616
-0.0602652620880538
0.0338305686274623
-0.0819773152602721
-0.0156629429626658
-0.0604628023072475
-0.0481304149800759
0.10784050844261
-0.0467635811355931
-0.038192774931088
-0.0385087334538827
-0.118713576018431
-0.0537372716694577
-0.0283894118766572
-0.15580053866579
-0.0808054773683271
-0.0428702924952722
-0.0468767846935036
-0.0664432950180497
-0.00275020470981557
-0.0798283090915375
-0.0277876305101721
0.0303544986154285
-0.0128354867286173
0.0304355748769302
-0.170233843007529
-0.140837002610329
-0.048183324701595
-0.0115670944708457
0.0590346176945008
-0.0172126310714509
0.0434347581048747
-0.0300195228137397
-0.00926244931849229
-0.316934030976799
0.0605765076507319
0.0434163458977519
0.0439803495670668
0.0474779781387591
-0.00546118161199094
0.0110676185572343
-0.0471418432710873
-0.121290947683353
-0.0502566455520408
-0.0113417928987208
0.00166627420230614
-0.0592851616673602
0.0364621848947646
0.0219833167392467
0.0302010610042924
-0.00513959813079867
0.0246992934161543
-0.188360418301125
-0.00643139005718663
0.00699567556088843
0.0136958685148791
-0.0172240398742414
0.18939750783901
-0.0603053978699686
-0.0492374861162164
-0.0154338597401842
0.00211993146690292
-0.0730164063483456
-0.0633995244210093
-0.0194195710870646
-0.19104829951748
-0.0191266450963398
-0.0214882388769229
0.0539517730992434
-0.130704174635691
-0.145421489601532
-0.021455227453407
0.0293833737314013
-0.0323950445998038
0.0829014680757822
-0.0342655360579707
0.057469725457659
-0.0589387593148054
-0.0259591074333263
0.00895886387294786
0.0654876442873717
0.0623275793517704
0.00169914494411061
0.0185702857004122
-0.028035785982587
-0.0430400567081803
0.0198935518287799
0.0337969731998475
0.00537830175305398
0.0434680749878985
0.0341322095632473
-0.014692414520981
0.000229085969658871
0.0217873818962095
0.00110189627343282
-0.0248214531665916
0.0156976714555932
0.0300732598294288
0.0173803989378396
0.0243891919970154
0.0112079725732748
-0.00357842645810091
0.0615983729400009
0.0121868385607973
0.0727166143572556
-0.0903847352077063
-0.0350179206449326
0.023937555642259
0.0122231635135961
0.011235655174727
-0.0382491373256066
-0.0557184586963757
0.0298385500652145
-0.086584858692512
0.163578142178552
0.0548110681807286
0.0362350234002249
0.315368560219237
0.195374707322648
0.0160050786936914
0.0301484998934566
-0.0451175719142289
-0.127369587721578
0.0460076931102713
0.121381042523306
-0.0210310130831979
0.0128345441180397
-0.099153121209725
-0.0225911057902499
0.17609888031322
0.186104783001438
0.115840231257994
0.154264435991378
-0.0703489477652284
0.0105406703148392
0.0654164876900538
0.105917675366379
0.115714677388227
0.027544649808898
-0.0978006965359239
0.108484842103273
0.0284135873879676
-0.0172891635445744
0.0762739848502907
0.0221897180343613
-0.0614965662939111
0.0731434017195731
-0.0245892677643966
0.120097544346184
-0.0199583230261733
-0.0391910938546814
-0.138558159065345
-0.0552411614672668
0.0601618869557876
-0.00788062699205128
0.0872715197131755
0.127640564628818
-0.024017217144046
-0.172017555861002
0.0610620035147631
0.106173514274205
0.145643084675099
-0.00436277313867794
0.0763929800827439
0.0948929261114608
0.210227492545475
0.0112568237449588
-0.0104095373689659
-0.00850150996825128
-0.0308357808456947
-0.0866594362951119
-0.0130112955430653
0.150595331373212
0.0556894900144866
0.0254749654214275
-0.0371712513550724
0.0988717457139452
-0.0365592201341292
-0.00159155145439627
-0.010501222890432
0.0828021733561943
-0.0815481425800315
0.0226904149385225
0.0243882279471093
-0.0721551638943401
0.00432361583774332
-0.00254791432048629
0.0169222309085124
0.0828468998228984
0.0583411365814042
0.0264763519616662
-0.0417425583685287
-0.0484807735495615
0.117191362499853
0.0422213011610895
-0.0275818077341812
-0.0266336519203
0.0458714939801226
-0.218838309800385
0.0275849252349906
0.0150904951664697
0.058465098736074
0.0606083730542679
-0.00494533213370851
0.0301198960978233
-0.193442864362786
-0.132780933743787
-0.0162420335151561
-0.125672668783459
-0.0928426436344496
-0.102118614121596
-0.00231892855957916
0.0527266110699374
0.0110374496235313
-0.148578245259701


==> DATA/January_histogram_data_normalised.dat <==
"x"
-0.0921059834871457
0.283417591761142
0.434163946483104
-2.32471971606117
2.45480782197708
1.71486433229486
2.52969376844204
1.57830003517799
-0.732776371915852
0.226700394884034
1.84620112149667
0.814010490269995
0.817345127791657
1.72228068510532
-1.14261257568661
0.315279888912466
-0.191580690947164
-0.376794354574751
1.89915030755116
-1.52255916453087
-1.28565471034211
0.961683064818942
-1.17221967623419
-0.0354430826730775
-1.11269502025813
0.102948333135548
2.82059119145449
1.36391270054047
0.370949831330575
0.593595710195987
-0.0663057441015473
-0.960039225967761
-0.587824040707259
-1.13618288566549
0.344338652229456
-0.866886613114758
-0.405706577368709
-1.69533023644434
-0.617437678918608
-2.24321706112147
0.239736805351832
0.3488326316654
0.974366176712875
0.777139843581282
-0.0588177666698114
0.223227075224658
1.82462289856922
1.77561125616312
0.644422828371148
-0.196510448620364
0.433825025500297
0.806542454097002
0.729464922213392
-1.11102688119281
0.981051756411192
0.4523981382606
-0.492505271596992
-0.0630061567880084
-0.848493263548841
-0.707505328866905
-0.970566608730419
0.798755611216929
-1.21570938159955
-1.16989924554691
0.0810037888783449
0.0590634245789913
-0.0504391525253572
0.0784332736270799
0.293075698787526
-0.569074491998269
-1.33698871453277
-0.998242595291945
-0.189232092999203
-2.10950618659182
1.2863219680234
0.477832864699578
0.384459180170398
-0.641787733920081
0.428536833919063
0.0175499216548975
-0.418210625548036
0.117715228136426
1.02809047099888
-0.559311371272981
0.391103838524768
-0.437330963246009
-0.894777757104206
-2.35000955765063
-0.532714573170701
-1.40774835861072
-0.928020967785763
-1.09323555167845
-0.142194438459609
-0.932004782037474
-0.330392290730119
-1.85935349456464
-1.46589023040759
-2.28676831377667
1.69827523595944
0.257666192732039
-1.31294501914618
-2.770829750412
0.969062718380728
-1.15803328945046
-0.50144960517091
-1.32369220025023
0.0564947536829474
-0.421433232968299
-0.467811483768701
-1.05122602662766
-0.744590193905126
-0.788011928217775
0.767914948453026
0.207191344702269
-1.02402558020343
-1.24426795315846
0.264413237615353
-2.94521494614646
-1.15973305336366
0.950323977175464
-0.0263097089126444
-1.08244349714213
-0.910397328415808
-1.8964574975791
-1.95512730961608
-0.838312516000013
1.59181679092549
-2.95603850626781
-2.17585936249748
1.17257849763195
0.387654477682226
-0.923292419740953
-2.02625149430748
0.151118663077247
-1.72021544471359
-0.410308672644452
0.562822323967885
-1.3302882896286
0.0467870873497387
-1.87543835000414
0.0916726170172905
0.408121350076381
0.983631151368655
-0.413550587108517
0.121971328922975
-0.996124614138819
-0.188727009007887
-0.209083131260901
-0.213807100532338
-0.505480845719309
1.85995426159122
-0.743786700493734
-0.446532499962844
-0.665097223164063
-0.426163273224964
0.877683956578921
0.451336664621419
-0.0228946740171647
2.57521717420833
2.52807514742603
-0.603889786518526
0.402740534365381
0.701313247686675
-2.49384279194303
3.14219822201419
0.268910594842308
0.323065391515656
0.976284456667554
0.173828506307857
0.259447182513123
-0.0553886195953453
0.149620805821518
-0.626869012583052
-2.19314170921321
-1.23516432024459
0.656411052717631
0.216041562709091
-0.24412623883974
0.901810883255908
1.07415554850783
0.130044134587178
-0.589188178613848
-1.22055028527008
-0.0338064249208879
-1.29774172150742
-0.196714385553682
0.0775570365021016
-1.1608225035221
1.05486078449239
-2.71371987604143
-0.562992449243845
-0.484486570038523
-0.172893768402764
-1.04337356689312
-0.352078096356238
-0.537419929396205
0.765687040488906
-1.29485166230913
0.891651211941762
-1.11357638709007
-0.733931230268509
0.456958265912712
0.0122068242075645
0.0203853180469169
-0.407226170313392
-0.781861490724691
0.00737436012229358
-0.577028818078158
0.563868018998945
-0.174435777565953
0.472338179994198
0.527132001572601
-1.00065903724879
0.25550239895583
-2.2934192078756
-1.58949032878206
-0.564022760364842
-0.334713413953616
-0.414111054015086
-0.531319911540807
-0.0722603644645383
-0.338693180940739
-1.75289209352908
-0.788814177829234
0.189055123060664
-1.08549263365836
-0.518422742560949
0.687526780038868
0.363892940599414
0.467826758693711
-0.397986038664238
0.152162093677286
0.357070328557066
0.458116976044288
0.500219002612172
-0.513842167833172
1.23641262400553
-1.17676470793835
0.764930680376553
-0.016376899239569
-3.30265841369889
-1.93161518527305
0.118033395641244
0.318467016412594
0.598808169292689
-0.699177940561695
0.497828052741544
0.135088909610653
-0.671444371322637
-0.0962795443824917
0.765586012884497
0.1120199704278
-0.0658401760137332
-0.0942413184650901
-0.282309229319487
0.0122035905755372
0.0725717566507981
-0.196358148123328
-0.494117788461091
0.202621052869562
-0.174096717609458
-0.391557663127424
0.122139387084319
-3.04903616613866
-1.77159311964178
-1.40938962082882
1.11048872227546
-1.17567498494457
3.14032665685623
-1.6934284757576
0.0897205400850064
1.21591213917436
0.291830011383609
-1.56951832821749
-0.0221356061699177
1.43423162767507
0.739341124662002
0.127710252163962
-0.513054735090763
0.375231774748471
-0.545611238845952
-1.17970546307582
-0.754736423467427
0.110095706403558
-0.181091887879486
-1.00365182572262
1.39003793463114
-4.01918654586871
0.975894825339568
0.49569231975638
0.00839374075063674
0.368980555721904
0.404396602656818
-0.011693458406645
-0.781375811683854
0.785678084186256
-1.23098842661569
-0.295014562957196
-0.000716011768480193
-0.290077889257387
-0.698430499702798
1.03355353990047
-0.239473927809637
-0.962104516289349
-0.39542385018464
-0.672351027570603
-0.715488621231063
-0.731185147619838
-1.73158684540379
-1.13753125812542
-0.175264080834528
-0.140307809150707
-0.447537466520327
-0.943892540681919
0.0844568990926176
-0.247955173050716
0.821632451548595
-0.836553297863738
-0.858530434309011
-0.831644897962679
-1.05731968833521
1.59891579348552
0.659270753215225
0.152208085980457
-0.299494781819127
-0.286515871382369
0.27431862128319
-0.18682784812417
-0.280543462583581
-0.0300649344651586
-0.484773394051415
-0.363218855930459
-2.29662970666167
-1.5773713803189
-0.327211829855825
-1.32292951236523
-0.899914585508572
-0.817264172401577
0.020156236036962
-0.83745303824481
-0.931385722159282
-1.82292778998299
-0.215631867611635
0.896766463849884
0.512985101659706
-0.468646844453872
-0.621496471531821
-0.922155577523415
-0.74022204656208
-0.2849787325619
-0.930078424348083
-1.23429706326706
-0.964977269733884
-1.33132246803602
0.140521944217885
-0.254457237986689
-0.855376323041986
-1.14850502553036
-1.11693169953759
-0.8278916299025
-1.11790561675624
-0.171417296896091
-0.512087457172569
-1.05096168968525
-1.00725642742925
0.453105292132952
-0.21809315977987
-0.477145984194966
-0.126836364622995
-1.52802868597925
-1.1929426256212
2.47472259505284
-0.0671328317051581
-0.483781338242475
-0.791734020204654
-0.472906268162766
-0.833073146106756
-0.959687172280109
0.150508787744204
-1.4634442810847
0.562610525109954
-0.985953076794196
-1.99791419299309
-0.216790551865131
0.178260804443734
-0.138235296695787
-0.516936635271988
-0.246086082413693
0.190996069061598
0.855970183302555
-0.5742761584087
-0.912580372355582
-0.402867908066365
0.47793033556597
0.867215231799661
-0.617763793319977
-0.541718664762927
-0.192133761893556
-0.136267360903205
-0.136233179515093
-0.633474834237481
-0.912526662795527
-0.816320243190288
-1.35349528994707
1.21245352815864
0.666873834432262
0.360937641371432
-0.468347331055783
-1.04164745633125
0.523477459962377
0.201515189040746
-0.214903969492548
-0.604246858201928
-0.46685475688975
0.571353477220775
0.871680804540735
-1.44778983218694
-2.05483750645477
-1.84406518986785
-1.28730604152386
-0.274758877279203
-0.0302986810870682
-1.07587639175336
0.153907148757262
-2.45114300883178
-0.244560104254635
-2.40766505833901
-1.40249696590209
-0.139443460294534
-1.57073610053906
-0.548090608192323
0.919529277236385
-1.47616263026616
-0.263744982634061
-0.266908709454047
0.761653315838384
0.211900682611432
0.145615318014552
-1.89995525472866
-0.714549509630479
-0.750003474325448
0.290282018969294
-0.340320612128357
0.435995072045127
-1.21606263035086
-3.67701964881819
-1.07713991298461
0.527347530529433
0.28403757835354
0.306230461338414
-2.26732041039689
-1.18135146790823
-1.40912589143009
-0.565906222612542
-0.74948390421311
0.283370301550662
-0.886301279802933
-0.860277893482668
0.51150188897837
-0.441398305571256
-1.04729542216412
-0.241296197379927
-1.1186128104356
1.12834438430328
-0.677910400862605
-0.91726033039125
-1.13392933249318
-1.24351505428007
-1.40309413131948
-1.31172240997012
-1.20291405308437
-0.535035457626746
-0.419156293675694
-0.675027547744366
0.175043961808229
1.12257477585794
-0.121732067407536
-0.405376085555169
-0.117574957264726
-1.29666868040649
-1.3518579415743
-1.87319989527434
0.267794055796016
0.0511376387915512
-0.784357121239685
-0.918797716181667
-0.597230863728288
-0.485708379417418
0.256229045895907
-1.16269001158717
0.310964577688259
-0.455197783910208
-0.373666715385256
-0.659363873854115
-0.648804637493619
0.218993763216075
-0.665289748189581
-0.910469609631055
-0.613706048688603
0.486689485771366
0.971808357133453
1.14973734379971
-1.40680104010931
0.209257136344422
-0.959858163768246
-0.633439080801757
-0.507656786689781
-0.0376162042694923
0.141216263304732
-0.642469963121041
-0.264307912372387
0.198931960110406
-1.32343725702043
0.433444603649443
-1.5148324404735
-0.782900001011608
-0.781727246459438
0.829566226011727
-0.0859120261120181
-2.40890638865229
-0.247631502241403
-0.778464096397839
0.0362947694458864
-1.71256457645139
-2.13999257405425
0.707360496470713
-0.582746491269805
1.1130371607172
1.45894368971942
1.80005392228192
0.129633566066265
0.79191609029794
1.12969155047687
-0.687843837777906
0.961036941655154
0.108154256608879
1.88142781686299
-0.218304452856355
-0.212537535169714
-0.645163208578355
0.402296823586042
-0.444949914632757
-0.301419361375707
1.68502822888903
1.79643068060224
1.83190829301632
-0.0546009080401345
-0.276338861382674
-1.48909768846223
-0.0955954815346308
0.269738673785848
-1.49955060882539
-0.636890025399186
-0.659785584349086
-0.173165776157106
-0.69868762355723
-0.0148451747894212
0.157360883748646
0.66030308423952
0.255557044816142
0.0983492874027352
0.593708696694963
0.865944576868463
0.532498836752222
-0.403081121452366
0.317292442830833
0.0177778466125819
-0.380713065537492
3.13736061223231
-0.635990201938137
0.115612568953368
-2.58865290089884
-0.692276474324899
1.44864927104576
0.396299261957127
-1.62478209282835
-1.14848458646825
-0.524721019010244
-0.557912776582947
0.811080700030161
0.00673674901928866
0.630265158053149
1.07935483970861
-0.0909856407932389
-0.449438031057624
-1.58091185938707
0.597203427043717
-0.799539927580761
-1.87945596313804
2.17010736592636
-0.726951236060118
-0.326107494167462
-0.776103278013464
-0.366757140581923
0.283278652020657
0.562676280491308
0.558222764741559
-0.362107513570884
-0.75269205624107
-0.498663629199028
-1.14951822852451
-0.78723667867171
0.182271852187292
0.307583626210083
-0.726556604824036
-0.162482003903335
-1.18318932751549
-4.02524258150328
0.452834762855729
0.702745099241723
-0.658839753741907
-2.04493115143161
2.00793059442069
-0.523063555119012
0.164705235188347
0.286490939072221
-0.938196524629964
0.868888017735762
0.450986092547163
0.82275185111616
-0.0355566140841066
-0.0125204132985832
0.714482639525521
0.265624256154834
0.432474598617864
-0.77350310862357
-0.600511928043263
1.52006940596819
-0.516187344008633
-0.625236327024245
-1.29925257074486
-1.89574640328998
-0.692570418559845
0.319194540865845
0.33554084378213
-1.71379523162095
-1.51611219478218
-0.0874800183614055
-0.168292055906934
0.646777319994757
0.232448996519778
0.795135301103987
0.347161045732744
-2.41176363214954
-3.35150105118514
0.123164095158654
0.821726446471521
0.165293549290992
0.902293390852306
0.900632291539419
1.32039295622542
0.394238738732394
-0.824989047925907
-0.34089673975144
-1.00693450134413
0.709121647276442
0.0149854821970844
1.97801868121651
1.94104308752249
2.41811621837593
0.215183904889829
0.433539872813056
1.52215817773817
0.643371507789895
0.0625995810045431
-1.55111209048105
0.831166411271514
1.84946734176323
1.74837911950321
0.131954254363057
1.17929645487061
0.878740996276169
1.00416911366103
1.89265066008598
-1.18701287748825
2.53832386831614
0.758513773955753
-0.0560189912391798
0.191199501648163
0.371083477611263
-0.367349149702928
0.722842327447226
1.05910321805597
1.00876542739765
-0.151918229828046
-0.964380064245211
-0.206235441276264
0.717668915992835
-0.0563681830129175
1.51684410939757
0.181667600368784
0.506443133727503
0.164073909768816
-0.661418838352215
-0.325837030614712
0.977290898983668
0.621780212385732
-1.23769161268989
-0.42238414978554
1.20529281776937
0.567264715212824
1.47072906283564
1.21145498787085
0.608393656008479
0.847470273799472
-0.402118652416725
-0.471439481360041
0.690082003922841
0.304961767685991
1.08082421633879
0.444566302058026
0.300342709527218
2.31914790335701
0.693259662544387
0.673487794011123
-0.849546472491171
-0.145552722156491
1.66240002160135
0.487505623081329
0.909549914164502
0.824168590881659
0.385460290348634
-0.523346207191774
0.0806615168588193
0.91919779888585
0.658013786605098
-1.47825608355374
-0.0722349858941621
0.885235775784108
-0.15434464077724
-0.0809301516594126
0.657204107237854
0.233761195133308
1.18215144564354
-0.360843048093275
0.270848375854582
1.85291906215899
-0.0622362751011616
0.171486783066596
1.38956609819004
-1.0047448348177
0.369971691281296
0.872460840164444
0.248828009162257
0.321512759221305
0.234214241386226
-0.0641178975284632
0.00261909190189058
-1.12651907646645
0.231470164177809
-0.458927125282051
-0.69235026354452
-1.43560004387904
0.439044178768983
-0.592773403185582
-0.709242558474019
-1.61091591965038
-0.434286467648523
0.311435786948724
-1.34637143932736
0.0167901377379369
-0.162932171338148
0.577181417087885
1.76627845578083
-0.559897095861616
-0.0824217127076473
-0.55969501857535
-0.212642812586706
-1.10904111240168
-0.715171118161556
-1.05374684890316
-0.993312204222098
-0.71901201373585
-0.167938005380861
0.499457846305921
0.150690800442686
-0.456017846967535
1.12184360512037
-0.145618440143488
0.421027291891693
0.20722497188769
0.50095531507831
0.195890978421363
-0.191804346743477
0.772420734995285
1.21355439350545
0.178284385149713
-0.344278664809336
0.100123011461432
-1.03514980504626
-0.633860527093618
-0.194719380079907
-0.974846179855759
-1.40777259250969
-0.38526580182638
-0.00111783110685161
0.772143103981083
-0.171987893327369
-0.275263728312333
-0.0327837803852656
-2.05317746117747
-1.01434724427489
-0.467658649847242
-1.26514907482363
-0.586860113252861
0.0755056635988106
0.0498609459094374
-0.212570296240567
-0.197642734308788
0.346479242593632
-0.539703989934648
0.816793098762322
0.17132084423047
-0.28205509869225
-0.635169231641767
-0.246239610854264
0.809225156597205
-0.485550847269683
-0.603593812770496
-1.24890169308903
0.228345810886921
-1.41354890424359
-0.959787042756716
-2.77650948517647
0.0873620866645792
-0.620318735641953
-1.07721364476934
-0.791971615981919
-0.0789242762520154
0.812671338101919
0.783950362716329
-0.795085700292204
-0.207614968060351
-0.89140878066866
0.343066025162905
-0.717529901565661
-0.401043157871653
-0.165601626604339
-0.563554731742336
-0.184167807836945
0.875531824310986
-0.256166203423083
-1.28235506221521
0.844590376028716
-0.302646896274293
-0.594774646430495
-1.61951140571443
-0.265456387396268
1.09900257643586
-1.9668623000598
-1.05258767592424
0.224422254276291
0.145485611829981
-0.0259530513379965
-1.18742488652938
-1.33349610119059
-0.116972659680644
-0.2643895513727
-0.126341490978961
-0.63559168328575
-0.286555015943112
-1.30738594609021
-1.01651388904886
1.41530856958188
-2.53419272259386
1.37006576559395
-2.33968914889036
-0.736221631926026
0.0802174526022418
-1.353124052125
-0.771388130824109
-0.436739569461377
-1.27012908496649
-1.29575050138236
1.32067827716477
2.25600437253002
-0.469841603410508
0.704809173932626
1.10027145563709
0.929621530659165
-1.05159275485922
-1.39910430149803
0.765649302555495
1.37563286420184
0.0742855831719185
0.714904132227715
-0.51123689299384
1.22241037980232
1.77924130180925
0.711893156622052
-1.80976777850439
-3.35923016948218
-3.96148168722811
-0.160759918102665
-2.65774298295983
-0.242928926275764
-0.182399896193148
-0.0270293023510833
-0.0832602430620124
0.605540061866321
1.13925594628337
-0.201192973719581
-0.345556542141305
-0.49202622467103
-0.149155204526504
-0.401826050411442
0.143824597947865
0.155945435005599
1.20255617101927
-0.403932801077911
2.68543941126308
-0.499936960369614
-0.213156175138331
-0.0160168319174533
-3.1351829950909
0.721303643480075
0.76837856240136
0.58214329855462
-0.63090550208717
0.774894734131554
-0.21906686404896
0.692213528774383
0.109540730025163
-0.0943076970059805
-1.13637820580766
0.218286849981555
-0.419484033286485
-0.0623365323024435
-0.113346573529256
0.0389341963587334
-0.997655483744643
-0.290489604282549
1.94511492155875
-0.95920755331732
3.98509268734312
-2.30339443238657
0.920452170784238
-1.02498791846034
0.0191702871456715
-0.156217326742968
-0.0163395261609843
-0.816972503819823
0.00214065908725588
-0.101104218886869
0.984218754199478
0.629895051733659
-0.404157385909631
-0.229566450831355
4.69847628653307
0.105689964761022
-0.751305210584002
-0.50564894860854
-0.948870740304459
0.416139486868694
0.00838665678768167
0.0410530943976554
-0.247285276125915
0.107850902986902
0.365844382211966
-0.415378356223898
-0.419944565100961
-0.231074965068168
-0.296839188806855
0.152020731370141
-0.133560524584024
0.664125230404977
-0.360317536691816
-0.806983788006614
-0.586400932804675
1.69072942470163
0.341515144952932
-0.417935608110431
-0.183979764683452
-0.405617967474105
-0.515545738078957
-0.949377669744858
0.148410059049352
-1.0239044946237
-0.533074633158483
0.390535449231705
0.378009955970115
-0.479591355993135
-0.378887805026072
-0.276809671244574
0.33611750986275
-0.393577117065285
0.51955133000749
-0.400547928199449
-0.0177125640023709
0.432144699838537
0.0828728828534103
-0.708749477048729
-1.59513419094559
-1.05646259927062
-0.949818947377643
-1.55326877914933
-1.18665736697956
-0.0229439244050481
-0.373685401363454
-1.68989312599065
-1.03653583029889
-0.873098233385329
-0.985788258208073
-0.172295201970721
-1.35954657567775
-0.293807854604912
2.02020851282967
-1.10310242471189
-2.68360725412855
0.47386655027514
-0.0251228345493207
-0.224780494878378
-1.94870241382327
-1.04958170041186
-0.934590030704725
-2.52514857795412
-0.0312243767784379
-0.33203714185455
-1.05457682710833
-1.43016231615391
-0.365386647112045
0.856825219444567
0.644530514878201
0.00960426104104476
-0.524818319838371
0.705889288228697
1.47221872670217
-1.25564882525952
0.634081230627693
-0.240361279940299
-1.01051382039308
-0.395902748829387
-0.47048152205167
-0.227008852958692
-0.903634989912073
0.31151987567825
-0.167382978798167
0.160653129995089
0.200667021422479
-0.420598436915946
0.234809137678523
-0.619481201683458
-0.637808089506736
-0.388909768612476
0.722683077624503
-1.48052860690231
-0.53204200438287
0.746843325630261
0.058627976089348
0.328886529520583
-0.748339138481968
-1.35196334570579
-0.0907193638808766
0.226014114338641
-1.65547090851259
-0.669871271409167
-0.212036055094346
-0.471776766336145
0.0328803332382624
0.554326159743455
0.0688937647011508
0.790849268231281
-0.110236991299219
-0.25911864090353
0.27361797794562
-0.716543914189329
-0.130257704007594
-0.0226114885133552
-0.440884630670637
-0.519204374144983
-0.723775269781521
0.406299219265446
-0.984533235444596
-0.188109208781209
-0.72614769330522
-0.578037875882834
1.29514566745572
-0.56162244018637
-0.45868855492678
-0.462483161589926
-1.42572930959676
-0.645375245245874
-0.340951877218159
-1.87113725217319
-0.970459667073758
-0.514864723744875
-0.562981995141051
-0.797972366014065
-0.0330294781244426
-0.958724046773593
-0.33372458813343
0.364552225664668
-0.154151953346
0.365525937401879
-2.04447871592586
-1.69142779816629
-0.578673312395342
-0.138918783908918
0.708995445599431
-0.206720692248656
0.52164385710823
-0.360529224804182
-0.111240398233634
-3.80632234599787
0.727513274616984
0.521422729717162
0.528196315258359
0.570202223394516
-0.0655878371319345
0.132920165441197
-0.566165302354055
-1.4566830930447
-0.603573533615362
-0.136212951386219
0.0200116620839052
-0.712004434945292
0.437904470911829
0.264015793715346
0.362709466759341
-0.0617256757010735
0.296634199143948
-2.26217571862317
-0.0772398710704879
0.0840168413934383
0.164484988296663
-0.206857709977136
2.27463098280129
-0.724257293510892
-0.591333606830734
-0.185357959298351
0.0254600065811404
-0.876914284816937
-0.761417212867844
-0.233225656300062
-2.29445670247861
-0.229707666323464
-0.258069995075282
0.647951369945786
-1.56973430432108
-1.74648668605464
-0.257673533645708
0.352889185455843
-0.389058826468709
0.995632149316204
-0.411523102120256
0.690201363210073
-0.70784420320504
-0.311764345409984
0.107594390066779
0.786495167683745
0.748543339847168
0.0204064339507011
0.223025887170248
-0.336704892006207
-0.516903562285348
0.23891808220713
0.405895744048666
0.0645924645046006
0.522043987053132
0.409921874209781
-0.176453331740723
0.00275128247597678
0.261662650478839
0.0132335817507908
-0.298101316406294
0.188526291914456
0.361174596975149
0.208735555016177
0.292909935272517
0.134605792655034
-0.0429762766371296
0.739785698228789
0.146361802164523
0.873313835375392
-1.08550488029914
-0.42055910957364
0.287485861549426
0.146798058501936
0.134938255862529
-0.459365457438856
-0.669168955340423
0.358355773708998
-1.039869027162
1.9645449116716
0.65827135376192
0.435176301045842
3.78752131567573
2.34641610442719
0.192218199142242
0.362078217000241
-0.541854156983436
-1.52968649801027
0.552544357050308
1.45776511633362
-0.252578793166612
0.15414063275763
-1.19081166441113
-0.271315234041638
2.11491678938851
2.23508593271675
1.39122094097602
1.8526889273993
-0.844878573219004
0.126591609103996
0.785640589380488
1.27205277811492
1.38971306093345
0.330806432358062
-1.17456928033738
1.30288400215995
0.341242220885713
-0.207639833881212
0.916037233550402
0.266494637212892
-0.738563018194119
0.878439477040226
-0.295312810287007
1.44235052744404
-0.239695972972774
-0.470678190800198
-1.66405928528817
-0.663436698999125
0.722533752501875
-0.0946449534872278
1.04811570606557
1.53294088332856
-0.288442582269613
-2.06590079569461
0.733343995131458
1.27512535870475
1.74914800417716
-0.0523961432512899
0.917466345504577
1.13964746550559
2.52479546028151
0.135192486693021
-0.125016725332015
-0.102101649567721
-0.370332341173716
-1.04076469114107
-0.15626338649502
1.80862362190058
0.668821046531551
0.305949884423111
-0.446420235231454
1.18743239386104
-0.439069847185258
-0.0191142549350196
-0.126117852428039
0.994439637080007
-0.979378946528203
0.272507919563818
0.292898357201557
-0.866570913397023
0.0519258709075563
-0.0306000058872343
0.203233037022527
0.99497679413174
0.700666858577167
0.317976361836549
-0.501320833889505
-0.582245621097303
1.40744779115809
0.507070451195331
-0.331252692549498
-0.319865506860601
0.550908629290204
-2.62820987126683
0.331290133189614
0.181234210751294
0.702155622399479
0.727895972546801
-0.059392575012855
0.361734690411556
-2.32321500795794
-1.59467581841484
-0.195063985153777
-1.50930679800266
-1.11502393112588
-1.226426716233
-0.0278499269008602
0.633237388000574
0.132557841817713
-1.78439877004736


==> DATA/PHYS_accuracy.csv <==
27.0080529148427,25.9
98.7786560456958,112.25
120.222179796637,125.3
130.968412472199,62.86
78.0022473731506,108.4
140.748657236532,175.9
61.1903999466261,96.7
18.1134500662262,39.04
31.2658627579131,26.815
46.5402684247731,54.59
51.0812261984325,60.95
71.0467103178509,65.53
65.1890930815896,61.72
36.0781288708914,57.45
5.03201157465146,6.1365
2.59803876069541,2.953
58.6690876819108,47.285
51.4555288310102,32.885
273.566177699346,258.95
113.676280338776,91.78
208.322896686823,136.5
38.6019510904858,60.935
185.593092768938,166.3
10.212143247675,8.396
501.352833981439,372.5
36.8175268608944,32.71
29.0335642229292,102.82
33.2283089525918,43.13
26.389897607069,18.69
1.0681437174762,1.2505
116.877845963543,127.9
18.5533118794933,25.95
48.0570083137208,57.01
23.6120848488072,33.91
2.4594782018502,4.558
3.12986707753074,4.723
25.5781510499274,28.86
2.3066652277174,4.0785
7.65075141983517,11.435
2.70343823859407,3.0405
289.612746658725,329.7
133.998719138232,141.5
69.5322879277994,85.49
81.4181542089194,114.05
171.938291636007,154.6
359.760641564607,355.95
40.1876290966871,70.72
13.0363131371441,27.92
48.9540047161671,55.555
213.567496468719,187.2
12.2358323023279,16.51
51.0258124019495,63.01
6.3068213790459,9.799
7.55918742269611,7.6385
3.13425304580984,3.068
50.2586887430787,45.11
6.88609347605403,7.216
53.6208073105535,75.28
119.08653283768,150.8
20.3682677588584,35.905
16.2496848398398,20.025
10.7330986234619,15.83
3.85739828906725,6.411
6.75112483194969,8.8195
7.5313385841512,13.295
11.2983744610047,17.09
41.6253658647499,50.71
51.502787976664,43.02
35.8347061381085,38.15
50.8586956082385,49.15
115.987767434448,119.5
78.7078426491301,83.92
50.2651506914991,64.23
17.3949314942354,17.945
21.9761491798102,24.14
15.1397437280251,26.525
220.970796128182,281
327.251623360639,362.5
157.209235703694,173.1
5.99832608069531,7.069
27.3655049095345,30.675
24.5452153512003,31.64
87.3335286813466,87.06
54.2287743397056,69.76
11.8296880612138,17.86
18.8613161727864,25.63
20.2525904241549,23.515
107.621159076868,78.59
24.0540090594951,28.38
17.8848786213216,17.24
156.196923910032,181.6
31.7819855109414,39.24
6.03667659989541,8.3645
47.2175554656135,47.47
1.86181207449566,1.8045
32.2228896516199,31.05
13.1558178120439,13.845
5.49407641860939,5.462
1.99075200258951,2.061
3.55244492378232,3.59
3.92977544811365,6.148
3.37694911274369,2.463
19.1474423489948,18.16
3.55023865359907,2.846
797.587123125691,687.6
3.54836889591931,3.7585
6.5841972032339,7.3755
952.286217378335,850.7
318.640185492074,273.5
25.2455430436518,19.25
63.9509996252851,62.01
444.086989093641,359.05
28.7872673178776,30.05
26.8558152390429,36.14
283.976959291929,196.4
81.3569581417882,55.03
174.524686888426,124.75
11.5673789264813,9.184
65.2511156930216,72.415
150.891855918929,143.3
104.603609306476,110.5
4.62966145787806,4.4585
14.1027615830256,13.45
5.28112258107853,2.5495
32.7375204106584,27.76
6.86961676148848,5.37
149.297444748276,193.95
306.145120523756,185
145.331332672549,120.4
61.2550716547602,71.58
45.9861460375611,76.91
169.445263669832,147.2
82.8851940641052,40.61
58.0584373618128,59.41
252.688819680764,191.3
12.1247112376354,14.39
33.5023704218204,37.405
42.4464378570245,33.42
10.630253384575,12.185
21.2484242424432,18.14
41.1968049240639,42.965
9.5744879616099,12.2
6.17276744765279,7.584
7.13162627385253,7.185
1.94296860568109,2.156
1.28188783854101,1.657
51.6579796564384,44.98
35.8282288681795,42.62
193.453782463878,156.7
67.3852809150494,54.57
22.3483063014875,15.28
112.011124025468,82.59
133.668821014003,94.86
8.84762504043275,9.2535
7.61510900072008,9.4525
72.7303862863855,51.86
1.23603287474457,1.049
5.50564537436464,6.486
3.49473248350619,3.983
0.880340423537285,1.1475
0.511437470783271,0.482
0.814967568963205,0.844
19.2693217466055,10.22
1.7944439239435,1.931
60.9595102123705,70.6
10.5822481397803,11.45
10.9423095437286,9.5855
12.1494717109066,11.82
42.1827719534976,51.69
11.852592677198,15.53
33.0715731890417,41.51
8.9844738142759,14.195
0.81919555742234,0.7735
1.17340092158986,1.675
17.2436850657119,22.41
10.8160900858022,12.785
5.40566711961578,5.496
5.66198272859708,6.734
8.91226214570737,10.26
19.3643490335203,22.315
23.1338353092578,38.765
1.3130981874906,2.0535
12.6898683574747,20.89
2.90719735750157,5.262
8.33641246782775,13.59
3.74329806497948,7.386
5.45576862174303,10.92
7.53560162241262,7.947
9.80998461797182,13.21
126.516615641116,122.9
295.65636908864,298.1
191.311136448822,212.5
633.38023759539,625.4
330.134179258439,274.8
53.6406605504952,55.29
80.9634368646886,92.47
34.4241305511322,34.275
32.6359785141532,38.59
30.7159301573519,33.34
13.3109069814442,21.09
18.2050335435906,21.64
24.1102927497257,25.335
12.0002228124375,13.015
41.1331648483384,41.615
581.942256851609,544.3
51.5957037646026,85.55
15.1002742645279,18.4
23.3958446486165,33.54
31.6058679922397,30.905
16.0055537972459,18.56
15.151531314673,26.37
2.16606215784744,1.94
12.7066547315908,16.28
61.6404700295832,69.09
26.6364247948874,28.595
27.9905794738846,29.285
79.3536640031729,109
10.0390910432681,12.12
4.90022453196994,7.174
27.5872007609799,41.105
45.4592658423002,56
4.3011750199019,5.399
55.7392077484848,74.615
421.724642509622,453.55
3.64210938274683,12.1
209.98032171504,204.2
72.3011761963031,79.3
110.169896209373,114.25
15.9515604627745,29.17
76.1502515139617,84.4
48.3455835559419,53.4
25.0956936012793,23.1
18.1796853561045,22.5
26.8529643439255,22.92
20.3892274675275,16.65
8.92896531514067,10.81
192.079823469589,327.7
4.03084405798767,5.57
0.757554986836075,1.43
63.0634338671224,39.8
76.4896127232838,64.05
110.102097392459,123.2
9.19359754957136,11.55
44.9447208988837,52.39
12.2979494678132,13.05
15.2140094557427,21.7
7.74403389981238,10.0405
6.2992286597916,5.9585
83.6223260018968,98.7
81.7114134417217,93.585
5.88878827719169,5.635
21.6971141607347,23.9
30.5526976793536,35.7
7.9456785472724,10.042
123.068136680102,135
191.569238779632,217
5.08410751974035,5.081
13.0840668656196,11.5
77.6448672835202,90.69
1.4324407527536,2.315
9.71973122537197,11.7
4.11241956109925,5.2
10.7686639152274,5.354
16.2698378983784,18.48
28.5768503714819,25.2
8.67700955625068,5.692
24.3355069905385,13.07
1.14340734693616,0.761
1.68846871208544,1.369
1.03905977711356,1.05
7.34988827688808,6.01
1.9248236835892,1.66
2.16790623176855,1.695
9.57722775865826,17.2
0.50638170036302,0.409
0.114929060427083,0.09
151.317013372408,164.5
291.606346458055,256
133.230478324571,131.95
38.959408037801,54.9
512.401912549376,336
2.83925834604138,4.12
2.78593544696992,2.091
72.3969134585754,78.44
97.9659321257681,77.36
6.93371616450231,8.807
4.42860433417819,5.1805
1.15053931449814,2.424
1.8647969938234,2.37
90.5730660205924,99.5
11.263417473201,16.7
102.860214300016,110.4
34.3517857607938,41.5
19.1837083479367,22.35
102.565208370387,128.05
139.748609896006,107
62.108621914404,73.7
21.4022917693533,33.6
38.8219249423058,51.7
1.65763196081007,1.92
12.4367105809441,18.1
187.274656154809,173
75.3122860173974,58.5
5.89348733464892,6.746
7.94277915810352,7.068
157.53189920198,142.5
7.65351810723072,6.63
2.48853773777845,2.015
1.50622318645937,1.49
7.02407397835141,8.2
5.54349386109566,6.76
15.1214756847922,20.3
4.72014073322996,8.755
14.9220370117504,23.8
12.8370341602256,12.7
12.0980470098164,17.535
84.9301097307113,67.16
4.27623943518355,7.05
3.71021251684842,4.145
5.81330080044212,6.8425
4.82799323954088,7.635
89.384009259782,83.3
188.733763332166,143.4
12.8965211407003,10.615
0.953449230170989,0.826
4.07663187529713,6.426
5.23016522204684,6.26
4.49755840836491,6.213
138.616038159771,151.5
154.105798653468,117.8
1.24710448189657,1.555
2.40016502355661,6.815
11.3550755307012,10.2
10.4723632254355,12.35
18.7254749220503,17.35
17.0786275169259,16.165
17.859987703974,14
32.2550969039906,41.2
175.430036411026,145
136.813803313459,156.7
10.5792047283212,19.2
48.3647822127121,66
16.3568542016557,26.06
30.315025280278,37.045
118.886050504075,87.475
20.8275315224275,19.75
321.923840847335,244
554.592537400631,426.5
86.3572409599904,76.99
69.2995136795547,61.3
11.929860910305,9.74
9.71588772453953,14.78
16.2111018506845,20.21
100.986787576983,90
29.1353427417162,26.4
104.356881266367,113.9
585.668970007459,440
36.5642400726715,29.01
17.7255597146662,25.16
29.0296252454786,32.53
16.4016163712303,14.7
32.6562676196345,28.12
4.88947753967755,5.699
0.881518787678776,1.176
31.0085596751537,30.85
2.77980250162247,3.071
2.10704056100741,2.035
4.25920491938321,4.4785
2.73564032847124,2.159
57.0641304500191,72.74
14.8491642497943,18.91
6.52024829597248,9.668
5.88170291013656,6.65
7.52602529155292,7.973
44.9993484033152,53.005
0.881585953770382,0.759
7.90863561616645,9.592
9.98606120213004,8.84
3.98081216124036,6.895
13.3365974434817,17.6
3.1906387153876,3.98
5.08698422130493,5.3
7.74373312235133,8.74
17.8333150876278,20.455
6.50624062691268,7.099
7.66311932253695,9.36
3.90955252534738,4.72
2.13010464480255,2.617
0.933848997376776,1.38
9.33098594510967,9.06
123.104441823585,131
7.72971482945649,5.69
1.38881066387644,1.9175
1.98917345073094,2.36
100.073923178387,78.75
72.6695960268923,64.9
12.2917291426451,15.18
14.6448264327114,14.08
22.395416812549,22.7
11.5894115918198,13.905
8.8843945263661,9.375
87.1660884669656,73.7
113.179035241545,99.65
2.14532832712004,3.859
14.5216055901038,13.36
0.123802000734231,0.162
0.222599059391503,0.154
0.0454491192680756,0.051
2.51759465832632,3.605
2.77778851120753,3.05
3.91824303601758,4.1945
82.4430914288361,80.4
3.33323760208948,2.4945
1.32053275484132,1.42
2.23363194352281,2.58
5.19006547345275,6.45
1.65725720739038,1.33
19.0607488748588,17.49
13.8682898397791,11.9
3.81085821717053,4.562
4.02852907662383,4.905
2.18336380091004,1.965
3.64325645499659,3.92
0.829534707872509,0.605
0.864341577001639,1.225
0.83822222761525,1.13
3.19688070202945,6.135
9.45168228892737,14.41
2.83198321725662,2.035
4.37617101669644,3.295
2.96091128592747,2.792
4.83617883189131,6.21
0.84615048970995,0.735
19.8222724395539,17.35
0.312005706037632,0.5775
2.72334416812923,3.49
0.342252232006317,0.4175
0.568700959476825,0.351
94.3001141167369,62.6
4.42390714215977,5.04
4.09353268880191,6.68
9.19042751811979,13.05
5.47795803149366,6.685
84.3806121245531,61
2.43518681368385,0.466
0.499581050952376,0.409
0.874394888210965,0.6625
0.603646830054545,0.572
5.88505958829457,6.155
151.056687629233,103.35
91.6974658911281,80.7
12.5361151654215,10.48
25.2016265823311,25.68
9.66027981389071,7.1665
10.0883231682799,14.1
5.23951966580733,5.165
16.451055683631,16.55
20.2407372286189,21.16
9.06239201878851,12.36
10.4668290668583,7.565
8.06073568124308,8.14
16.5083827261376,19.15
3.90728416275744,4.27
4.54226185319902,5.435
3.52901001573847,6.93
51.4953041955055,52.73
93.7924448833807,79.85
11.0244891921984,8.37
1.22672661233951,1.06
9.09095887782455,7.365
0.997928517250113,0.82
5.6411502523753,6.725
13.7231716456488,21.85
3.48766213371822,4.5025
2.38097400384776,3.395
3.82346404731166,3.78
7.11793963364468,6.67
4.57989180390362,4.52
23.5128081707499,14.9
22.7693972647284,21.1
8.18116754326732,9.8
4.2344934566415,3.81
0.824837260738534,0.5685
15.4000723158112,14.4
2.620744198348,2.085
10.5772983755506,8.37
16.1040537306511,20.42
3.78694127173482,5.173
9.47675639373084,10.5
6.65743716310501,10.45
0.373952089397474,0.303
6.40240789281283,6.39
1.82372797419342,2.59
3.1725107432395,3.62
8.90386599665631,8.73
27.5562286173178,25.1
2.59650278711842,3.179
15.1324830477553,15.28
2.39744610538972,3.446
3.13290673723341,3.76
5.96813859131822,7.8055
7.00697231810788,5.395
23.1209601336439,28.1
24.2153390034417,20.4
17.0211670199441,12.71
10.691474642959,12.1
16.3652357825743,18.95
10.7215374556016,11.65
9.84765934000751,12.06
2.63058820050469,3.285
4.76002639352022,6.42
5.53788228645453,5.89
4.05962767177517,6.008
9.1827732445779,9.34
5.93031197887242,8.33
8.60649847225837,11.29
3.45482362158659,4.47
8.60014593698128,10.07
1.85844459023486,2.805
2.76621772259199,5.2
25.0292711285222,20.8
9.01070572108262,11.4
0.264928703603493,0.201
0.51559327412693,0.377
3.86938351780423,6.79
0.530878135257299,0.673
2.99741218294822,4.69
3.72792552600169,4.586
5.94671609446356,9.144
0.598790812949064,0.365
0.950392098618807,1.38
1.76883726202931,1.86
2.02865957969081,2.36
0.788223278472029,1.078
5.26256338390334,4.9
2.91949115229069,2.602
3.31339432517589,3.99
3.36640949875654,3.68
3.57990382135105,4.837
33.945071729152,40.1
3.99309569586375,5.493
14.5710188554926,14.6
1.41206062119042,3.065
2.66706679103681,4
20.7767882311484,23
25.7950470696277,24.1
1.39872651904225,1.14
242.234754647102,148
6.62933251840517,5.895
2.95428308934595,3.83
113.284271335308,70.1
428.694296668808,225
14.3068329259553,10.2
5.36765984870327,6.08
4.88897948736914,5.24
1.5020213880359,1.025
39.2147870962934,34.4
1.45917391983768,2.56
4.74171666233506,3.28
5.76578728328785,3.84
11.7321452085764,13.5
3.88533649155737,4.13
13.7061427247168,13.42
14.788698790899,13.35
1.64810673213404,1.675
3.56582670174857,2.16
6.02115894127493,3.2155
3.96765483565544,3.13
28.8357530087287,23.1
0.834092211924685,0.48
12.3311036595283,5.72
5.11973891743438,3.058
9.83187769139989,7.1
5.67898808605386,5.58
217.451831136092,144
2.55108104975552,3.28
5.76478534491066,4.35
5.71307972562714,5.97
2.84083673398652,3.67
4.59182508577632,7.51
1.86477184058022,2.64
0.298889514418377,0.253
42.9793361683926,45.75
30.3664572356729,30.1
5.78234452798625,3.41
3.96282716721244,2.53
6.23643804541863,3.64
2.49404271102298,4.855
4.98187943162056,6.17
48.7006442765823,40.9
12.7087048621854,9.975
3.55004926949076,5.17
6.53960830731187,4.842
5.65143733736622,6.27
1.48350741825886,1.015
0.434733891491148,0.31
11.5436928964488,12.5
0.62288810881031,0.429
2.14335385691451,2.9
10.4493978717779,12.3
4.98117501865892,5.55
1.14812669533896,1.655
1.40903395994214,2.365
75.7951991228207,50.75
2.51614628070835,3.46
4.352211974457,2.76
6.01664195964186,2.43
0.707506347304357,0.542
18.9247284055874,15.2
56.5123796008349,52.75
35.1408868372641,29.44
0.174512356129532,0.1
3.61200537331698,2.34
2.79140231676441,1.95
8.07870869295653,5.82
446.196211473433,259
0.139766967205043,0.112
0.646332225710257,0.461
0.978927353140173,0.839
0.460083902459407,0.731
9.16325113210435,5.995
0.275549763657893,0.197
0.689550706968075,0.331
1.32144725490571,1.04
502.477880508739,277.5
2.96918605104916,2.505
0.138498924904861,0.118
0.262538876712941,0.211
5.40855353182194,4.85
147.834804273638,65.3
354.922783740362,183
11.6409423349011,13.65
0.42805660595288,0.566
0.523533456902409,0.624
37.7597011187961,32.44
30.3903174723912,13.35
45.0787093120072,38.3
2.2939939108082,1.66
4.94407699643766,3.993
4.04915567413516,4.32
0.639067366333952,0.849
0.300644693299821,0.227
345.691611157474,171.5
2.03979843269101,2.541
157.932615565554,139
35.7659841442541,34
40.3929860706999,34.15
2.28369104044766,3.3005
34.9757886993811,36.1
14.6445141562449,18.5
26.2821949990407,24.9
4.10169534368486,2.67
5.10070201104741,6.26
0.232402607086118,0.333
0.437686945672644,0.679
2.4324546494303,2.82
4.14593540452343,7.585
9.1644011200625,13.55
4.49390533677762,4.57
6.72633705650215,4.24
9.69512838589988,9.91
4.79670793138957,4.4
7.43968146313295,10.23
1.70507254333471,1.445
3.99022713566492,2.8235
1.30940619594526,0.864
3.6268398290616,4.375
2.7727201896915,3.323
25.2536009237057,25.5
13.922012925477,18.8
17.7888690200746,19.05
19.8745893480188,21.45
2.51711790562746,3.0355
83.3877355894871,72.95
2.49862783982619,1.72
3.76131407514881,5.39
16.5363046552893,14.9
26.7886881582195,31.2
8.07801245067797,8.133
9.66454059666166,9.64
2.38785580233264,2.762
4.39360005119104,5.04
4.92632693228601,6.86
5.93186461369019,6.245
0.31987530536014,0.192
12.0625672000198,13.4
32.0085567969739,25.77
1.98802714768715,1.2855
3.90637903228743,3.875
4.78352223530393,3.167
12.3726659647804,10.15
2.51643036128588,2.756
3.49929867600364,2.346
1.67335140726054,1.617
1.29494362030277,1.684
20.6567956522335,14.4
0.563566606564587,0.775
3.35269700630815,2.282
54.4248547965283,52.205
2.76422876862439,1.94
13.5568810853967,10.3
14.5360027343186,12.96
114.939344421246,91.4
95.8401143109501,82.25
6.1801640574641,4.088
5.19223566842118,3.0505
4.69321504130002,4.048
1.13894770909734,0.919
2.78465004778277,2.927
5.09414482089701,4.58
9.25038981681943,6.9
3.31994755145091,4.839
88.4177580826035,68.51
15.0751959356252,14.5
6.91529400360256,5.26
2.96444983863373,2.89
3.65772384986644,3.415
31.150930661911,20.77
11.4396026385436,7.97
4.52228153434054,4.472
16.0246643888951,12.94
0.874205665025596,0.59
0.580543817190182,0.5195
1.25062165567369,0.9835
4.67474643778553,6.12
1.06739571231759,0.9715
7.66739879880352,6.36
0.75351926130412,0.7015
142.315043544902,126.5
107.20069156382,95.9
30.0761368460409,38.5
50.5605501985156,56.45
7.56061328588406,8.8485
212.372403563012,186
21.7886868770956,25.65
8.61775153516296,8.067
40.2523330880077,40.075
40.5989998195862,45.1
3.66143871195739,5.271
104.607548936769,93.35
11.6281788840751,13.35
17.086636102894,16.6
33.7341652792351,30.73
20.991977495379,17.24
51.738819405163,51.45
56.4880107543807,95.16
66.706882403615,43.23
35.4591940528573,30.1
32.4189531022671,30.9
46.2729797829841,40.75
23.6402189623035,20.5
8.51720752673489,6.4
21.2135162126057,21.9
4.57087972985604,4.1695
66.9758322473188,51.15
4.17464740374663,2.8965
8.84034874115733,8.59
119.785342097827,107
27.8221466728546,22.925
6.87833862509053,7.33
4.37190528881703,2.34
34.6217674400059,30.39
2.89282783371921,3.38
13.9287796248863,10.45
5.22237393009515,4.967
3.26497738031292,2.4125
6.07162733092711,4.622
3.59625897867029,2.85
3.52202078743101,2.95
6.79653421075387,5.01
35.6718967519345,30.72
9.9122058984269,8.51
5.40462490606041,4.07
5.99561452574073,6.35
5.67163950091602,5.32
2.71811683341995,2.535
2.96164436353004,3.2185
183.695702645203,155.75
159.492233021475,162
6.30759676678969,6.68
7.42369408020402,8.585
83.0396430061136,78.95
19.2073331814766,19.4
19.1223770892637,21.1
5.68925982235508,6.505
79.0195348663473,68.13
26.2553165652988,26.2
12.8845194985815,11.7
5.90967378888372,6.14
21.1041906240849,16.3
7.58333116200567,8.528
4.01460019131226,3.33
6.81869221333585,5.62
3.49100338924548,3.2175
7.30792708727801,6.881
7.21329368183401,7.6565
14.1515131011537,15.3
31.5438238208717,31.46
13.9989434611443,13.39
3.9416831453268,2.832
7.08891588953731,5.857
11.1035096480728,8.76
8.0920932958194,8.058
2.15457045116915,2.185
1.29324537400144,1.404
5.37734586448819,5.238
3.87643508889984,3.684
0.922486558246788,0.766
63.0349371502382,46.58
161.515152286746,135.35
8.43916732847745,11.155
18.9811859908324,17.7
24.4302455915622,21
35.078133972958,28.8
10.4459499666947,8.88
9.58839439844789,9.97
6.9499807705165,6.71
207.610141037664,148.4
3.72957607571407,3.28
199.663275645149,140.5
9.67697800116869,5.99
14.5631800547097,10.23
14.4152165196174,9.397
9.32554058219731,8.645
23.3382642777896,28.76
369.652184200606,286
13.9793390685453,14.035
131.281466461487,121.5
25.6766804380275,31.2
9.75626285113463,14.195
43.808694015851,36
16.4164427929646,20.45
157.643116054333,132.65
17.7102606472338,16.75
16.1960549551912,10.695
26.1092833912264,21.8
16.8048100823035,16.89
23.868453843329,25.55
11.0596917458914,9.949
4.88050402981653,5.459
9.02242393888872,8.2545
6.93448640674229,6.377
3.82505380762187,3.424
11.0006186154747,8.77
197.695591659983,199.6
647.650070743727,394
4.11663245473891,5.01
6.6078594038999,7.975
63.7590420418383,54.5
5.81395857890802,4.448
9.98614305428901,10.67
806.349384562712,470.1
3.81994806024565,4.0985
3.88003129627601,4.155
1.59341823081292,1.474
10.3506518402596,8.4545
7.42205938110593,10.62
25.4877331241998,26.45
19.9458055376584,26.945
2.0054139494525,1.896
9.9104219941509,7.07
20.8787699608483,22.4
0.840249646179874,0.948
0.313192116843473,0.452
0.824216030017734,1.523
0.102990867400852,0.128
0.435381766935803,0.455
6.22180761873419,7.6105
13.3286805417357,9.905
0.416803836802887,0.408
4.14451216365269,4.1595
1.44960782837492,1.101
61.4286434231897,47.7
4.77531015987264,3.283
1.60936888880775,1.148
171.539612209298,115.5
0.716823418525515,0.72
2.21282724775905,2.48
2.15437424472904,2.351
4.70473721658357,3.717
494.572558717042,359.5
2.94083076684849,3.754
1.22037785901147,1.346
2.96070738373881,3.105
2.39990100208757,2.4175
1.64688255921114,1.549
9.33855660599323,8.27
16.1754366071169,29
7.86631512924893,9.78
728.073698114777,493
11.3959728060041,8.027
15.8284828948629,13.295
69.4263952514832,76.9
13.3576271916441,13.065
409.889592101036,385
26.5288958192018,25.795
52.6060346986806,63.91
350.210751908204,334.75
6.48733249021747,7.306
64.4571367482021,66.57
16.1327356408617,19.115
26.3694479648624,26.28
102.670876029043,97.3
7.1817484086304,9.74
85.2506044524724,78.6
8.67238013352135,9.855
12.8219939891336,15.91
1.98625518560555,2.282
46.7930990283918,39.1
25.3381967594992,17.46
609.687097767647,456.1
20.5945791649897,21.2
58.0959456517105,64.25
1.0104852031196,0.604
8.09437953069369,12.81
59.207170930619,70.5
41.7987673982511,40.6
1.53598027559127,2
2.72751246543537,3.099
2.24951732400814,2.249
0.649100887559647,0.705
8.70410838052766,5.926
236.845631850324,254
62.6168830602836,57.81
11.8798386919552,11.165
25.7291340724627,22.61
59.0096007618272,70.195
11.061520233108,12.2
18.3312244318908,16.05
16.2580255620127,13.1
18.1245813895349,17.325
4.51008561213388,4.42
23.6697605440878,20.1
8.2043010794454,13.05
10.3874616736378,11.75
200.836288309414,147.4
50.1674853516133,45.555
210.738603876392,204.5
61.8278132488,61.925
74.4123268119765,73.1
57.863629131499,54.1
42.0836273921391,40
15.2902026901772,16.2
44.1186057825452,47.85
10.8871048947054,11.7
52.4634529988826,53.2
106.585301644897,109.25
10.2808570102208,14.105
43.1558448953813,40.1
30.2130246241004,28.88
36.8531538097291,36.41
18.954120228285,18.885
19.3932530538027,21.275
13.5845619017949,14.44
7.972613145474,8.71
41.5272063191554,43.91
119.809778200864,125.7
19.3616395899227,21.3
104.405628826991,97.46
61.3536886893927,52.4
11.4612779163062,8.996
22.4883972415228,25.9
43.9661994198741,40.435
82.5358219538212,90.07
26.5217342875566,29.8
31.9037718548879,32.4
352.255711503751,284.4
6.70936677746788,6.363
70.4655681164208,63.745
182.232023110644,181
38.9770561181476,34
47.3873797341457,50.67
8.23291776247861,8.964
223.965878751497,181.4
136.226215222604,118.05
54.4166168240383,52.4
69.5340844735129,61.5
10.0132872139791,9.819
18.4383557409371,18.6
219.092598739917,216.55
40.958660633209,53.17
11.5772319170537,10.36
41.2411928076619,45.65
51.2876134328024,54.15
19.1479486438145,16.89
4.55907852147203,4.645
40.7931221521722,36.95
22.6391130343999,23.8
11.7187728324516,13.51
6.08633811035035,5.61
16.1428720724449,14
54.5306204832148,41.4
45.7050502194254,45.045
3.20366716975641,2.6
13.7199967044057,9.7135
41.5094491444805,39.87
196.091033145683,220.45
51.225739553503,66.2
53.3863390257646,38.35
94.4631866824647,82.55
4.23151258750631,4.893
24.3526788936369,22.35
18.7551954121271,17.36
8.47384320200788,6.71
7.90984008922581,8.18
11.594986973197,12.74
236.170600198437,198.8
28.5662158815716,11.52
31.7718258851853,34.38
0.9722949309495,1.051
9.68041207859094,11.59
284.542380413414,189.7
14.7800384041163,10.28
3.54951346578009,2.3245
281.998974610915,183.5
40.3303123381347,38.51
6.77841339239878,7.312
14.8190478598057,13
5.82997229017621,4.545
5.45364630714332,6.3545
19.5130912465917,20.525
11.9500885928892,12.1
14.5650338474979,14.6
89.0784323581846,101.85
10.3540422981999,13.695
9.10557183921639,14.48
27.0464847482047,21.55
29.7890195378315,29.845
102.689764119827,102.75
7.40263121638183,6.06
3.69724945555708,3.42
29.9530466596261,30.95
33.0410370924236,32.65
2.40979791979723,2.359
6.17907107672317,7.7975
25.6199765505635,30.83
35.9870128034796,41.5
28.798529523531,29.35
120.192396817611,112.7
26.2387669112333,34.9
88.2721968431513,81.79
10.8998156078404,9.875
13.9661858114361,11.074
59.7669994457197,72.26
220.178915606704,127
8.66741236779188,8.283
20.5870591820061,26.5
0.689617786889484,0.644
10.3646771611693,10.6
30.1600499735796,34.5
33.4987511263904,20.715
7.71980217833291,9.521
2.26375750375199,4.155
27.1778624313691,26.4
34.999273001189,30.85
8.6613300390774,9.465
16.7778720754123,16.61
11.4645423917763,11.2
3.91667250361022,4.4175
77.4424336101366,84.6
3.84896319116889,4.592
153.793239045049,139.2
96.3129334364165,100
28.8229291370536,31.9
87.8843745162126,76.8
10.0799124789336,13.23
39.6412539588953,36.275
407.520104096931,388
123.848715476267,120
8.69374022827722,10.515
29.3492248755872,35.65
56.5595353951663,55.15
124.823976106333,128.9
7.33422479401998,7.595
83.1732546251772,82.33
31.4507740301964,37.645
8.52605801512689,8.4
41.7821246158729,38.83
89.9756162052903,89.7
9.14719630352102,6.675
31.9332640832884,29
21.1895120836608,21.9
106.376313945965,66.845
29.361591636877,28.575
49.652325799227,49.76
55.5193320137046,54.595
6.3227907985814,7.343
18.5858976531304,18.74
45.0056480147038,37.7
51.5779170799642,47.675
23.9312329677289,25.345
44.1623522504663,44.6
14.9306602598698,17.2
224.345111680813,160.25
141.976533146977,96.63
49.4751437022057,40.73
108.387853169095,86.4
18.0764968408094,23.86
30.4685085179303,33.145
7.48199960815218,8.022
30.9068000232278,32.315
22.8111151336061,23.7
2.29144138192066,12.425
287.697390612591,270.6
41.7157579067024,66.86
423.922691370523,464.4
73.6087940014795,86
41.4559320297526,42.195
0.572918922559946,0.6
35.3329263489181,40.55
66.8390275797781,53.825
340.627740248618,352.3
15.1084912551873,17
81.4722533298146,88.34
63.4482139289404,77.9
13.5325904819217,16.475
151.754764000983,166.75
110.208415890314,124.2
19.8280744899905,19.44
254.651520925638,167.95
261.410241074325,227.9
30.6095417728057,32.84
76.0902258200111,77.2
88.1256641111095,88.37
2.63433188929097,3.657
267.873902926576,239.1
60.5027167356676,55.23
57.8453341698568,59.26
82.2439046472652,76.07
168.038868465894,158.4
19.0831015386609,13.68
63.2280004544087,55.98
383.362283292075,207.8
3.85192126993298,3.713
1.82322346038433,1.761
1.41745784465773,1.593
8.69089488942886,5.802
8.80189238030571,4.4695
154.546766460359,134.8
66.738387871625,68.05
100.3663629598,80.56
7.51620371445478,7.769
73.9318551529297,69.415
35.564891807153,33.61
66.993399866522,63.44
48.052366135094,46.95
109.475398552379,106.6
25.9177748377732,28.69
47.2107265939708,52.91
54.9576778365483,61.81
103.001153724093,105.2
160.097804781973,162.55
34.1589515129448,33.47
60.3823582120144,70.25
23.0207097321558,25.79
15.9359506345371,15.525
5.43870497155372,5.109
61.3755284974378,61.62
65.3804890726803,64.5
7.49822301375095,6.99
209.683995257333,224
139.076809657469,159.8
14.1928737412966,14.6
11.9345608594699,13.3
16.7288982178678,17.7
15.449695794252,17.78
38.4089843964979,32.62
62.9343654360249,65.75
394.565364605184,350.6
79.2715726098135,92.07
49.7865239706379,48.65
7.02031557692109,8.477
38.8787851688096,28.02
204.228230117161,210.25
21.2084207676628,24.55
18.4728838671384,21.195
27.7282198321317,34.54
6.56329367612467,5.3235
2.20130952313022,2.103
20.665626354665,20.34
11.2640970608645,12.775
9.05662730929344,10.32
6.88894171569015,7.371
35.2939880322046,39.41
0.239673250566671,0.826
1.38066887741857,1.784
34.4574532676867,41.94
4.94925613905192,6.813
25.3076500072336,27.62
215.558494502157,126.8
70.1194347685879,76.125
60.5575409068654,70.11
22.1890563135821,19.1
15.2155554582863,15.975
85.4719415061941,61.86
23.6690630405104,24.08
46.7195335915109,54.69
206.688159009829,240.35
25.2921363551376,27.495
44.7476285317511,87.02
12.5146724418087,8.316
13.1522689525612,13.8
3.46372077289337,3.708
6.02702447177499,7.411
55.3247039832463,59.37
503.379593516218,486.15
106.555726045462,71.76
4.45822735586016,5.254
18.1994833236722,16.01
65.194857490621,49.585
86.9398829947839,105.15
109.233618730622,88.98
151.894492614542,117.45
16.0580013085316,17.65
35.289888789777,35.26
73.9927739719488,71.68
15.96858849362,16.71
6.93782843622098,5.4845
57.0054250126186,36.345
43.1857946143622,47.515
48.0768995855799,55.38
129.342531421811,122.3
24.7226449591952,27.98
69.198277831548,84.78
45.9369217927055,41.33
25.7620805922272,20.59
72.1183101000074,81.53
4.00710548502534,4.57
2.42417701390667,2.8725
0.578531348158886,0.3045
1.75337858185689,2.36
1.58299649540031,1.894
2.12526905470176,3.63
5.12229338522217,5.0695
41.7683730639443,34.48
11.7128048364018,9.431
7.86512343897516,7.363
7.60660638808786,6.511
4.02735184046551,3.754
5.43316132532948,9.9285
49.2969707703766,52.43
50.0826978908124,57.62
82.4351909876644,82.68
27.6429732033173,35.36
127.302197555048,121.5
498.275461947451,432.55
88.7046428902031,85.09
57.2528844502389,72.95
148.378264525156,113.25
38.1507041140696,40.675
77.2611976730419,89.83
65.0652792824227,69.35
45.0054832482691,57.14
28.1652587291066,25.7
74.606664686307,66.075
26.4442169454335,43.2
43.2485071972085,48.68
35.0564420420656,34.8
29.5431404683059,27.58
6.3441270740403,8.747
29.5027326409649,53.24
25.4735365565501,29.05
30.4033336719699,33.8
3.8176073647679,4.075
19.9849353094265,25.3
625.381263115204,266.15
10.4924617793405,13.2
17.4977642119955,18.27
36.9066067817702,46.5
133.340368356438,170.25
54.2177267659632,62.84
44.8645633456863,53.76
82.4777059754613,66.915
12.4714674824485,9.84
18.6046802429689,22
30.0304780780861,33.47
39.0748458751849,37.07
2.87492164073975,2.04
8.09890035325405,10.5
36.1376083616091,34.6
72.262340216343,79.94
40.0841332552733,23.955


==> DATA/annual_model_biased.csv <==
"qmed_est","qmed_mes"
17.4169337836502,25.9
63.7003088304954,112.25
77.5287930398483,125.3
84.4588158565286,62.86
50.302033314199,108.4
90.7658930821756,175.9
39.4604212094001,96.7
11.6809886811033,39.04
20.1627071399878,26.815
30.0128549060309,54.59
32.9412244966693,60.95
45.8165515690376,65.53
42.0390955689472,61.72
23.2660378578044,57.45
3.24504001345838,6.1365
1.67542137173172,2.953
37.8344791653397,47.285
33.182604509779,32.885
176.417160372834,258.95
73.3074780945809,91.78
134.34312012987,136.5
24.8935985197662,60.935
119.68514048945,166.3
6.58559960966893,8.396
323.31205582396,372.5
23.7428603030303,32.71
18.72314406257,102.82
21.4282480338266,43.13
17.0182982323406,18.69
0.688823754061922,1.2505
75.3721014373447,127.9
11.9646464516129,25.95
30.9909690372538,57.01
15.2269443340581,33.91
1.58606653797003,4.558
2.01838643507031,4.723
16.4948196950533,28.86
1.48752061686474,4.0785
4.93381108570051,11.435
1.74339131140787,3.0405
186.765260248878,329.7
86.4129978448732,141.5
44.8399319448399,85.49
52.5048808633093,114.05
110.879442133073,154.6
232.002184380005,355.95
25.9161694145759,70.72
8.40684826146011,27.92
31.5694234336088,55.555
137.72525387387,187.2
7.89063475510205,16.51
32.9054892873564,63.01
4.06713844535548,9.799
4.87476336092873,7.6385
2.02121485514691,3.068
32.410787132686,45.11
4.44069901960784,7.216
34.5789477419356,75.28
76.7964378438585,150.8
13.1350738967463,35.905
10.4790850992867,20.025
6.92155293858625,15.83
2.48755624071396,6.411
4.35366053724681,8.8195
4.85680422191128,13.295
7.28608761507791,17.09
26.8433360698925,50.71
33.2130809537166,43.02
23.1090595805593,38.15
32.7977191293455,49.15
74.7981082341927,119.5
50.7570570894611,83.92
32.4149543093465,64.23
11.2176309399827,17.945
14.1719633137279,24.14
9.76330707155618,26.525
142.499488445905,281
211.037792048012,362.5
101.38097911252,173.1
3.86819621872104,7.069
17.6474471694915,30.675
15.8287008628582,31.64
56.3195833084137,87.06
34.9710130834384,69.76
7.62872074832789,17.86
12.1632720392582,25.63
13.0604759801489,23.515
69.4026558401541,78.59
15.5119321019365,28.38
11.5335876917284,17.24
100.728160209424,181.6
20.4955440106083,39.24
3.89292767402375,8.3645
30.4496232869296,47.47
1.20064403462682,1.8045
20.779873956471,31.05
8.48391435045695,13.845
3.54301605846773,5.462
1.28379472293301,2.061
2.29089813333333,3.59
2.53423077110438,6.148
2.17772452064065,2.463
12.3477888824569,18.16
2.2894753554007,2.846
514.347411639508,687.6
2.28826958740985,3.7585
4.24601236782224,7.3755
614.109652534268,850.7
205.484454174611,273.5
16.2803276826346,19.25
41.2406747492599,62.01
286.382498864768,359.05
18.5643122911747,30.05
17.3187588605211,36.14
183.130857735831,196.4
52.46541678745,55.03
112.547354847542,124.75
7.45956302174585,9.184
42.0790926661021,72.415
97.3070317700606,143.3
67.4567005095161,110.5
2.98557275886651,4.4585
9.09457876999251,13.45
3.40568654052936,2.5495
21.111748671078,27.76
4.43007352774195,5.37
96.2788290384258,193.95
197.426645643882,185
93.7211655289803,120.4
39.5021266541354,71.58
29.6555128585853,76.91
109.271740047159,147.2
53.4509444724229,40.61
37.4406834250971,59.41
162.953784714703,191.3
7.81897508263992,14.39
21.6049845974454,37.405
27.3728283870968,33.42
6.85523017473118,12.185
13.7026685783097,18.14
26.5669659979839,42.965
6.17438892635133,12.2
3.9806898422713,7.584
4.59903803406603,7.185
1.25298020022247,2.156
0.826662909478579,1.657
33.3131608528092,44.98
23.1048825233754,42.62
124.754336419355,156.7
43.455371603078,54.57
14.4119597313077,15.28
72.2336532861151,82.59
86.2002533792444,94.86
5.70565008731508,9.2535
4.91082602803738,9.4525
46.9023193194767,51.86
0.797091993329512,1.049
3.55047663835368,6.486
2.25368057626057,3.983
0.567713300627942,1.1475
0.329815429168328,0.482
0.525555701079579,0.844
12.4263863809315,10.22
1.15719971003987,1.931
39.3115252032521,70.6
6.82427258691495,11.45
7.05646872672509,9.5855
7.83494259887578,11.82
27.2027957084282,51.69
7.64349146064822,15.53
21.3271723870967,41.51
5.79390102639296,14.195
0.528282243243243,0.7735
0.756701944321696,1.675
11.1200952516858,22.41
6.97507241326839,12.785
3.48600273317228,5.496
3.65129535916865,6.734
5.74733321738316,10.26
12.4876675095287,22.315
14.9185311141693,38.765
0.846789816913686,2.0535
8.1834332005441,20.89
1.87479134579823,5.262
5.37597969032258,13.59
2.41397537007874,7.386
3.51831215391294,10.92
4.85955336696629,7.947
6.3262558411215,13.21
81.5879443105599,122.9
190.662667144781,298.1
123.372588394657,212.5
408.453793128085,625.4
212.89669262696,274.8
34.5917506850632,55.29
52.2116430686517,92.47
22.1994086082118,34.275
21.0462664057228,38.59
19.8080669991511,33.34
8.58392814273301,21.09
11.7400489682688,21.64
15.5482282877051,25.335
7.73869507632698,13.015
26.525925831616,41.615
375.282505016207,544.3
33.2730004203692,85.55
9.73785403225805,18.4
15.0874955089258,33.54
20.381969471524,30.905
10.321650047719,18.56
9.7709086419753,26.37
1.39684861005905,1.94
8.19425838543874,16.28
39.7506620815423,69.09
17.1772785083213,28.595
18.050544806017,29.285
51.1735339008365,109
6.47400182826747,12.12
3.16005327993989,7.174
17.7904142310901,41.105
29.315738736337,56
2.7737386604553,5.399
35.9450602962556,74.615
271.961484846136,453.55
2.34872088529015,12.1
135.411959192754,204.2
46.6255306245712,79.3
71.0462836132754,114.25
10.2868308649289,29.17
49.1077195534554,84.4
31.1770652323854,53.4
16.1836928817644,23.1
11.7237024473118,22.5
17.3169203773235,22.92
13.1485903786329,16.65
5.75810474530167,10.81
123.868298729025,327.7
2.59940782371649,5.57
0.48853151631478,1.43
40.6683019800234,39.8
49.3265665666088,64.05
71.0025615608739,123.2
5.92876059075011,11.55
28.9839193624468,52.39
7.93069282820703,13.05
9.81119950075606,21.7
4.99396702445183,10.0405
4.06224205801105,5.9585
53.9263055875248,98.7
52.6939976669259,93.585
3.79755755859828,5.635
13.9920194108527,23.9
19.7028017558697,35.7
5.12400348001241,10.042
79.3640916726942,135
123.539033240544,217
3.278635609145,5.081
8.4376436516129,11.5
50.0715662984421,90.69
0.923751364764267,2.315
6.26805329806452,11.7
2.65201417562724,5.2
6.94448825841952,5.354
10.4920813892159,18.48
18.4286187617712,25.2
5.5956236963037,5.692
15.6934642857143,13.07
0.737359709421404,0.761
1.0888584914611,1.369
0.670068123470523,1.05
4.7397906779661,6.01
1.24127891588404,1.66
1.39803781512605,1.695
6.17615576470589,17.2
0.326555067567568,0.409
0.0741153700189754,0.09
97.5812070035813,164.5
188.05089145693,256
85.9175752602237,131.95
25.1241150994517,54.9
330.437377682403,336
1.83097888483854,4.12
1.79659205194806,2.091
46.6872696015675,78.44
63.1762000121959,77.36
4.47140990476192,8.807
2.85591518520679,5.1805
0.741958967545108,2.424
1.20256894726101,2.37
58.4086938231631,99.5
7.26354457786696,16.7
66.3324211887518,110.4
22.1527549517306,41.5
12.3711760738313,22.35
66.1421779765395,128.05
90.1209832708176,107
40.0525635330954,73.7
13.8018945586533,33.6
25.035455099482,51.7
1.06897250942606,1.92
8.02017699527253,18.1
120.769545879097,173
48.567332965327,58.5
3.80058788339941,6.746
5.12213372400569,7.068
101.589058117762,142.5
4.93559526508287,6.63
1.60480643064729,2.015
0.97133212766864,1.49
4.52967978691919,8.2
3.57488434331797,6.76
9.75152638894469,20.3
3.04392096903055,8.755
9.62291252058394,23.8
8.27833737782085,12.7
7.80177987453737,17.535
54.7696682201409,67.16
2.75765821847507,7.05
2.39263918554106,4.145
3.7488772487593,6.8425
3.11347281590899,7.635
57.641895752479,83.3
121.710493868624,143.4
8.31669929910351,10.615
0.614859655389456,0.826
2.62893543848721,6.426
3.3728251954023,6.26
2.90038223908919,6.213
89.3906112222499,151.5
99.3796368544926,117.8
0.804231843405085,1.555
1.54781669811321,6.815
7.32265296021699,10.2
6.753410082202,12.35
12.0756708309586,17.35
11.0136530580645,16.165
11.5175360548102,14
20.800643746269,41.2
113.131195998028,145
88.2283873077836,156.7
6.82230995391706,19.2
31.1894460483871,66
10.5481964004334,26.06
19.5495317496996,37.045
76.6671509404226,87.475
13.4312435830445,19.75
207.602015483871,244
357.645237561902,426.5
55.6899955832169,76.99
44.6898206546629,61.3
7.69332014336916,9.74
6.26557470400566,14.78
10.4542037289261,20.21
65.1242871079106,90
18.7887789207325,26.4
67.2975907080545,113.9
377.685785121987,440
23.5795209007912,29.01
11.4308462295264,25.16
18.7206038976181,32.53
10.5770625962288,14.7
21.0593504295068,28.12
3.15312276726205,5.699
0.568473203249952,1.176
19.99677771261,30.85
1.79263704255319,3.071
1.35878680504077,2.035
2.74667301214915,4.4785
1.76415777202072,2.159
36.7994754973009,72.74
9.57591838614477,18.91
4.20477304239509,9.668
3.79298835217599,6.65
4.85337778959314,7.973
29.0191475083057,53.005
0.568516517270911,0.759
5.10011526118157,9.592
6.4398039823668,8.84
2.5671432900433,6.895
8.60049538945712,17.6
2.05757680528375,3.98
3.28049073438574,5.3
4.99377305929858,8.74
11.5003354371202,20.455
4.19573978682324,7.099
4.94178688992004,9.36
2.52118942718216,4.72
1.37366035484857,2.617
0.602219871329594,1.38
6.01735952067955,9.06
79.387504107572,131
4.98473295263561,5.69
0.895615224356653,1.9175
1.28277674754317,2.36
64.535599769585,78.75
46.8631169405558,64.9
7.92668146937614,15.18
9.44414516129032,14.08
14.4423403238761,22.7
7.47377143115943,13.905
5.72936196701923,9.375
56.2116045831132,73.7
72.986815033085,99.65
1.38347779217747,3.859
9.36468259272865,13.36
0.0798373453973248,0.162
0.143549521690768,0.154
0.0293091954208319,0.051
1.62354463671993,3.605
1.79133826185958,3.05
2.52679375746714,4.1945
53.1658416422286,80.4
2.14953587301588,2.4945
0.851584215372025,1.42
1.44042296495957,2.58
3.34696569830318,6.45
1.06873083870968,1.33
12.2918820570644,17.49
8.94337280045675,11.9
2.4575435125448,4.562
2.59791494019573,4.905
1.40800608122218,1.965
2.34946060841948,3.92
0.53494974716652,0.605
0.557395975954271,1.225
0.540552148664346,1.13
2.06160213315031,6.135
6.09519409227306,14.41
1.82628730500821,2.035
2.82210202505355,3.295
1.90943034541821,2.792
3.11875153483023,6.21
0.545664920634921,0.735
12.7829728270212,17.35
0.201206015824711,0.5775
1.75622823296268,3.49
0.220711373787503,0.4175
0.366743466666667,0.351
60.812189925,62.6
2.8528860633885,5.04
2.63983442297272,6.68
5.92671630314233,13.05
3.53262164455055,6.685
54.4153085981827,61
1.570401525,0.466
0.32216946965555,0.409
0.563879148073022,0.6625
0.389279334608842,0.572
3.79515300437789,6.155
97.4133283251236,103.35
59.1337960048425,80.7
8.08428095238095,10.48
16.2520068665711,25.68
6.22971431448882,7.1665
6.50575060571777,14.1
3.37885768238213,5.165
10.6089449845338,16.55
13.0528320999171,21.16
5.84414886220756,12.36
6.74984121798984,7.565
5.19820144200628,8.14
10.6459140065695,19.15
2.51972660714286,4.27
2.92921056451612,5.435
2.27578544665012,6.93
33.2082548182932,52.73
60.4848045540797,79.85
7.10946467946098,8.37
0.791090577507601,1.06
5.8625710377641,7.365
0.643543426124196,0.82
3.63786092685143,6.725
8.84978908355797,21.85
2.24912105416275,4.5025
1.5354408070942,3.395
2.46567275124069,3.78
4.59021180334987,6.67
2.95347734012451,4.52
15.1629228611501,14.9
14.6835125695217,21.1
5.2758654547706,9.8
2.73073710178839,3.81
0.531920460829493,0.5685
9.93118758444459,14.4
1.69006363807246,2.085
6.82108058651026,8.37
10.3851706140931,20.42
2.44211996993422,5.173
6.11136386298638,10.5
4.29324330058938,10.45
0.241153955075157,0.303
4.12878020776382,6.39
1.17608438735178,2.59
2.04588645161291,3.62
5.74191871480791,8.73
17.7704409373098,25.1
1.67443085419355,3.179
9.75862480927379,15.28
1.54606332411675,3.446
2.02034664863821,3.76
3.84872893223307,7.8055
4.51865128053292,5.395
14.9102281801582,28.1
15.6159704404238,20.4
10.9765979740026,12.71
6.89471049590755,12.1
10.5536015083218,18.95
6.9140973809524,11.65
6.35055148883376,12.06
1.69641183111954,3.285
3.06964240501792,6.42
3.57126555509008,5.89
2.61796977992162,6.008
5.92178022071309,9.34
3.82433533354213,8.33
5.55015255905513,11.29
2.22794417802312,4.47
5.54605594066401,10.07
1.19847241379311,2.805
1.7838765,5.2
16.1408584051953,20.8
5.81081743963134,11.4
0.170847032275862,0.201
0.332495420646522,0.377
2.49528526642167,6.79
0.34235231092437,0.673
1.93296901769713,4.69
2.40406193817356,4.586
3.8349140078335,9.144
0.386147789782374,0.365
0.61288817458778,1.38
1.14068650427913,1.86
1.30824053405289,2.36
0.508308862218436,1.078
3.39371809877248,4.9
1.88271935936022,2.602
2.13673935483871,3.99
2.17092774193549,3.68
2.30860580749387,4.837
21.8904734988498,40.1
2.57506468703698,5.493
9.39654818385531,14.6
0.910608640145901,3.065
1.71993611840608,4
13.3985202857761,23
16.6346914446003,24.1
0.902009753920695,1.14
156.212174757282,148
4.2751191974823,5.895
1.90515595876289,3.83
73.0546796097171,70.1
276.456070419122,225
9.22618015118629,10.2
3.46149263157896,6.08
3.15280158364679,5.24
0.968622474916387,1.025
25.2888037634408,34.4
0.940991030370622,2.56
3.05783483870968,3.28
3.71823676591096,3.84
7.56581738351255,13.5
2.50557300868827,4.13
8.83880748524673,13.42
9.53692546440037,13.35
1.06282988679245,1.675
2.29952776470589,2.16
3.88292065746753,3.2155
2.55865840336135,3.13
18.5955797086991,23.1
0.537888787109375,0.48
7.95207327956989,5.72
3.30161355932203,3.058
6.34037423060406,7.1
3.6622617618829,5.58
140.230180826897,144
1.64513931679608,3.28
3.71759063660924,4.35
3.6842467539479,5.97
1.831996754524,3.67
2.96117286637565,7.51
1.2025527264556,2.64
0.192747655585025,0.253
27.7164834677419,45.75
19.5826991521888,30.1
3.72891418999114,3.41
2.55554514,2.53
4.02174969167065,3.64
1.60835647384304,4.855
3.21271083303376,6.17
31.4060365351323,40.9
8.19558047218543,9.975
2.28935322551283,5.17
4.21725791261554,4.842
3.64449485483871,6.27
0.956683199371573,1.015
0.280350879994342,0.31
7.44428839169479,12.5
0.401687636645963,0.429
1.38220449724814,2.9
6.73860020141445,12.3
3.21225657170852,5.55
0.74040311943295,1.655
0.908656809011944,2.365
48.8787536222301,50.75
1.62261060800096,3.46
2.80665133508639,2.76
3.88000774959323,2.43
0.456256185566792,0.542
12.2041652744444,15.2
36.4436628055969,52.75
22.6616298876923,29.44
0.112539402996595,0.1
2.32930743329066,2.34
1.80011752301829,1.95
5.20979186490322,5.82
287.742692679541,259
0.0901328215190969,0.112
0.416806261929688,0.461
0.631289969047576,0.839
0.296698576877234,0.731
5.90919081482956,5.995
0.177696333862427,0.197
0.444676965111096,0.331
0.852173957517332,1.04
324.03757502119,277.5
1.91476657001219,2.505
0.0893150873104605,0.118
0.169305882425543,0.211
3.48786412060459,4.85
95.3356024986827,65.3
228.882350097791,183
7.50700253978099,13.65
0.27604483688782,0.566
0.337615880017164,0.624
24.3504489623933,32.44
19.5980861245224,13.35
29.0703257141563,38.3
1.47934914710885,1.66
3.18833282575877,3.993
2.61121660559788,4.32
0.412121304628116,0.849
0.193879534082633,0.227
222.929358146518,171.5
1.31542374958279,2.541
101.847471798763,139
23.0647421904751,34
26.04859987262,34.15
1.47270503946374,3.3005
22.5551615190032,36.1
9.4439437806667,18.5
16.9488430517591,24.9
2.64509834999639,2.67
3.28933705279145,6.26
0.149871626493374,0.333
0.282255243455892,0.679
1.56863960887668,2.82
2.67362784868478,7.585
5.90993241823882,13.55
2.8980264489053,4.57
4.33767541440308,4.24
6.25218743659993,9.91
3.09329756883766,4.4
4.79769644347911,10.23
1.09956595824278,1.445
2.57321481199434,2.8235
0.844408928055178,0.864
2.33887386646654,4.375
1.78806980631718,3.323
16.2855240425417,25.5
8.97801770541177,18.8
11.4716730889695,19.05
12.8167109174112,21.45
1.62323718878159,3.0355
53.7750230907042,72.95
1.61131332841552,1.72
2.42559352178905,5.39
10.663920280205,14.9
17.2754699968078,31.2
5.20934287268222,8.133
6.23246200502476,9.64
1.53987873636298,2.762
2.83334164831194,5.04
3.17688617712551,6.86
3.8253365955693,6.245
0.206280957388849,0.192
7.77889968025483,13.4
20.641655138965,25.77
1.28203752045884,1.2855
2.51914290725485,3.875
3.08479438660757,3.167
7.97887594915717,10.15
1.62279380567995,2.756
2.25662521920178,2.346
1.07910965477329,1.617
0.835082312652708,1.684
13.3211395575881,14.4
0.363432428844863,0.775
2.162084839645,2.282
35.0974613077335,52.205
1.78259386479258,1.94
8.74255174638711,10.3
9.37396701275899,12.96
74.1220019537518,91.4
61.8053041451917,82.25
3.98545976269886,4.088
3.34836521207716,3.0505
3.02655714813974,4.048
0.734483781371992,0.919
1.79576312464261,2.927
3.28510845671248,4.58
5.96538474730082,6.9
2.14096539469657,4.839
57.0187803866896,68.51
9.72168153751064,14.5
4.45952983486002,5.26
1.91171228474827,2.89
2.35879033164183,3.415
20.0885898123894,20.77
7.37716274086854,7.97
2.91632567082787,4.472
10.3339740723486,12.94
0.563757121961021,0.59
0.374380680250819,0.5195
0.806499995906665,0.9835
3.01464712835777,6.12
0.688341381031977,0.9715
4.94454663550402,6.36
0.485928960529634,0.7015
91.7760231607309,126.5
69.131505052053,95.9
19.3954775476471,38.5
32.6054513314625,56.45
4.87568287055822,8.8485
136.954563218396,186
14.05107275847,25.65
5.55740942618622,8.067
25.9578956780693,40.075
26.1814538711732,45.1
2.36118596924138,5.271
67.4592410954724,93.35
7.49877165477094,13.35
11.0188176292369,16.6
21.7544642987668,30.73
13.5372913840805,17.24
33.3652927319588,51.45
36.4279478413818,95.16
43.0178864578202,43.23
22.8668996164774,30.1
20.9063112138358,30.9
29.8404859985114,40.75
15.2450874409815,20.5
5.49257067817814,6.4
13.6801571130769,21.9
2.94766564027947,4.1695
43.1913266400385,51.15
2.69214362214107,2.8965
5.70095775265958,8.59
77.2470854581002,107
17.9419259821505,22.925
4.43569807688312,7.33
2.81935114551962,2.34
22.3268605432911,30.39
1.86552473761255,3.38
8.98238140967124,10.45
3.36780075263926,4.967
2.10551627017786,2.4125
3.915466676372,4.622
2.31915290960999,2.85
2.27127823811444,2.95
4.3829441048658,5.01
23.00406718043,30.72
6.39217622711081,8.51
3.48533063124255,4.07
3.86644759310765,6.35
3.65752281157231,5.32
1.75285723310632,2.535
1.90990309197652,3.2185
118.461552907959,155.75
102.853236784608,162
4.0676384768473,6.68
4.78738651144791,8.585
53.5505453953179,78.95
12.3864112395321,19.4
12.3316248157475,21.1
3.66888579181818,6.505
50.9580609428403,68.13
16.9315097066947,26.2
8.30895968874589,11.7
3.81102619239149,6.14
13.609655306,16.3
4.89033315820994,8.528
2.58893249063091,3.33
4.39723334167103,5.62
2.2512757606296,3.2175
4.7127307761203,6.881
4.65170365352333,7.6565
9.1260176140205,15.3
20.341958470813,31.46
9.0276286140501,13.39
2.54190979833863,2.832
4.57149499207637,5.857
7.16042333434284,8.76
5.21842331799308,8.058
1.38943784650242,2.185
0.833987148796514,1.404
3.46773894248798,5.238
2.49983267852983,3.684
0.594892469736753,0.766
40.6499250376874,46.58
104.157775508817,135.35
5.44224417112491,11.155
12.2405736015051,17.7
15.7545592467612,21
22.6211618655879,28.8
6.73637671885848,8.88
6.18335689936062,9.97
4.48189861221742,6.71
133.88347877829,148.4
2.4051263434877,3.28
128.758709926369,140.5
6.24048262951859,5.99
9.3914931036313,10.23
9.29607448529462,9.397
6.01384791895204,8.645
15.0503631207047,28.76
238.381035297269,286
9.01498614741831,14.035
84.6606978885034,121.5
16.5583592561499,31.2
6.29161178667247,14.195
28.2513191612915,36
10.5866238484379,20.45
101.660779561702,132.65
11.4209801778987,16.75
10.4445002977575,10.695
16.8373359381874,21.8
10.8370738673074,16.89
15.3922713872835,25.55
7.13216607702632,9.949
3.14733593666197,5.459
5.81837427552154,8.2545
4.47190661802494,6.377
2.46669795472878,3.424
7.09407103907208,8.77
127.489791289959,199.6
417.656112889231,394
2.65473098345455,5.01
4.26127163080853,7.975
41.1168852805891,54.5
3.74930143646439,4.448
6.43985676712834,10.67
519.998012507509,470.1
2.46340536402452,4.0985
2.50215179816206,4.155
1.02756240530312,1.474
6.67492093146578,8.4545
4.78633232786654,10.62
16.4365110479909,26.45
12.8626367626836,26.945
1.29324990870509,1.896
6.39102582420137,7.07
13.4642861904463,22.4
0.541859588893493,0.948
0.201971107573853,0.452
0.531519842008038,1.523
0.0664166766666667,0.128
0.280768681446197,0.455
4.01231483260869,7.6105
8.59538994354011,9.905
0.268788159192982,0.408
2.67271003013333,4.1595
0.934822056172426,1.101
39.6140594916109,47.7
3.07949858929615,3.283
1.03784865418517,1.148
110.622342030456,115.5
0.462264571770274,0.72
1.42700644768419,2.48
1.38931131703411,2.351
3.03398756026867,3.717
318.939596776754,359.5
1.89648083468366,3.754
0.786996398017069,1.346
1.9092988531211,3.105
1.54764643613771,2.4175
1.06204044303635,1.549
6.02224168303769,8.27
10.4312039522464,29
5.07282365594596,9.78
469.519643998974,493
7.34902676576782,8.027
10.2074606912504,13.295
44.7716439517222,76.9
8.61405703836184,13.065
264.329306031083,385
17.1079352996404,25.795
33.9245419081578,63.91
225.843658391065,334.75
4.18354632119908,7.306
41.5670720938996,66.57
10.4036669837685,19.115
17.0051106817484,26.28
66.2103208604296,97.3
4.63136076037562,9.74
54.9763486263339,78.6
5.59263827749593,9.855
8.26863828307936,15.91
1.28089481882316,2.282
30.1759001242698,39.1
16.3400781444251,17.46
393.174578117373,456.1
13.2810174339388,21.2
37.4648717441716,64.25
0.651640972697453,0.604
5.21989766349829,12.81
38.1814779046561,70.5
26.9551591263896,40.6
0.99052185795533,2
1.75891628153843,3.099
1.45066711772813,2.249
0.418591714596424,0.705
5.61309916665823,5.926
152.73684111515,254
40.3803306161391,57.81
7.66106185109396,11.165
16.5921855182855,22.61
38.0540689959754,70.195
7.13334523055053,12.2
11.8214268577655,16.05
10.4844638582165,13.1
11.6881670408911,17.325
2.90846077326662,4.42
15.2641381950445,20.1
5.29078379298127,13.05
6.69865883040122,11.75
129.515161491586,147.4
32.3519719550423,45.555
135.900959648849,204.5
39.8714758423196,61.925
47.9869679187157,73.1
37.3150556333202,54.1
27.1388594348421,40
9.86033493910451,16.2
28.4511748390149,47.85
7.02086839227602,11.7
33.8325939239039,53.2
68.7346528427209,109.25
6.6299116915528,14.105
27.8303102889456,40.1
19.483753639736,28.88
23.7658353842301,36.41
12.223119451975,18.885
12.5063071133879,21.275
8.76040253140315,14.44
5.14137304437329,8.71
26.7800350125655,43.91
77.2628437946919,125.7
12.4859202454857,21.3
67.3290269999701,97.46
39.5657227366649,52.4
7.39114067843866,8.996
14.5023014761931,25.9
28.3528911332173,40.435
53.2256416366407,90.07
17.1033169762519,29.8
20.5740815007027,32.4
227.162410467647,284.4
4.32673163303676,6.363
45.4417850031875,63.745
117.5176563,181
25.1354959808419,34
30.5591394393604,50.67
5.30923809900136,8.964
144.430955178857,181.4
87.8494639213866,118.05
35.0921488099454,52.4
44.8410904999505,61.5
6.45736147335152,9.819
11.8905136194694,18.6
141.288277861892,216.55
26.4133916785817,53.17
7.46591701123596,10.36
26.5955908245073,45.65
33.0743193482732,54.15
12.3481153814969,16.89
2.94005528548494,4.645
26.3066393417156,36.95
14.5994949685551,23.8
7.55719381519276,13.51
3.9249533532505,5.61
10.4102037584943,14
35.16566740787,41.4
29.4742399890909,45.045
2.06597858558833,2.6
8.84774162972738,9.7135
26.7685837785031,39.87
126.455044746635,220.45
33.0344181653892,66.2
34.4277440026875,38.35
60.9173520441711,82.55
2.72881480103946,4.893
15.7045380902624,22.35
12.0948369592729,17.36
5.46460592356497,6.71
5.1008920009038,8.18
7.47736687910123,12.74
152.301527187861,198.8
18.4217607995488,11.52
20.4889922784409,34.38
0.627012857384459,1.051
6.24269719490247,11.59
183.495486102927,189.7
9.53134056038631,10.28
2.28900769680037,2.3245
181.855296394074,183.5
26.0081828809359,38.51
4.37125836452786,7.312
9.55649695017941,13
3.75962834709612,4.545
3.51694351719678,6.3545
12.5835882811618,20.525
7.70636455679934,12.1
9.39268857619435,14.6
57.4448355394486,101.85
6.67710736754944,13.695
5.8719946338207,14.48
17.4417176767713,21.55
19.2103215439548,29.845
66.2225013988608,102.75
4.77380350694026,6.06
2.38427957587736,3.42
19.3160992365573,30.95
21.3074802910213,32.65
1.55402875332862,2.359
3.98475492206293,7.7975
16.5217920938909,30.83
23.2072789936337,41.5
18.5715750542751,29.35
77.5095866137056,112.7
16.9208371776564,34.9
56.9249109590415,81.79
7.02906526784179,9.875
9.00650388441209,11.074
38.5424997157601,72.26
141.988821103441,127
5.58943466829701,8.283
13.2761679527084,26.5
0.44472022356268,0.644
6.68396557034989,10.6
19.449591385121,34.5
21.6026505888056,20.715
4.97834048929202,9.521
1.45985031462307,4.155
17.5264404228181,26.4
22.5703060587015,30.85
5.58551230052009,9.465
10.8197021047532,16.61
7.39324587103732,11.2
2.52578095365524,4.4175
49.9410210164101,84.6
2.48211662083401,4.592
99.1780736384977,139.2
62.1102154035433,100
18.5873098595352,31.9
56.6748123751336,76.8
6.50032672640732,13.23
25.5638234077772,36.275
262.801272307261,388
79.8674707666478,120
5.60641296007481,10.515
18.9267070777486,35.65
36.4740726004079,55.15
80.4963961419502,128.9
4.72968962237371,7.595
53.6367087603444,82.33
20.2819525885717,37.645
5.49827817478156,8.4
26.9444265408319,38.83
58.0234108149811,89.7
5.89883738849315,6.675
20.593100427791,29
13.6646773476275,21.9
68.5998810053965,66.845
18.9346821458952,28.575
32.0197562325607,49.76
35.803266990186,54.595
4.07743679316641,7.343
11.9856603419335,18.74
29.0232099971776,37.7
33.2615301559427,47.675
15.4327563439783,25.345
28.4793860298569,44.6
9.62847347464345,17.2
144.67551463819,160.25
91.5577248182211,96.63
31.9054951689735,40.73
69.8970809761951,86.4
11.6571583116129,23.86
19.6485099098624,33.145
4.82498653847303,8.022
19.9311550212953,32.315
14.7104155588682,23.7
1.47770307411146,12.425
185.530086816243,270.6
26.9016280250445,66.86
273.378961018308,464.4
47.4687862564706,86
26.7340716999595,42.195
0.369463543673041,0.6
22.7854721901666,40.55
43.1031041442013,53.825
219.663772708479,352.3
9.74315299929824,17
52.5397682655725,88.34
40.9164386701833,77.9
8.72688723944833,16.475
97.8635033148216,166.75
71.0711241574804,124.2
12.7867144491434,19.44
164.219490085129,167.95
168.578048684783,227.9
19.7394593340657,32.84
49.069010227013,77.2
56.8304150359494,88.37
1.69882605845769,3.657
172.746330301956,239.1
39.0169485537756,55.23
37.3032575915842,59.26
53.0373902134589,76.07
108.364784917226,158.4
12.3062968268576,13.68
40.7744275627451,55.98
247.222394161468,207.8
2.48402422454478,3.713
1.1757590368486,1.761
0.914089197742638,1.593
5.60457806,5.802
5.67615804226858,4.4695
99.6640078573763,134.8
43.0382036814232,68.05
64.7241881259774,80.56
4.84704405800173,7.769
47.6771217,69.415
22.9350619084225,33.61
43.2026556337043,63.44
30.987975392432,46.95
70.5984164625812,106.6
16.7138360396566,28.69
30.4452194890848,52.91
35.4410678474456,61.81
66.4233101034172,105.2
103.24375746698,162.55
22.0284001403491,33.47
38.9393318354074,70.25
14.8455787731829,25.79
10.2767644100962,15.525
3.50730815942316,5.109
39.5798067764055,61.62
42.1625228783424,64.5
4.83544867663419,6.99
135.220864399342,224
89.6877532150516,159.8
9.15269023395684,14.6
7.69635104321409,13.3
10.7881198786419,17.7
9.96318873761332,17.78
24.7691582966137,32.62
40.5850684227924,65.75
254.44702919971,350.6
51.1205948619929,92.07
32.106297853044,48.65
4.52725607170171,8.477
25.0721230815488,28.02
131.702554490622,210.25
13.6768711661985,24.55
11.9127800927179,21.195
17.8813545085039,34.54
4.23253211625971,5.3235
1.41957890569028,2.103
13.3268342946355,20.34
7.26398282987175,12.775
5.84043132048494,10.32
4.44253579034058,7.371
22.7603616764252,39.41
0.154560313843943,0.826
0.890364754947973,1.784
22.2208977377522,41.94
3.19167274753148,6.813
16.3203791767434,27.62
139.009207257,126.8
45.2185707782107,76.125
39.0523035259577,70.11
14.3092627133797,19.1
9.81219648576704,15.975
55.1190843067139,61.86
15.263688389438,24.08
30.1284592981221,54.69
133.288911669763,240.35
16.3103747439118,27.495
28.8568185781572,87.02
8.07045298416407,8.316
8.48162576450031,13.8
2.23368176657354,3.708
3.8867032165675,7.411
35.6777554055626,59.37
324.619071058414,486.15
68.7155801513802,71.76
2.87501845817257,5.254
11.7364697464305,16.01
42.042812916907,49.585
56.0657293605301,105.15
70.4424976646198,88.98
97.9536114028687,117.45
10.3554723611623,17.65
22.75771815991,35.26
47.7164069842957,71.68
10.2978118892418,16.71
4.47406182359703,5.4845
36.7616175769551,36.345
27.8496242422311,47.515
31.003796506377,55.38
83.4103188514322,122.3
15.9431215411444,27.98
44.6245357536438,84.78
29.6237691628845,41.33
16.6134320463099,20.59
46.5076040676106,81.53
2.58409930981855,4.57
1.56330153321996,2.8725
0.373082880665997,0.3045
1.13071752170217,2.36
1.02084164404852,1.894
1.37054198297423,3.63
3.30326088267602,5.0695
26.9355584498918,34.48
7.55334517818263,9.431
5.07205515957733,7.363
4.9053428693043,6.511
2.5971557649867,3.754
3.50373317682401,9.9285
31.7905951365465,52.43
32.2972942781617,57.62
53.1607468113949,82.68
17.8263807236842,35.36
82.0945498115094,121.5
321.327522354901,432.55
57.2037864555555,85.09
36.9211990415191,72.95
95.6860687557133,113.25
24.6025986934146,40.675
49.8241457153453,89.83
41.9592506149851,69.35
29.0231037427174,57.14
18.1631918387806,25.7
48.1122923876636,66.075
17.0533276482874,43.2
27.8900662876566,48.68
22.6071731887594,34.8
19.0517592260337,27.58
4.09119611517415,8.747
19.0257010553333,53.24
16.427355975632,29.05
19.6064800019667,33.8
2.46189589800443,4.075
12.8878707418232,25.3
403.295420205099,266.15
6.76637122322222,13.2
11.2839456292225,18.27
23.8003060984839,46.5
85.9884410651206,170.25
34.9638887320108,62.84
28.9322274170592,53.76
53.188163846218,66.915
8.04259100097434,9.84
11.9977728449908,22
19.3660331541316,33.47
25.1985585691895,37.07
1.85397740473284,2.04
5.22281304830702,10.5
23.3043949490979,34.6
46.6004861056819,79.94
25.8494270906301,23.955


==> DATA/example_hydrograph.dat <==
t,q1,q2
0,2.42292493714348,0.610961814506567
3.51822090952526e-06,2.8122220683858,0.675519762064785
7.03644181905051e-06,3.2318189913158,0.695813001179617
1.05546627285758e-05,3.67885650979269,0.710543590378276
1.4072883638101e-05,4.15077459070606,0.722591898725532
1.75911045476263e-05,4.6452115273878,0.733003514953981
2.11093254571515e-05,5.15992856309227,0.742292236925512
2.46275463666768e-05,5.6927480911603,0.750753546230272
2.81457672762021e-05,6.24149505146778,0.758575025138461
3.16639881857273e-05,6.80393827688088,0.765884125676814
3.51822090952526e-05,7.37772293102512,0.772771910798222
3.87004300047778e-05,7.96028556903212,0.779305972473831
4.22186509143031e-05,8.54874038028764,0.785538084531073
4.57368718238283e-05,9.13970548878486,0.791508825462705
4.92550927333536e-05,9.7290357751579,0.797250721974919
5.27733136428789e-05,10.3113480437541,0.802790289694394
5.62915345524041e-05,10.8791073573375,0.808149418373004
5.98097554619294e-05,11.4205028834673,0.813346477918861
6.33279763714546e-05,11.9128740331652,0.818397026551047
6.68461972809799e-05,12.3130239698682,0.823314364970152
7.03644181905052e-05,12.6555162437739,0.828109963585094
7.38826391000304e-05,12.9033314765705,0.832793814503873
7.74008600095557e-05,12.9098803051852,0.837374659434489
8.09190809190809e-05,13.0219415662204,0.841860213023024
8.44373018286062e-05,13.0520543799316,0.846257300158779
8.79555227381314e-05,13.1004753093244,0.850572008654868
9.14737436476567e-05,13.1575436797156,0.854809790806355
9.4991964557182e-05,13.1784149732003,0.858975550334432
9.85101854667072e-05,13.2187303633481,0.86307371783105
0.000102028406376232,13.2561087615307,0.867108307139293
0.000105546627285758,13.2787022907323,0.871082960990256
0.000109064848195283,13.3210756557431,0.875001017465621
0.000112583069104808,13.3414529699262,0.878865525185254
0.000116101290014334,13.3635785873896,0.882679284634074
0.000119619510923859,13.402281086774,0.886444872806898
0.000123137731833384,13.42307845491,0.890164671670463
0.000126655952742909,13.4351914595823,0.893840875736242
0.000130174173652435,13.4644787428285,0.897475518760461
0.00013369239456196,13.4978797674913,0.901070502490053
0.000137210615471485,13.5135369645513,0.904627587703913
0.00014072883638101,13.5235586061877,0.908148415508804
0.000144247057290536,13.5460005423295,0.91163452239822
0.000147765278200061,13.5777030726404,0.915087345864855
0.000151283499109586,13.6001672820815,0.91850823583996
0.000154801720019111,13.6089973783436,0.921898450373946
0.000158319940928637,13.6205685947677,0.925259177803589
0.000161838161838162,13.6417700679545,0.928591534202971
0.000165356382747687,13.6709110239543,0.931896577727099
0.000168874603657212,13.6925009758814,0.935175303750228
0.000172392824566738,13.7010671195448,0.938428648091431
0.000175911045476263,13.7103963123313,0.941657501464717
0.000179429266385788,13.7252254354802,0.944862707427029
0.000182947487295313,13.7488134467619,0.948045060468951
0.000186465708204839,13.7757340366636,0.95120532070462
0.000189983929114364,13.7901471826021,0.954344207091993
0.000193502150023889,13.7971316557418,0.957462402388164
0.000197020370933414,13.8068426373168,0.960560558669185
0.00020053859184294,13.8196967898262,0.963639297557971
0.000204056812752465,13.8407536999285,0.966699211048332
0.00020757503366199,13.8671429199718,0.96974086185095
0.000211093254571515,13.8829226221469,0.972764789179355
0.000214611475481041,13.8896562030621,0.975771507923084
0.000218129696390566,13.8980742953707,0.978761510316392
0.000221647917300091,13.9075493992956,0.981735268010266
0.000225166138209616,13.9205287609903,0.984693231373614
0.000228684359119142,13.9433035782196,0.987635832517081
0.000232202580028667,13.9682183250951,0.990563485977319
0.000235720800938192,13.9800048646063,0.993476589904205
0.000239239021847717,13.9861526607246,0.996375527253695
0.000242757242757243,13.9945201899543,0.999260665611714
0.000246275463666768,14.0031910996217,1.01140506663718
0.000249793684576293,14.015057489158,1.01388722822
0.000253311905485819,14.035665944402,1.02029560742805
0.000256830126395344,14.0599166704637,1.02121152496641
0.000260348347304869,14.0732310203483,1.02396724076754
0.000263866568214394,14.0791596724815,1.02716227466655
0.00026738478912392,14.0868278759992,1.03040241092599
0.000270903010033445,14.0948758161168,1.03341607666802
0.00027442123094297,14.1030837956416,1.03746286595651
0.000277939451852495,14.1164856730416,1.04080700716812
0.000281457672762021,14.1388554801542,1.0431960160857
0.000284975893671546,14.1604927579734,1.05072033581961
0.000288494114581071,14.1702642989559,1.05099296975872
0.000292012335490596,14.1759408411192,1.05380819700491
0.000295530556400122,14.1836117506195,1.05693876189386
0.000299048777309647,14.1910055671808,1.06016498409179
0.000302566998219172,14.1983717079177,1.0636205250542
0.000306085219128697,14.2097290467978,1.06715942837992
0.000309603440038223,14.2298221190441,1.07056466042374
0.000313121660947748,14.2525157195726,1.07381252286479
0.000316639881857273,14.2645259485174,1.07726054335066
0.000320158102766798,14.2698328022551,1.08116763690301
0.000323676323676324,14.2768075349772,1.08721157450167
0.000327194544585849,14.2840865320598,1.08906584854535
0.000330712765495374,14.2906600078637,1.09159061926782
0.000334230986404899,14.2983467776883,1.09571940591339
0.000337749207314425,14.3116716225408,1.0999485072835
0.00034126742822395,14.3334472989921,1.10314168749107
0.000344785649133475,14.3534789841217,1.10658774658566
0.000348303870043,14.362032193083,1.11057167977986
0.000351822090952526,14.3671980704807,1.11377593746545
0.000355340311862051,14.3742521573523,1.11739362807703
0.000358858532771576,14.3810026560395,1.12109555817758
0.000362376753681102,14.3871782678714,1.12531961365448
0.000365894974590627,14.3941912399009,1.12924301327824
0.000369413195500152,14.4058759728755,1.13269760745967
0.000372931416409677,14.4261491903021,1.13662326885637
0.000376449637319203,14.4471945269823,1.14041813728271
0.000379967858228728,14.4572245770826,1.1443734506549
0.000383486079138253,14.4619973420233,1.1481197272677
0.000387004300047778,14.4685554589041,1.15226002683999
0.000390522520957304,14.4752139193053,1.15643130355116
0.000394040741866829,14.4811758099157,1.16037314884718
0.000397558962776354,14.4871721325974,1.16425002418233
0.000401077183685879,14.4950929726435,1.16823369852185
0.000404595404595405,14.5097148829038,1.1727772766287
0.00040811362550493,14.5316781293568,1.17706348407008
0.000411631846414455,14.5487926282506,1.18066837669224
0.00041515006732398,14.5551979611479,1.1856665420705
0.000418668288233506,14.560236717311,1.18919013488076
0.000422186509143031,14.5668753992773,1.19370046307036
0.000425704730052556,14.5730139257777,1.19783618556914
0.000429222950962081,14.5786633696553,1.20278049091424
0.000432741171871607,14.5844031711081,1.2069046554277
0.000436259392781132,14.5919155317758,1.21109964319813
0.000439777613690657,14.6058806482811,1.21530551359736
0.000443295834600182,14.6273979848321,1.21988170943076
0.000446814055509708,14.644779338873,1.22405290032496
0.000450332276419233,14.6513320881234,1.22867998275516
0.000453850497328758,14.6560464899364,1.23275409528639
0.000457368718238284,14.6624375535895,1.23809081277974
0.000460886939147809,14.6684263721992,1.24253786271443
0.000464405160057334,14.6739062845452,1.24704667905364
0.000467923380966859,14.6793088222557,1.2518342334286
0.000471441601876385,14.6853831595263,1.25639566690163
0.00047495982278591,14.6954915568255,1.26146128353646
0.000478478043695435,14.7139610104292,1.26588208836607
0.00048199626460496,14.7348773108344,1.27097401908331
0.000485514485514486,14.7457303479438,1.27652324684945
0.000489032706424011,14.7499393543106,1.28154047664681
0.000492550927333536,14.7555611330431,1.28543094092311
0.000496069148243061,14.7616998251264,1.29043345307806
0.000499587369152587,14.7671810711365,1.29580354117008
0.000503105590062112,14.7724176499562,1.29979632565877
0.000506623810971637,14.7776298816651,1.30605876181632
0.000510142031881162,14.7837803528037,1.31092326906232
0.000513660252790688,14.7946851572013,1.31600263016801
0.000517178473700213,14.8139737033253,1.32142838533063
0.000520696694609738,14.8338690456875,1.32646546677867
0.000524214915519263,14.8430518778659,1.33215073937028
0.000527733136428789,14.84701933761,1.33737469496427
0.000531251357338314,14.852670644926,1.34289114424315
0.000534769578247839,14.8585594860237,1.34803272609823
0.000538287799157364,14.863833393032,1.3534619560847
0.00054180602006689,14.868908778334,1.3592902164019
0.000545324240976415,14.873907472652,1.36486089571961
0.00054884246188594,14.8794237042416,1.37026369591188
0.000552360682795465,14.8884681285288,1.37613918978975
0.000555878903704991,14.9056133791317,1.38177733114378
0.000559397124614516,14.9265757677743,1.38683702324392
0.000562915345524041,14.9384572664488,1.39395667756096
0.000566433566433566,14.9425305947138,1.39909134994179
0.000569951787343092,14.9475459144383,1.40533092398062
0.000573470008252617,14.9534055587069,1.41105063245891
0.000576988229162142,14.9586577835216,1.41768458930165
0.000580506450071667,14.9636265593976,1.42356140474156
0.000584024670981193,14.9684882673466,1.42905080461012
0.000587542891890718,14.9733552463912,1.43644930045672
0.000591061112800243,14.9795082464611,1.4420886726328
0.000594579333709769,14.9911012640839,1.44876746668287
0.000598097554619294,15.0108543297055,1.45450661869526
0.000601615775528819,15.0294329791437,1.46132726476782
0.000605133996438344,15.0370727565396,1.46809356831571
0.00060865221734787,15.0407723284909,1.47423143701828
0.000612170438257395,15.0462480665109,1.48166784994918
0.00061568865916692,15.0517668877434,1.48704479475287
0.000619206880076445,15.0567365721856,1.49557523611379
0.000622725100985971,15.0615424403646,1.5010717783351
0.000626243321895496,15.0662341936408,1.50933815922619
0.000629761542805021,15.0709464282873,1.51520021263759
0.000633279763714546,15.0770168293873,1.52342495488797
0.000636797984624072,15.0886277845272,1.52997864366465
0.000640316205533597,15.1083372438896,1.53756439393077
0.000643834426443122,15.1266280047467,1.54487091090774
0.000647352647352647,15.1339840159721,1.5520418668652
0.000650870868262173,15.1375512937639,1.5602218562855
0.000654389089171698,15.1428951442961,1.56722306573833
0.000657907310081223,15.1482759005787,1.57586328505588
0.000661425530990748,15.1531252496288,1.58228492512345
0.000664943751900274,15.1578167185715,1.59161130867537
0.000668461972809799,15.1623937229078,1.59805421258042
0.000671980193719324,15.1668963490231,1.60783304850852
0.000675498414628849,15.1720843933919,1.61424565476389
0.000679016635538375,15.18116993779,1.62436312829434
0.0006825348564479,15.1984528106512,1.63111553167256
0.000686053077357425,15.2187481145736,1.641121003711
0.00068957129826695,15.2294943871783,1.64854941200829
0.000693089519176476,15.2330246783068,1.65824381239059
0.000696607740086001,15.2377004033393,1.66628218643871
0.000700125960995526,15.24313001022,1.67585544550002
0.000703644181905051,15.2479981748171,1.68452994167607
0.000707162402814577,15.2526165300684,1.69400915823343
0.000710680623724102,15.2571342928564,1.70341572583426
0.000714198844633627,15.2615235561984,1.71231372486529
0.000717717065543153,15.2659662825203,1.72250422603323
0.000721235286452678,15.2718284713629,1.73065897143225
0.000724753507362203,15.2832933457313,1.74287136526227
0.000728271728271728,15.3028180595793,1.74966849623154
0.000731789949181254,15.3208139966234,1.76354730301553
0.000735308170090779,15.3278764698175,1.76999208875202
0.000738826391000304,15.3311840589523,1.78413390827974
0.000742344611909829,15.3362678856835,1.79128987758188
0.000745862832819355,15.3414168009748,1.80500833830632
0.00074938105372888,15.3460574255901,1.81469807039502
0.000752899274638405,15.3505465967096,1.8262105158364
0.00075641749554793,15.3549274009765,1.83597597772265
0.000759935716457456,15.3591822315165,1.84898756822855
0.000763453937366981,15.3635148020274,1.859322260292
0.000766972158276506,15.3693221584606,1.87244818476619
0.000770490379186031,15.3808162529988,1.88453091406734
0.000774008600095557,15.4003267947491,1.89515847420085
0.000777526821005082,15.4181011909951,1.90923888177322
0.000781045041914607,15.4249292276578,1.91874768854713
0.000784563262824132,15.4281289205057,1.93508984901318
0.000788081483733658,15.4331102213652,1.94436924048109
0.000791599704643183,15.4381484241562,1.96178463698883
0.000795117925552708,15.4426913839452,1.97158267922439
0.000798636146462233,15.4470895773356,1.98810112516561
0.000802154367371759,15.4513833330392,1.99857673807056
0.000805672588281284,15.4555463280287,2.01564048707801
0.000809190809190809,15.4596874417679,2.02744332328548
0.000812709030100335,15.464660613809,2.04369443942513
0.00081622725100986,15.4738389146722,2.05872013326927
0.000819745471919385,15.4912875139576,2.07160855175753
0.00082326369282891,15.5110550264421,2.09013166786534
0.000826781913738435,15.5208785267096,2.10227532959078
0.000830300134647961,15.5239769447948,2.12291727845989
0.000833818355557486,15.5283875222839,2.13429869772304
0.000837336576467011,15.5334761506031,2.15519596736394
0.000840854797376537,15.5380353159194,2.16848223360597
0.000844373018286062,15.5423730364954,2.18799750592205
0.000847891239195587,15.5466210793119,2.20496771363615
0.000851409460105112,15.5507441817157,2.22066882199276
0.000854927681014638,15.5547619153478,2.2426784424292
0.000858445901924163,15.5589422442022,2.25683615572864
0.000861964122833688,15.5649389839333,2.28041389630983
0.000865482343743213,15.5771835471779,2.29530387847276
0.000869000564652739,15.5970468708932,2.31812713786033
0.000872518785562264,15.6136429807517,2.33731317492282
0.000876037006471789,15.6193623800578,2.35519251999111
0.000879555227381314,15.6224728024237,2.37908223467572
0.00088307344829084,15.6273511014122,2.39552884999333
0.000886591669200365,15.6321439460029,2.42291817964894
0.00089010989010989,15.6364917931836,2.44089089789288
0.000893628111019415,15.6407169140716,2.46452618378225
0.000897146331928941,15.6448401453571,2.48804577554053
0.000900664552838466,15.6488412743144,2.50571507928409
0.000904182773747991,15.6527573097094,2.53466237883134
0.000907700994657517,15.6569250987371,2.55215015525878
0.000911219215567042,15.6632974028866,2.57948740302286
0.000914737436476567,15.6764747465841,2.60261459793387
0.000918255657386092,15.696655115663,2.6251554485766
0.000921773878295618,15.7119730863299,2.65498831085789
0.000925292099205143,15.7167576299574,2.67389222426329
0.000928810320114668,15.7199605309723,2.70371864822092
0.000932328541024193,15.7248304770716,2.7256977639237
0.000935846761933719,15.7294736225824,2.75244773249978
0.000939364982843244,15.7337204207794,2.78082177295374
0.000942883203752769,15.7378647687381,2.80237940661308
0.000946401424662294,15.7419039726327,2.83461185804808
0.00094991964557182,15.7458228143469,2.85701028106172
0.000953437866481345,15.7496541982807,2.88656303118316
0.00095695608739087,15.7536285495424,2.9098055655043
0.000960474308300395,15.7592932769705,2.94044914438484
0.00096399252920992,15.7710276323637,2.9642027055057
0.000967510750119446,15.7906638212335,2.99399953024306
0.000971028971028971,15.8076211504899,3.01931831257327
0.000974547191938496,15.8134673442159,3.04857542560231
0.000978065412848022,15.8163004946862,3.07483831048638
0.000981583633757547,15.8209716932731,3.10319173228525
0.000985101854667072,15.8256302506765,3.13065003338727
0.000988620075576597,15.8298375671641,3.15810498064566
0.000992138296486123,15.833923991219,3.1861195830718
0.000995656517395648,15.8379192194924,3.21410898369361
0.000999174738305173,15.841793103375,3.24191877658226
0.0010026929592147,15.8455675675781,3.26918544848854
0.00100621118012422,15.849332696394,3.29847763612717
0.00100972940103375,15.8538372470868,3.32616118074941
0.00101324762194327,15.862231190581,3.35484809145706
0.0010167658428528,15.8788176693768,3.38205044463716
0.00102028406376232,15.8986949186765,3.41018512342801
0.00102380228467185,15.9091519176336,3.43836442972824
0.00102732050558138,15.9119990197563,3.4661831521493
0.0010308387264909,15.9158606318826,3.49548957957337
0.00103435694740043,15.9206321523692,3.52114592471321
0.00103787516830995,15.924923180557,3.55250338895941
0.00104139338921948,15.9289776291387,3.57565355422249
0.001044911610129,15.9329522105364,3.60933107403695
0.00104842983103853,15.9368183405181,3.63289541041082
0.00105194805194805,15.9405736783281,3.66333705548576


==> DATA/fitted_line_bfi.csv <==
x,y,ymin,ymax
0.11,0.0706018760626875,0.0361250690035175,0.105078683121858
0.121012658227848,0.0672161642951298,0.0358555495223006,0.098576779067959
0.132025316455696,0.0638338746436849,0.0354641996708729,0.0922035496164968
0.143037974683544,0.0604584292244657,0.0349072833715176,0.0860095750774137
0.154050632911392,0.0570932501535851,0.0341445582989067,0.0800419420082636
0.165063291139241,0.053741759547156,0.0331428812722606,0.0743406378220513
0.176075949367089,0.0504073795212912,0.0318812896182472,0.0689334694243351
0.187088607594937,0.0470935321921035,0.0303569736420668,0.0638300907421402
0.198101265822785,0.0438036396757059,0.0285902185434772,0.0590170608079345
0.209113924050633,0.0405411240882112,0.0266250374402318,0.0544572107361905
0.220126582278481,0.0373094739330048,0.0245216471094173,0.0500973007565923
0.231139240506329,0.0341145427595943,0.022325800810417,0.0459032847087716
0.242151898734177,0.0309651370966173,0.0200458318760049,0.0418844423172298
0.253164556962025,0.0278702492664947,0.017672614870176,0.0380678836628134
0.264177215189873,0.0248388715916475,0.0151969604920988,0.0344807826911961
0.275189873417721,0.0218799963944965,0.0126268967871572,0.0311330960018358
0.28620253164557,0.0190026159974628,0.0099996347511988,0.0280055972437267
0.297215189873418,0.0162157227229672,0.00738189019205203,0.0250495552538823
0.308227848101266,0.0135283088934306,0.0048576272070073,0.022198990579854
0.319240506329114,0.0109494143862519,0.0025031769060984,0.0193956518664054
0.330253164556962,0.00848850970914435,0.00032961923119482,0.0166474001870939
0.34126582278481,0.00615529439398204,-0.00170047888907406,0.0140110676770381
0.352278481012658,0.00395947009429051,-0.0036328937841796,0.0115518339727606
0.363291139240506,0.00191073846359533,-0.00550076169632621,0.00932223862351686
0.374303797468354,1.88011554220688e-05,-0.00730712061280827,0.00734472292365241
0.385316455696203,-0.00170664017670376,-0.00901743380720728,0.00560415345379976
0.396329113924051,-0.00325588387925658,-0.0105666573915978,0.00405488963308462
0.407341772151899,-0.00461922996264096,-0.011877811981802,0.00263935205652004
0.418354430379747,-0.00579560582926323,-0.0129092613838194,0.00131804972529292
0.429367088607595,-0.00681267162211581,-0.0137260226921253,0.000100679447893707
0.440379746835443,-0.00770406159660892,-0.0144278992151828,-0.000980223978035018
0.451392405063291,-0.00850341000815268,-0.015110325661326,-0.00189649435497938
0.462405063291139,-0.00924435111215724,-0.0158419844093489,-0.00264671781496555
0.473417721518987,-0.00996051916403273,-0.0166505906788174,-0.00327044764924811
0.484430379746835,-0.0106855484191893,-0.0175253973796569,-0.00384569945872177
0.495443037974684,-0.0114530731330371,-0.0184351637163214,-0.00447098254975289
0.506455696202532,-0.0122963812154464,-0.0193529349154776,-0.00523982751541523
0.51746835443038,-0.0132339689594274,-0.0202926124956016,-0.00617532542325321
0.528481012658228,-0.0142643125411487,-0.0213130733146623,-0.00721555176763511
0.539493670886076,-0.0153844659677151,-0.0224757880383149,-0.00829314389711539
0.550506329113924,-0.0165914832462315,-0.0238193344431967,-0.00936363204926643
0.561518987341772,-0.0178824183838027,-0.0253442691656946,-0.0104205676019107
0.57253164556962,-0.0192543253875334,-0.0270131827832331,-0.0114954679918336
0.583544303797468,-0.0207042582645285,-0.0287646163633981,-0.0126439001656588
0.594556962025316,-0.0222292710218927,-0.0305328784979347,-0.0139256635458506
0.605569620253165,-0.0238240574995923,-0.0322704024277075,-0.0153777125714771
0.616582278481013,-0.0254595774540035,-0.0339785889015057,-0.0169405660065013
0.627594936708861,-0.027093070922302,-0.0356846314909513,-0.0185015103536528
0.638607594936709,-0.028681611247685,-0.0374064166273676,-0.0199568058680024
0.649620253164557,-0.0301822717733496,-0.0391341874472919,-0.0212303560994073
0.660632911392405,-0.0315521258424931,-0.0408220021771096,-0.0222822495078766
0.671645569620253,-0.0327482467983126,-0.0423919931702818,-0.0231045004263433
0.682658227848101,-0.0337277079840053,-0.0437486343790412,-0.0237067815889693
0.693670886075949,-0.0344475829769741,-0.0447971466922774,-0.0240980192616708
0.704683544303797,-0.0348738484044164,-0.0454820835000241,-0.0242656133088086
0.715696202531646,-0.0350049676311338,-0.0458433144430044,-0.0241666208192632
0.726708860759494,-0.0348468118214779,-0.045938082339182,-0.0237555413037737
0.737721518987342,-0.0344052521398001,-0.0458054844712773,-0.0230050198083229
0.74873417721519,-0.033686159750452,-0.0454563125317965,-0.0219160069691074
0.759746835443038,-0.032695405817785,-0.0448722235600465,-0.0205185880755235
0.770759493670886,-0.0314388615061508,-0.0440130115365863,-0.0188647114757153
0.781772151898734,-0.0299223979799007,-0.0428286854847739,-0.0170161104750275
0.792784810126582,-0.0281520007843537,-0.0412743283369567,-0.0150296732317506
0.80379746835443,-0.0261396075575757,-0.0393558709998847,-0.0129233441152667
0.814810126582278,-0.0239058929387579,-0.037145208980777,-0.0106665768967388
0.825822784810127,-0.0214722287809456,-0.0347226212439707,-0.00822183631792042
0.836835443037975,-0.0188599869371839,-0.0321607339887014,-0.00555923988566638
0.847848101265823,-0.016090539260518,-0.0295164050965851,-0.00266467342445091
0.858860759493671,-0.0131852576039932,-0.0268280568929628,0.000457541684976411
0.869873417721519,-0.0101655138206547,-0.0241197925030225,0.00378876486171313
0.880886075949367,-0.00705267976354763,-0.0214120663536186,0.00730670682652339
0.891898734177215,-0.00386740870370236,-0.0187381606835212,0.0110033432761165
0.902911392405063,-0.000622302700175969,-0.0161672341630005,0.0149226287626486
0.913924050632911,0.00267509048501684,-0.0137846862236228,0.0191348671936565
0.92493670886076,0.00601730125449511,-0.0116603028896477,0.0236949053986379
0.935949367088608,0.00939686001087791,-0.009833026669623,0.0286267466913788
0.946962025316456,0.0128062971567844,-0.00830740166281307,0.0339199959763818
0.957974683544304,0.0162381430948336,-0.00705955092496651,0.0395358371146337
0.968987341772152,0.0196849282276446,-0.0060471160662213,0.0454169725215105
0.98,0.0231391829578365,-0.00521836650876137,0.0514967324244345


==> DATA/fitted_line_q0.csv <==
x,y,ymin,ymax
0.0132741935483871,-0.0150648798651618,-0.067617733186677,0.0374879734563534
0.0150338563816652,-0.0136737735522446,-0.0632254412499179,0.0358778941454288
0.0170267848574497,-0.0122866410083561,-0.0588663217189428,0.0342930397022306
0.0192839012973043,-0.0109074560025252,-0.0545558760209765,0.032740964015926
0.0218402271689873,-0.00954019230378078,-0.0503099573386957,0.0312295727311342
0.0247354264803071,-0.00818882368115151,-0.0461448258179542,0.0297671784556511
0.02801442120673,-0.00685732390366626,-0.0420772087843327,0.0283625609770002
0.031728088301728,-0.00554966674035382,-0.0381243609673456,0.027025027486638
0.0359340491046952,-0.00426982596024299,-0.0343041143174803,0.0257644623969943
0.0406975633949026,-0.00302177533236256,-0.0306348977490416,0.0245913470843165
0.0460925419636526,-0.00180948862574135,-0.0271356921932305,0.0235167149417478
0.0522026934157236,-0.000636939609408155,-0.0238258639731622,0.0225519847543459
0.0591228229939019,0.000491897947608222,-0.0207247899037911,0.0217085857990075
0.0669603035791905,0.00157305027627899,-0.0178511568985688,0.0209972574511268
0.0758367416907649,0.00260254360757534,-0.0152218064625645,0.0204268936777152
0.085889864335369,0.00357640417246847,-0.0128500389705279,0.0200028473154648
0.0972756559825466,0.00449065820192958,-0.0107434452081919,0.0197247616120511
0.110170778823062,0.00534133192692986,-0.00890161436260898,0.0195842782164687
0.124775313863294,0.00612445157844052,-0.00731439045293747,0.0195632936098185
0.14131586538648,0.00683604338743276,-0.00596147968701331,0.0196335664618788
0.160049076949704,0.00747213358487777,-0.00481391490816529,0.0197581820779208
0.181265613470906,0.00802874840174676,-0.00383721553713421,0.0198947123406277
0.20529467119207,0.00850191406901091,-0.00299546859973324,0.0199992967377551
0.232509085495274,0.00888765681764144,-0.00225543435019939,0.0200307479854823
0.263331115824583,0.00918200287860953,-0.0015901863653623,0.0199541921225814
0.298238997472766,0.00938097848288639,-0.000982425828851738,0.0197443827946245
0.337774361890493,0.00948060986144322,-0.000428178472661878,0.0193893981955483
0.382550640651709,0.00947692324525121,5.80036174712417e-05,0.0188958428730312
0.433262583471265,0.00936554805986158,0.000434400896767988,0.0182966952229552
0.490697037956605,0.00912777219705416,0.000607200601698268,0.0176483437924101
0.555745158352347,0.00872685746028445,0.000475264838686932,0.016978450081882
0.629416232708927,0.00812491983740563,6.01932088913071e-06,0.0162438203539221
0.712853343017927,0.00728407531627091,-0.0007636481702153,0.0153317988027571
0.807351101297117,0.00616643988473346,-0.00176791719266909,0.014100796962136
0.914375736818668,0.00474014122013613,-0.00297796390772536,0.0124582463479976
1.03558784615442,0.00306734110718075,-0.00442847586277806,0.0105631580771395
1.17286815902841,0.00128473489682712,-0.00610098255517954,0.00867045234883378
1.32834671976013,-0.000468936634306005,-0.00782586478069503,0.00688799151208302
1.50443593707855,-0.00206026487535778,-0.00934789140111249,0.00522736165039693
1.70386801510838,-0.00342157092395039,-0.0106277456861977,0.00378460383829694
1.92973734630868,-0.00452943004342589,-0.0117357402197377,0.00267688013288594
2.18554852413354,-0.00536124271567185,-0.0126078004641412,0.00188531503279749
2.47527072038031,-0.00590128319022445,-0.0131150834210137,0.00131251704056484
2.80339927094555,-0.00617720561347292,-0.0133407720357621,0.000986360808816256
3.17502542555447,-0.00623354067913208,-0.0134204576818472,0.000953376323583036
3.59591534370245,-0.00611485689907446,-0.0133677060791243,0.00113799228097542
4.07259956251109,-0.00586678966353781,-0.0131270347495047,0.00139345542242904
4.6124743246842,-0.00554861882762323,-0.0128084415974755,0.00171120394222905
5.22391633877041,-0.005229055183306,-0.0125767461786574,0.00211863581204539
5.91641275235519,-0.004976997731975,-0.0124438734331357,0.00248987796918574
6.70070835484901,-0.0048622467667122,-0.0123734520237491,0.00264895849032471
7.58897229387349,-0.00495753987994113,-0.0125100448239674,0.00259496506408511
8.59498689202049,-0.00533621203803351,-0.0130230683855577,0.00235064430949066
9.73436149366913,-0.00607159820736105,-0.0139792271025325,0.00183603068781037
11.0247746599126,-0.00723639904690439,-0.0153406197380435,0.000867821644234732
12.4862484694964,-0.00885699431282035,-0.0170586076480505,-0.000655380977590164
14.1414591818276,-0.0108827633755149,-0.0191558190732641,-0.00260970767776571
16.0160890823088,-0.0132558141194675,-0.0216778048121834,-0.00483382342675166
18.1392249692368,-0.0159182544291577,-0.0246281942531235,-0.00720831460519198
20.5438094651977,-0.0188121921890649,-0.0279351383531982,-0.00968924602493157
23.2671521555148,-0.021880747544145,-0.0314615219017434,-0.0122999731865466
26.3515084845861,-0.0250910327050428,-0.0350971466118078,-0.0150849187982777
29.8447353922781,-0.0284345531928131,-0.0388118940886585,-0.0180572122969677
33.8010338632456,-0.0319039070448519,-0.0426107557173625,-0.0211970583723413
38.2817899105878,-0.0354916922985552,-0.0465214656581658,-0.0244619189389446
43.3565270425626,-0.0391905069913189,-0.0505868997414383,-0.0277941142411996
49.1039849908523,-0.0429929491605391,-0.0548576603474655,-0.0311282379736126
55.6133414379523,-0.0468916168436116,-0.0593836146160629,-0.0343996190711603
62.985595700032,-0.0508791080779325,-0.0642051456967662,-0.0375530704590988
71.3351358345204,-0.0549480209008977,-0.0693464847595836,-0.0405495570422118
80.7915134876924,-0.0590909533499032,-0.0748133003540976,-0.0433686063457088
91.5014540208293,-0.063300503462345,-0.0805946979898251,-0.0460063089348649
103.631133104115,-0.067569269275619,-0.0866677846997596,-0.0484707538514784
117.368755101947,-0.0718898488271213,-0.0930025449263274,-0.0507771527279151
132.927473255948,-0.0762548401542476,-0.0995656617186719,-0.0529440185898234
150.548696975296,-0.0806568412943942,-0.106322959868538,-0.0549907227202499
170.505837550367,-0.0850884502849569,-0.11324072342837,-0.0569361771415438
193.108550408263,-0.0895422651633316,-0.120286278247835,-0.0587982520788279
218.707539733149,-0.0940108839669145,-0.127428161733465,-0.0605936062003639
247.7,-0.0984869047331013,-0.134636090287706,-0.0623377191784969


==> DATA/fitted_line_r.csv <==
x,y,ymin,ymax
8.6,-0.0206258069347132,-0.0424550458629067,0.00120343199348021
9.26708860759494,-0.0182560068890892,-0.0344220681060975,-0.00208994567208098
9.93417721518987,-0.0161735796293665,-0.027771574731314,-0.00457558452741909
10.6012658227848,-0.0146658979414464,-0.0236746264619417,-0.00565716942095117
11.2683544303797,-0.0140203346112302,-0.0225890632547975,-0.00545160596766295
11.9354430379747,-0.01452425806939,-0.0234417629796394,-0.00560675315914061
12.6025316455696,-0.016252782564461,-0.0250983361281079,-0.00740722900081422
13.2696202531646,-0.0185006938851911,-0.0270020308074409,-0.0099993569629413
13.9367088607595,-0.0203834991295745,-0.0288296318822503,-0.0119373663768988
14.6037974683544,-0.0210167053956057,-0.0298524844475006,-0.0121809263437108
15.2708860759494,-0.0195158197812788,-0.0287315848900335,-0.0103000546725241
15.9379746835443,-0.0150582382509656,-0.0240684458855592,-0.00604803061637194
16.6050632911392,-0.00805377090327055,-0.0165203104509456,0.000412768644404505
17.2721518987342,-4.70201855992064e-05,-0.00846717774169163,0.00837313737049322
17.9392405063291,0.00737508863798907,-0.00167052355755115,0.0164207008335293
18.606329113924,0.012625630303435,0.00296890296269955,0.0222823576441704
19.273417721519,0.0144066523227253,0.00476190019369699,0.0240514044517536
19.9405063291139,0.0131900835870628,0.0036606976797443,0.0227194694943813
20.6075949367089,0.0101176308726062,0.000122204942779284,0.0201130568024331
21.2746835443038,0.00633226062753525,-0.00456364633416659,0.0172281675892371
21.9417721518987,0.00297587842585739,-0.00847777713885686,0.0144295339905716
22.6088607594937,0.000806571418756069,-0.0104668546149661,0.0120799974524783
23.2759493670886,-0.000369514663689113,-0.0113790322659721,0.0106400029385939
23.9430379746835,-0.000891287674677089,-0.0122362068104512,0.010453631461097
24.6101265822785,-0.00109765546740683,-0.013362627405426,0.0111673164706124
25.2772151898734,-0.00132752565390072,-0.0144211574330887,0.0117661061252872
25.9443037974684,-0.00185586988812394,-0.0150584213501571,0.0113466815739092
26.6113924050633,-0.00271376135332669,-0.0154916353981114,0.010064112691458
27.2784810126582,-0.00387412401386751,-0.0162447127406007,0.00849646471286571
27.9455696202532,-0.00530988183410488,-0.0177920831664966,0.00717231949828686
28.6126582278481,-0.00699395877839737,-0.0202281872643424,0.00624026970754764
29.279746835443,-0.00889927881110344,-0.0231853358957643,0.0053867782735574
29.946835443038,-0.0109980572164835,-0.026092437300136,0.00409632286716908
30.6139240506329,-0.0132293725449811,-0.0285824178580294,0.00212367276806731
31.2810126582278,-0.0154857139122095,-0.0306666085227763,-0.000304819301642773
31.9481012658228,-0.0176560729101816,-0.0324909998659389,-0.00282114595442439
32.6151898734177,-0.0196294411309103,-0.0342295953031399,-0.00502928695868061
33.2822784810127,-0.0212948101664081,-0.0359885406800082,-0.00660107965280799
33.9493670886076,-0.022541171608688,-0.0377143838764932,-0.00736795934088275
34.6164556962025,-0.0232575170497627,-0.0391689652469097,-0.00734606885261562
35.2835443037975,-0.023332838081645,-0.039990668074245,-0.00667500808904499
35.9506329113924,-0.0226562032990168,-0.0397833641504356,-0.0055290424475979
36.6177215189873,-0.0211714802589431,-0.0382998882354538,-0.00404307228243241
37.2848101265823,-0.0189735520006016,-0.0356913458462576,-0.00225575815494561
37.9518987341772,-0.016183092711474,-0.0322406358737292,-0.000125549549218888
38.6189873417721,-0.0129207765790424,-0.0282795615841903,0.00243800842610562
39.2860759493671,-0.00930727779078842,-0.0241565301780848,0.00554197459650801
39.953164556962,-0.00546327053419405,-0.020182969384348,0.00925642831595989
40.620253164557,-0.0015094289967412,-0.0165655354475664,0.013546677454084
41.2873417721519,0.00243357263408834,-0.0133700137010158,0.0182371589691925
41.9544303797468,0.0062450601708126,-0.0105505683281988,0.0230406886698241
42.6215189873418,0.00981920001374072,-0.00800977792684028,0.0276481779543217
43.2886075949367,0.0131350488258659,-0.00563868297235164,0.0319087806240835
43.9556962025316,0.0162017967412125,-0.00337066342879682,0.0357742569112219
44.6227848101266,0.0190286697189205,-0.00117963334932428,0.0392369727871652
45.2898734177215,0.0216248937181298,0.000932514485308372,0.0423172729509511
45.9569620253165,0.0239996946979802,0.00294283202850813,0.0450565573674523
46.6240506329114,0.0261622986176119,0.00481109236381243,0.0475135048714114
47.2911392405063,0.0281219314361648,0.00648237441297923,0.0497614884593503
47.9582278481013,0.0298878191127787,0.00789006999298047,0.0518855682325769
48.6253164556962,0.0314691876065936,0.00896063123712837,0.0539777439760589
49.2924050632911,0.0328752628767496,0.00962070323940419,0.0561298225140949
49.9594936708861,0.0341152708823864,0.00980597604657335,0.0584245657181995
50.626582278481,0.0351984375826442,0.0094695684796382,0.0609273066856501
51.2936708860759,0.0361339889366627,0.00858718674243891,0.0636807911308866
51.9607594936709,0.0369311509035821,0.00715749075520403,0.0667048110519602
52.6278481012658,0.0375991494425422,0.00519829909327852,0.0699999997918059
53.2949367088608,0.038147210512683,0.0027407740699868,0.0735536469553791
53.9620253164557,0.0385845600731443,-0.000176272359724415,0.0773453925060131
54.6291139240506,0.0389204240830663,-0.0035107557313831,0.0813516038975157
55.2962025316456,0.0391640285015887,-0.00722013766177173,0.0855481946649492
55.9632911392405,0.0393245992878517,-0.0112629673924534,0.0899121659681568
56.6303797468354,0.039411362400995,-0.01559956248666,0.09442228728865
57.2974683544304,0.0394335438001587,-0.0201921843926074,0.0990592719929249
57.9645569620253,0.0394003694444828,-0.0250049534270274,0.103805692315993
58.6316455696202,0.0393210652931071,-0.0300036507963711,0.108645781382585
59.2987341772152,0.0392048573051716,-0.035155488328196,0.113565202938539
59.9658227848101,0.0390609714398162,-0.0404288857610199,0.118550828640652
60.6329113924051,0.0388986336561809,-0.0457932725617485,0.12359053987411
61.3,0.0387270699134057,-0.051218919318826,0.128673059145637


==> DATA/fitted_line_r0.csv <==
x,y,ymin,ymax
1.39354838709677,-0.0524279029233775,-0.0824151719997133,-0.0224406338470417
1.53617802776643,-0.0364963212240295,-0.0560883952164728,-0.0169042472315861
1.67880766843609,-0.0226380242187572,-0.03480603679518,-0.0104700116423344
1.82143730910575,-0.0129262966016364,-0.0227920374253916,-0.00306055577788115
1.96406694977541,-0.00943442306674278,-0.0193870634327567,0.000518217299271149
2.10669659044508,-0.0132363182336633,-0.0225867077182445,-0.00388592874908203
2.24932623111474,-0.0208524880455842,-0.0308189343893235,-0.0108860417018448
2.3919558717844,-0.0275772574693253,-0.03792539237091,-0.0172291225677406
2.53458551245406,-0.0305515279750805,-0.040554579915792,-0.020548476034369
2.67721515312372,-0.0289054754651951,-0.0399073832630262,-0.017903567667364
2.81984479379338,-0.0219716550434188,-0.0333750682054741,-0.0105682418813636
2.96247443446304,-0.0110874173133981,-0.0215124972027587,-0.000662337424037629
3.1051040751327,0.000597668451566463,-0.00967636933004511,0.010871706233178
3.24773371580236,0.00986881662133972,-0.00125866472487347,0.0209962979675529
3.39036335647203,0.0139511435004443,0.00294175656754124,0.0249605304333473
3.53299299714169,0.0134343719832711,0.00292045947182344,0.0239482844947187
3.67562263781135,0.0104618205430692,-0.000859147722199059,0.0217827888083374
3.81825227848101,0.00718516721514576,-0.00554636613498069,0.0199167005652722
3.96088191915067,0.00536267693734105,-0.00753286817505184,0.0182582220497339
4.10351155982033,0.00496253044646474,-0.00696314610742928,0.0168882070003588
4.24614120048999,0.00544403874790831,-0.0055772329022646,0.0164653103980812
4.38877084115965,0.00626647739632273,-0.00488717918910254,0.017420133981748
4.53140048182931,0.00688912194635892,-0.00512738454509752,0.0189056284378154
4.67403012249898,0.00683535002277357,-0.00561303266482652,0.0192837327103737
4.81665976316864,0.0060721781250627,-0.0059964313495562,0.0181407875996816
4.9592894038383,0.00475426119029932,-0.00649391398232736,0.016002436362926
5.10191904450796,0.00303692405154185,-0.00755763847806126,0.013631486581145
5.24454868517762,0.00107549154184876,-0.00954847359069564,0.0116994566743932
5.38717832584728,-0.000974711505721521,-0.0123308054272135,0.0103813824157704
5.52980796651694,-0.00296799861753474,-0.0152792285603506,0.00934323132528115
5.6724376071866,-0.00484492649083524,-0.0179194139104129,0.00822956092874241
5.81506724785627,-0.0065914757462483,-0.0200959768970163,0.00691302540451969
5.95769688852593,-0.00819403387072808,-0.0217841072463176,0.00539603950486146
6.10032652919559,-0.00963898835122879,-0.0230228489670763,0.00374487226461876
6.24295616986525,-0.0109127266747046,-0.0238865798434883,0.00206112649407908
6.38558581053491,-0.0120016363281098,-0.0244709645377075,0.000467691881488036
6.52821545120457,-0.0128921047983984,-0.0248813215691393,-0.00090288802765752
6.67084509187423,-0.0135705195725247,-0.0252159240731439,-0.00192511507190553
6.81347473254389,-0.0140232681374429,-0.0255418766249727,-0.00250465964991314
6.95610437321355,-0.0142367379801072,-0.0258711386260489,-0.00260233733416548
7.09873401388321,-0.0141973177683672,-0.0261519393781296,-0.00224269615860489
7.24136365455288,-0.013895561762344,-0.0262920206752047,-0.00149910284948326
7.38399329522254,-0.0133355330603897,-0.0262179297950965,-0.00045313632568301
7.5266229358922,-0.0125240283123975,-0.0258824771423442,0.000834420517549148
7.66925257656186,-0.0114678441682601,-0.0252579281667798,0.00232223983025947
7.81188221723152,-0.0101737772778706,-0.0243313976882389,0.00398384313249769
7.95451185790118,-0.0086486242911218,-0.0231011276109625,0.00580387902871887
8.09714149857084,-0.00689918185790666,-0.0215738972270265,0.00777553351121319
8.2397711392405,-0.00493224662811807,-0.0197633760126707,0.00989888275643454
8.38240077991017,-0.002754615251649,-0.0176891452323208,0.0121799147290228
8.52503042057983,-0.000373084378392329,-0.0153761292718452,0.0146299605150605
8.66766006124949,0.00220554934175903,-0.0128541937901899,0.017265292473708
8.81028970191915,0.00497448925891211,-0.0101576636539656,0.0201066421717898
8.95291934258881,0.00792693872317401,-0.0073245046887989,0.0231783821351469
9.09554898325847,0.0110561010846518,-0.00439494176378245,0.0265071439330861
9.23817862392813,0.0143551796934526,-0.0014094072990338,0.0301197666859391
9.38080826459779,0.0178173778996835,0.00159404231510623,0.0340407134842609
9.52343790526746,0.0214358990534516,0.00458240021845018,0.038289397888453
9.66606754593712,0.0252039465048638,0.00752983347656553,0.0428780595331621
9.80869718660678,0.0291147236040274,0.0104187048221929,0.0478107423858619
9.95132682727644,0.0331614337010494,0.0132393094042128,0.0530835579978859
10.0939564679461,0.0373372801460368,0.0159885861597911,0.0586859741322824
10.2365861086158,0.0416354662890968,0.0186683205247753,0.0646026120534183
10.3792157492854,0.0460491954803364,0.0212833409502307,0.0708150500104421
10.5218453899551,0.0505716710698628,0.0238400263222724,0.0773033158174531
10.6644750306247,0.0551960964077829,0.0263452350538824,0.0840469577616833
10.8071046712944,0.0599156748442038,0.0288056271968942,0.0910257224915135
10.9497343119641,0.0647236097292329,0.0312272903385812,0.0982199291198846
11.0923639526337,0.0696131044129768,0.0336155727465614,0.105610636079392
11.2349935933034,0.0745773622455429,0.0359750443578742,0.113179680133212
11.377623233973,0.0796095865770382,0.0383095290412409,0.120909644112836
11.5202528746427,0.0847029807575698,0.0406221715073751,0.128783790007765
11.6628825153124,0.0898507481372448,0.0429155169033331,0.136785979371156
11.805512155982,0.0950460920661701,0.0451915908812577,0.144900593251083
11.9481417966517,0.100282215894453,0.0474519739878826,0.153112457801023
12.0907714373214,0.105552322972201,0.049697867772455,0.161406778171946
12.233401077991,0.11084961664952,0.0519301519760997,0.16976908132294
12.3760307186607,0.116167300276518,0.0541494331751632,0.178185167377872
12.5186603593303,0.121498577203301,0.0563560857085189,0.186641068698084
12.66129,0.126836650779978,0.0585502858714131,0.195123015688543


==> DATA/monthly_data/monthly_data_1.csv <==
"q_est","q"
33.2130809537166,25.48
23.1090595805593,21.415
32.7977191293455,23.41
17.4169337836502,13.705
2.58409930981855,2.8015
1.53997336145797,1.986
0.267022796756879,0.228
1.13071752170217,1.833
1.02084164404852,1.403
1.37054198297423,2.366
2.63146447661625,2.61
24.3139025502955,24.875
7.55334517818263,7.169
3.87748715655327,3.4025
3.71295947434168,3.7645
2.5239258933959,2.2425
3.50373317682401,5.2755
74.1352047559534,62.085
50.7570570894611,44.67
31.3864814952392,28.25
11.2176309399827,7.775
10.6168984998057,9.896
8.87036682753364,10.58
140.633810541523,138.35
201.081007491671,168.1
98.4661938383217,98.27
3.86819621872104,4.231
16.1995979627824,13.34
13.4512796690847,14.93
56.2733071088013,59.19
33.1117303139208,28.21
7.62872074832789,7.796
12.1097729858671,9.5855
13.0604759801489,10.46
52.6416388648815,33.45
15.5119321019365,12.6
11.5335876917284,10.085
86.6329558235179,73.92
19.873135554948,16.025
3.89292767402375,3.618
27.2548396831094,20.64
1.20064403462682,0.991
20.779873956471,19.14
8.48391435045695,7.408
3.54301605846773,3.071
1.28379472293301,1.022
2.29089813333333,1.944
2.53423077110438,2.932
2.17772452064065,1.722
7.98139391271347,13.06
1.67577766559961,2.299
514.347411639508,464.95
2.28826958740985,1.9635
4.24601236782224,4.348
614.109652534268,587.3
205.484454174611,197.25
16.2803276826346,12.865
38.7955128838764,32.53
286.382498864768,260.2
18.5643122911747,18.85
17.3187588605211,19.525
183.130857735831,146.35
24.6595624764445,13.97
46.7842014565835,55.22
7.45956302174585,4.618
41.3162021611139,45.25
97.3070317700606,99.91
67.4567005095161,63.31
2.98557275886651,2.856
9.09457876999251,7.9305
3.40568654052936,2.339
21.111748671078,15.7
4.43007352774195,3.734
96.2788290384258,130.9
197.426645643882,95.135
93.7211655289803,68.56
38.2674247157903,50.71
29.6555128585853,42.725
109.271740047159,108.05
50.8651427124586,31.95
37.4406834250971,36.73
162.953784714703,144
7.81897508263992,9.678
21.6049845974454,23.955
27.3728283870968,22.28
6.4881424857685,6.795
13.7026685783097,11.24
26.5669659979839,27.43
6.17438892635133,5.664
3.9806898422713,3.8235
4.59903803406603,4.311
1.25298020022247,1.181
0.764016036866361,0.895
33.3131608528092,29.44
23.1048825233754,22.82
124.754336419355,110.8
43.455371603078,36.125
14.4119597313077,12.595
72.2336532861151,63.7
86.2002533792444,71.37
269.69488233663,215.35
5.69320384865293,5.688
4.91082602803738,6.104
46.9023193194767,39.91
0.797091993329512,0.6525
3.38205184923067,4.417
2.25368057626057,2.6175
0.3745459687975,0.618
0.329815429168328,0.355
0.525555701079579,0.617
12.4263863809315,8.349
1.13384860515351,1.4775
37.7334395750518,39.4
6.82427258691495,6.542
4.51104770491802,5.241
7.83494259887578,7.114
25.6524902948664,28.925
7.64349146064822,8.039
21.3271723870967,20.75
5.79390102639296,4.9395
0.474877980457014,0.4405
0.756701944321696,0.58
11.1200952516858,11.42
6.97507241326839,7.0285
3.48600273317228,3.799
3.65129535916865,3.685
5.74733321738316,6.8145
12.4876675095287,10.06
14.4368929569892,13.99
0.846789816913686,0.794
8.1834332005441,8.092
1.87479134579823,1.54
4.88789178423236,4.503
2.41397537007874,2.6575
3.51831215391294,3.542
63.7003088304954,65.77
77.5287930398483,68.48
31.1904147927663,34.44
32.2972942781617,41.69
51.6247701068344,57.95
17.8263807236842,22.07
82.0945498115094,85.27
321.327522354901,326
57.2037864555555,63.53
36.9211990415191,42.8
95.2458639011725,83.985
24.6025986934146,26.74
49.8241457153453,59.34
41.9592506149851,36.38
29.0231037427174,34.21
18.1631918387806,21.07
48.1122923876636,51.32
17.0533276482874,21.8
27.2957235363588,31.435
22.6071731887594,21.95
19.0517592260337,18.19
4.09119611517415,4.55
19.0257010553333,25.7
16.427355975632,19.5
16.1941549555933,17.8
1.97110189706315,2.176
12.0779419655147,14.75
403.295420205099,233.5
6.76637122322222,7.645
11.2839456292225,11.93
23.4894666544224,28.25
85.9884410651206,98.905
33.4604831994642,37.1
26.6548784461884,32.03
50.2980889460712,39.84
6.85982176383713,6.1645
11.9977728449908,10.95
17.7802162570817,17.85
24.6422243389084,22.425
1.77111285474662,1.4085
5.20011159464977,5.405
20.7757491413793,22.5
3.13232268458369,3.4065
3.92906922755423,3.239
71.6415088743168,71.325
179.863736365746,162.1
123.372588394657,110
395.612736747911,382.3
190.742590643044,149.05
33.3464852150539,30.19
52.2116430686517,46.71
22.1994086082118,18.13
17.3445464030584,16.495
17.845881294829,19.74
8.58392814273301,7.7155
11.5229843296818,12.68
15.5482282877051,15.92
7.52150448707151,7.357
26.525925831616,24.16
375.282505016207,340.5
33.2730004203692,33.72
8.28775988175676,8.084
14.8932866190823,16.67
20.381969471524,19.14
9.99557093814738,10.895
9.7709086419753,10.345
1.03893979452409,1.26
8.19425838543874,8.2245
39.7506620815423,32
16.1642514290283,14.275
18.050544806017,15.97
51.1735339008365,47
6.12962415692353,7.079
2.76954465027148,3.229
14.8713874048568,19.05
29.315738736337,24.42
2.54685539367069,2.496
30.7967840180409,36.08
254.415475474833,277.7
1.95485670836076,2.196
126.114125435415,132.5
38.5529353147852,45.85
60.0568896408663,67.34
8.98955035927229,9.716
42.4563143609001,49.8
26.6952410436432,31.1
11.7929010812212,17.785
11.6629776057348,13.1
17.3169203773235,17.66
12.4177369691191,13.68
4.58169500816329,6.084
104.860199722828,178.7
2.06154399135944,1.735
0.352092130681819,0.319
37.8579669917478,18.67
30.9521156373705,38.63
43.9415632322684,51.22
22.7311457761487,17.48
71.0025615608739,73.29
5.92876059075011,5.885
27.0722592319738,32.3
7.93069282820703,7.3105
9.81119950075606,9.19
4.85870106015083,5.134
4.06224205801105,4.306
53.6035844021343,54.55
46.5272664732321,55.075
3.02916562946046,3.715
13.9920194108527,14.19
15.5647147114599,19.4
4.7177974516129,4.276
70.7919227203912,80.4
123.539033240544,125
2.9477734638366,3.1075
6.14425346884665,7.09
45.3343245931109,55.6
0.901860935483873,0.928
6.26805329806452,4.91
2.65201417562724,2.57
2.72233891284976,3.44
8.85926477708576,11.5
11.3293344864768,11.9
3.80868883945124,4.644
13.1964126425546,8.942
0.161306983408748,0.435
1.0888584914611,0.985
0.559326883832942,0.527
3.8621928068224,4.09
1.11773587378658,1.135
1.17259800075019,0.878
5.32404727984345,7.94
0.245457529382346,0.249
0.0417028546959749,0.039
97.2385195082031,107
188.05089145693,163.75
85.9175752602237,77.58
25.1241150994517,28.32
330.437377682403,240.5
1.83097888483854,2.166
1.68170171664418,1.426
46.6872696015675,46.53
63.153208865166,59.465
4.32772459579785,4.021
1.93441594498728,2.0465
0.697400837082243,1.0635
1.20256894726101,1.004
52.1008400537634,45.875
6.99424756647148,6.88
57.174656306244,49.44
22.1527549517306,19.7
11.7513668799791,10.9
65.2100919053048,66.015
88.1303294110093,74.1
38.3586408202978,42.28
12.9580089046218,13.635
25.035455099482,26.535
0.977432208143839,0.993
8.02017699527253,7.8535
111.427361495136,114
48.567332965327,40.03
3.80058788339941,3.95
4.60808741487455,4.003
101.589058117762,90.8
3.95814200288878,4.14
1.60480643064729,1.08
0.954009000294402,0.8245
4.22339802753237,4.422
3.27169136630824,3.395
9.75152638894469,10.5
3.04392096903055,2.298
8.86049519535162,8.54
8.27833737782085,8.06
7.80177987453737,9.31
54.7696682201409,42.595
2.75765821847507,2.88
1.95072552033661,1.74
3.33183293358634,3.081
3.11347281590899,4.7115
57.641895752479,51.2
121.710493868624,101.55
8.31669929910351,7.191
0.614859655389456,0.5195
2.62893543848721,3.134
2.87355301233397,2.06
2.87941985111662,3.1105
89.3906112222499,96.885
99.3796368544926,85.94
0.804231843405085,0.663
1.54781669811321,1.77
6.90003239451794,5.655
6.753410082202,5.95
12.0756708309586,10.01
11.0136530580645,10.53
11.5175360548102,9.325
20.800643746269,23.1
98.8819672612688,97.2
75.0327110129444,82.8
6.17493449186413,5.445
31.1894460483871,29.87
10.4036410633479,14.03
18.7943259537487,17.61
76.6671509404226,65.14
13.4312435830445,12.43
207.602015483871,164.2
357.645237561902,312
55.6899955832169,52.98
44.6898206546629,42.75
7.69332014336916,6.96
4.80228564845293,3.579
10.4542037289261,10.0805
65.1242871079106,63.5
18.7887789207325,15.86
67.2975907080545,64.69
377.685785121987,326
23.5795209007912,21.24
11.4308462295264,11.235
18.7206038976181,18.44
10.5770625962288,9.3075
20.3032083971039,15.03
3.15312276726205,3.379
0.560795058339052,0.5415
19.99677771261,19.3
1.75982102553326,1.725
1.25735142739359,1.09
2.74667301214915,2.578
1.52750041033247,1.2465
36.7994754973009,39.685
9.04372705670566,8.9495
3.77182193548387,4.4175
3.67970714316396,3.46
4.85337778959314,4.62
28.2782229947121,30.4
0.449395530913979,0.4605
4.4053714793473,4.062
6.4398039823668,5.975
2.4349995542522,2.344
8.60049538945712,9.65
1.89403040930929,1.915
3.28049073438574,2.605
4.99377305929858,5.37
11.5003354371202,12.72
3.81307946338773,3.906
4.94178688992004,5.215
2.4917794509745,2.86
1.32649636598965,1.097
0.527000538709677,0.719
5.85819847560977,5.47
79.387504107572,82.705
4.94399076558309,4.826
0.895615224356653,0.8155
1.28277674754317,1.69
64.535599769585,54.5
46.8631169405558,44.055
7.08686718717897,7.063
9.44414516129032,9.9315
13.4481745859007,14.03
7.47377143115943,8.377
5.72936196701923,5.51
56.2116045831132,53.61
67.9428357150362,56.02
0.616962011385199,0.879
9.17924464844348,9.311
0.0694442648077273,0.073
0.134087463047318,0.125
0.0262287998776945,0.025
1.62354463671993,1.48
1.70897845281693,1.6
2.52679375746714,2.45
50.2558660373387,54.15
2.08102109087466,1.95
0.772643966755881,0.804
1.39612266782912,1.63
3.34696569830318,3.33
1.06873083870968,0.841
12.2918820570644,9.463
8.94337280045675,6.7
2.4575435125448,2.352
2.59791494019573,2.75
62.7075736224868,53.38
1.40800608122218,1.245
2.34946060841948,2.11
0.53494974716652,0.346
0.557395975954271,0.509
0.492382480766635,0.436
50.302033314199,63.775
90.7658930821756,109.7
2.06160213315031,1.73
39.4604212094001,57.485
10.1693810541793,12.935
16.0841474469697,19.08
6.09519409227306,6.346
1.32965365571632,1.07
2.82210202505355,2.4795
1.57315310201841,1.89
3.00984110399441,3.245
0.417949961385374,0.4115
12.7829728270212,12.5
0.201206015824711,0.2525
1.75622823296268,2.13
0.220711373787503,0.264
0.221397401749206,0.1935
54.5730780897459,43.87
2.62751643027489,2.54
2.59706953147622,2.92
5.92671630314233,5.975
3.53262164455055,3.62
54.4153085981827,41
0.925831821009768,0.4355
0.32216946965555,0.2785
0.449224568399044,0.432
0.196220237314412,0.166
3.79515300437789,3.75
92.7659703225804,69.38
56.4182260721689,50.97
7.00695444278575,5.3805
16.2520068665711,16.82
6.10544864666917,5.522
6.50575060571777,7.14
3.37885768238213,2.78
10.3275305812839,11.1
12.2770863343108,11.625
5.84414886220756,6.88
6.74984121798984,5.64
4.28224369857646,4.03
9.836524287357,10.5
2.26747364451613,2.195
2.80021527761123,3.41
2.27578544665012,3.21
33.2082548182932,29.8
60.4848045540797,53.2
7.10946467946098,5.715
0.738257114002257,0.635
5.8625710377641,4.605
0.429683966325196,0.4165
3.26272538035238,4.318
8.75897956813264,12
2.21180850539667,2.36
1.5354408070942,2.05
2.46567275124069,2.45
4.59021180334987,3.295
2.95347734012451,2.735
15.1629228611501,12.6
14.6835125695217,11.1
5.2758654547706,4.88
2.73073710178839,2.65
0.403935136387328,0.399
9.93118758444459,9.515
1.58771944551003,1.52
6.21646328445746,5.9
10.3851706140931,8.484
2.44211996993422,2.819
6.11136386298638,5.787
4.29324330058938,3.622
0.229362046718576,0.217
4.12878020776382,3.83
1.17608438735178,1.12
2.04588645161291,2.07
5.74191871480791,5.2
17.7704409373098,16.8
1.67443085419355,1.625
9.75862480927379,9.61
1.54606332411675,1.76
2.02034664863821,2.15
3.84872893223307,4.38
4.35233679738324,2.515
14.9102281801582,17.2
15.6159704404238,13
8.75393252040417,7.77
6.89471049590755,6.99
10.5527186343135,9.96
6.69949983154762,6.42
6.35055148883376,7.2935
1.69641183111954,1.98
3.06964240501792,3.185
3.57126555509008,3.81
2.61796977992162,2.724
5.92178022071309,5.235
3.82433533354213,3.72
5.55015255905513,4.911
2.22794417802312,2.045
5.54605594066401,5.84
1.02563802867384,1.49
1.75987590256748,1.5
16.1408584051953,13.05
5.81081743963134,6.274
0.134948288468301,0.0935
0.332495420646522,0.21
2.29777558145316,2.49
0.285807439824945,0.293
1.93296901769713,2.9
1.97549152537716,2.577
2.87777817384714,4.275
0.242542115033475,0.2455
0.550789186046511,0.643
0.815581725431359,0.802
1.30824053405289,1.445
0.461204690187086,0.405
2.87977434398959,3.145
0.62286010426355,0.4905
2.13673935483871,2.51
2.17092774193549,2.33
2.06611356504837,2.47
21.8904734988498,21.9
1.9674872080292,2.392
9.39654818385531,8.845
0.910608640145901,1.62
1.60923066727139,2.435
13.3985202857761,17.65
16.6346914446003,20.55
0.822173566878982,0.82
142.427561766862,111
3.30380527859237,3.55
1.79824932297889,1.8675
73.0546796097171,58.65
229.388524513483,170
7.40507793387321,7.05
3.18491474127113,3.67
3.08601638709677,3.03
0.68022976137245,0.699
21.7236426799007,25.71
0.940991030370622,1.0475
1.82653785854115,1.93
3.09632858227161,2.795
7.56581738351255,10.3
2.50557300868827,2.54
8.83880748524673,9.365
9.53692546440037,7.985
1.05486369032258,1.28
1.46239201390361,1.43
3.31188732800122,2.57
2.03857448680351,2.28
14.0115792499344,12.85
0.208715974576271,0.226
7.95207327956989,4.81
3.30161355932203,2.61
4.59759433400786,5
3.6622617618829,3.58
140.230180826897,99.65
1.54731009176863,1.575
3.10859708954143,3.19
3.6842467539479,4.16
1.831996754524,2.069
2.83903597071047,3.5
1.2025527264556,1.34
0.147947501632494,0.15
27.7164834677419,30.7
19.5826991521888,21.5
3.72891418999114,2.33
2.4264695215754,2.0755
4.02174969167065,3.22
1.60835647384304,2.01
3.21271083303376,4.17
31.4060365351323,31.5
7.82331353235853,7.294
2.28935322551283,2.69
3.46777171673321,3.2285
3.64449485483871,4.258
0.586423236688157,0.637
0.15963686345103,0.161
6.83970723132795,7.87
0.182634427831722,0.158
1.38220449724814,1.56
6.73860020141445,6.27
2.60403927867983,2.785
0.74040311943295,0.789
0.908656809011944,1.01
48.8787536222301,35.5
1.62261060800096,2.21
2.80665133508639,1.965
3.88000774959323,2.16
0.415331870574165,0.4235
10.0705242947857,10.2
36.4436628055969,38.7
20.5611079102867,17.3
0.0724734245519765,0.077
2.32930743329066,1.9
1.72635695321611,1.48
5.18485963832649,4.735
287.742692679541,204
0.0716475884014106,0.071
0.215924744895223,0.207
0.422695992041191,0.535
0.296698576877234,0.275
5.36959405301843,4.48
0.107367829885195,0.125
0.256144496086565,0.221
0.852173957517332,0.834
324.03757502119,227
1.73079254779261,1.95
0.0655758070924382,0.0735
0.115650397354046,0.1395
3.48786412060459,3.271
95.3356024986827,58.3
228.882350097791,139
7.50700253978099,6.93
0.27604483688782,0.3575
0.268683740896997,0.291
22.6075530127415,22.5
19.5980861245224,10.65
29.0703257141563,28.845
1.47934914710885,1.43
3.18833282575877,2.98
2.55595210987049,2.6
0.350792620097164,0.422
0.152970710490973,0.153
202.824086973019,162
1.18516533676954,1.6095
101.847471798763,86.8
23.0647421904751,21.7
26.04859987262,20.4
1.47270503946374,1.539
22.5551615190032,24.555
9.4439437806667,11.5
16.9488430517591,15.2
2.49345820653805,2.196
3.28933705279145,3.08
0.149871626493374,0.089
0.282255243455892,0.302
1.38455596700265,1.29
2.67362784868478,3.27
5.90993241823882,10.15
2.8980264489053,3.32
4.33767541440308,3.44
6.25218743659993,5.55
3.09329756883766,3.2085
4.79769644347911,5.6275
1.09956595824278,0.9525
2.24295615753358,1.771
30.0128549060309,34.24
0.632679011176875,0.62
32.9412244966693,33.53
45.8165515690376,46.845
42.0390955689472,44.465
23.2660378578044,30.025
3.24504001345838,3.434
1.56997260883758,1.47
32.4769483369612,33.21
27.9209201615628,25.24
2.33887386646654,2.68
1.78806980631718,1.8855
16.2855240425417,15.8
8.97801770541177,13.56
10.6554201075449,13.6
12.8167109174112,15.3
1.62323718878159,2.068
53.7750230907042,53.25
0.794403364723654,1.021
2.42559352178905,2.565
10.1221972512077,11.25
17.2754699968078,18.8
5.20934287268222,5.87
6.23246200502476,6.81
1.53987873636298,1.5475
2.83334164831194,3.89
3.17688617712551,3.73
3.8253365955693,4.183
0.192274949914846,0.157
7.77889968025483,8.065
18.0267289509984,22.45
1.04943914053395,1.104
2.10356325595376,3.01
2.65906648672478,2.768
7.97887594915717,8.62
1.27795769775863,1.8955
2.25662521920178,1.9675
1.07910965477329,1.084
0.835082312652708,1.007
11.7751231298378,12.4
0.302815111935912,0.363
1.97640921889797,1.843
26.1944711449859,29.08
1.3987809803194,1.29
8.36664154741557,8.785
8.96461633082232,9.602
74.1220019537518,67.5
61.8053041451917,57
2.96556123494853,2.92
1.96995935500774,1.855
2.98838144135152,3.0945
0.542229329363039,0.4785
1.62938055925321,2.0055
3.28510845671248,3.355
5.12606020679889,5.51
1.96450630030843,2.6605
56.0314294618208,56.32
9.72168153751064,10.227
4.38768778343518,3.323
1.91171228474827,2.175
1.91511207344105,1.596
18.5775742204625,18.045
5.86234154528775,6.61
2.56184404914364,3.371
10.3339740723486,9.6625
0.514575702234083,0.4475
0.300699241483751,0.243
0.700685371851001,0.7145
2.97058608320494,3.26
0.669165631954834,0.458
4.1916014699359,3.9785
0.463072604195122,0.454
90.4561897361935,81
69.131505052053,61.35
19.2745942697673,25.6
29.121584499128,34.7
2.77807162421053,3.143
130.811618081449,154
12.5127664013375,15.4
5.55740942618622,3.75
22.552961484031,23.4
26.1814538711732,28.4
2.32400937749747,3.1015
67.4592410954724,65.4
7.15879138246777,8.56
11.0188176292369,10.95
21.7544642987668,20.9
13.0054644972427,11.2
32.5511263731863,34
35.1682417138622,46.07
36.2094173450789,28.18
22.8390486471186,21.885
19.2696584656864,20.735
29.8404859985114,30.38
13.9956664004095,15.3
5.39912343262263,4.445
13.595582149034,14.1
2.54924072415493,2.652
39.8694566061767,37.3
2.69214362214107,2.23
3.94779288171821,4.554
68.6732913508266,82.68
15.452204191566,15.745
3.92180760251804,4.56
2.29179740424167,1.7965
21.2163377648017,23.16
1.59549416469306,1.953
8.98238140967124,7.69
3.25257757414386,3.335
2.10551627017786,1.576
3.915466676372,3.373
2.31915290960999,1.81
2.27127823811444,1.94
4.30495420154682,3.59
22.0653600122912,21.12
6.39217622711081,5.8115
3.48533063124255,3.07
3.65582850493597,4.091
3.65752281157231,3.16
1.75285723310632,1.43
1.83315538261586,2.49
118.235496947635,111
96.6991488882786,107
3.56572420225792,5.148
4.6262145892239,5.63
45.6488033485491,42.6
12.3864112395321,13.2
12.238821161637,13.7
3.33769283811214,4.111
176.417160372834,180.7
42.1460504091593,50.59
15.5696439704639,18.35
7.51403674807074,6.91
3.6169136416214,3.13
12.3700175556792,10.65
73.3074780945809,58.93
131.602479371442,104.4
24.8935985197662,30.31
4.89033315820994,4.75
2.58893249063091,2.453
4.39723334167103,3.5
2.2512757606296,2.245
3.99112285426731,3.9505
4.65170365352333,5.182
8.69266816093764,9.568
20.341958470813,19.73
9.0276286140501,9.255
2.54190979833863,1.5855
4.57149499207637,3.676
7.16042333434284,6.445
5.21842331799308,4.908
1.38943784650242,1.213
0.833987148796514,0.8165
3.46773894248798,3.546
2.48021397949457,2.396
0.594892469736753,0.515
40.6499250376874,32.96
92.6267836468847,78.27
5.44224417112491,6.525
12.2405736015051,11.62
15.7545592467612,12.65
22.6211618655879,17.96
6.73637671885848,6.065
6.18335689936062,6.737
4.39271320535614,4.0275
133.88347877829,110.2
2.4051263434877,1.802
128.758709926369,110
6.24048262951859,4.42
8.43409692377138,7.4915
9.14317340401399,6.5755
6.01384791895204,6.223
15.0503631207047,18.04
238.381035297269,183
8.45656123979774,8.009
84.6606978885034,74.7
16.5583592561499,15.3
6.29161178667247,7.683
28.2513191612915,24.345
9.52802195784155,11.89
87.4040825437366,77.73
11.4209801778987,10.92
10.4445002977575,8.656
16.8373359381874,17.6
10.8370738673074,10.45
15.3922713872835,13.5
7.13216607702632,6.307
3.14733593666197,3.6575
5.81837427552154,5.3375
4.47190661802494,4.1375
2.11731903753884,2.3525
6.51715878513936,5.97
118.836808102952,112.2
417.656112889231,322.75
2.55689459206471,2.85
4.26127163080853,4.64
38.5090188400845,34.1
3.74930143646439,3.249
6.43985676712834,6.172
472.551182152671,399.3
2.38065397682946,2.664
2.01545766700148,2.0785
1.02756240530312,0.975
4.67382059468783,4.697
4.78633232786654,5.02
16.4365110479909,15.3
12.8626367626836,14.98
1.29324990870509,1.3
6.39102582420137,4.793
13.4642861904463,9.5295
0.541859588893493,0.6645
0.175844076964299,0.1565
0.531519842008038,0.501
0.0540759018379243,0.042
0.210508826575414,0.19
3.20223822581574,3.138
6.42746912216188,5.8325
0.242140594523632,0.2485
2.19972181839963,2.837
0.853809385981297,0.619
36.4359666883796,29.07
1.43897631789781,1.132
0.60638160878499,0.406
110.622342030456,90.96
0.462264571770274,0.477
1.42700644768419,1.411
1.38931131703411,1.533
3.03398756026867,3.01
298.738119230655,236
1.89648083468366,2.473
0.786996398017069,0.897
1.9092988531211,2.142
1.45982507329286,1.54
1.06204044303635,1.014
6.02224168303769,5.96
10.4312039522464,12.13
5.07282365594596,5.27
469.519643998974,389
5.04296690434401,4.905
6.45014042164411,5.697
44.7716439517222,39.2
5.79155767307068,5.987
264.329306031083,259.7
16.8427641548411,17.795
33.9245419081578,36.25
225.843658391065,226.2
4.18354632119908,4.61
38.0431363404025,38.29
9.80845443380368,11.085
16.0648435135976,13.4
56.641915475305,59.75
4.63136076037562,4.7275
46.5234283897572,46.5
5.24339713228514,5.0155
8.26863828307936,9.385
1.28089481882316,1.6315
30.1759001242698,27.6
16.3400781444251,16.37
393.174578117373,357
13.2810174339388,13.8
37.2632663015419,41.1
0.517926048600825,0.438
5.21989766349829,6.687
38.1814779046561,46.835
24.3746117043667,26.22
0.892980200437718,0.968
1.75891628153843,2.026
1.29247178596227,1.427
0.40278691456206,0.498
5.61309916665823,4.9265
152.670398707897,175
35.0146790257478,37.245
7.66106185109396,6.558
16.4724458616857,15.93
38.0540689959754,35.15
6.2511931332511,7.19
9.8179253906795,11.25
10.4844638582165,9.74
10.2813194240308,12
2.90846077326662,3
12.8355558872131,15.1
5.29078379298127,7.362
6.69865883040122,3.5725
125.672583683392,108.1
28.9101937301131,27.57
135.900959648849,128
34.8556438233849,33.19
47.9869679187157,47.65
33.1602531382717,35.6
23.2602285543963,24.1
8.72220220936258,8.68
28.4511748390149,31.1
6.83854203205282,6.4925
32.6487021445069,30.135
61.3716511079357,66.6
1.58584750688704,1.719
24.807112057402,24.8
16.3453046135163,15.17
20.8997850720729,21.3
11.6326960030617,10.11
11.7345921434197,12.33
7.63628186630009,8.4585
4.51781886014413,5.29
24.7813291802022,23.815
77.2628437946919,76.56
12.2768363377712,13.3
64.1072396647611,66.69
35.8158831887485,34.685
6.70175058368382,6.13
14.0486315993576,15.4
28.3528911332173,25.88
51.2998621546072,49.97
17.1033169762519,18.005
20.5740815007027,21.345
224.440772778105,192
4.32673163303676,4.022
45.4417850031875,30.95
117.126562570102,127.6
117.133601865138,143
4.90015572851017,6.088
318.460437764395,300.9
23.7428603030303,21.29
17.6347655514232,39.14
19.8497017427222,26.48
17.0182982323406,13.945
0.688823754061922,0.567
23.0805821020114,21.7
27.4124338399841,27.58
5.05730422415782,4.969
129.550997396673,110.9
75.2973052424628,63.73
30.8951577967375,28.43
43.0570617285216,31.6
5.33846423699153,4.483
11.1707585409256,11.8
141.288277861892,137.55
17.9083318019683,17.9725
6.15122353920093,5.462
26.5955908245073,30.035
33.0743193482732,31.23
10.6177246008745,10.295
2.77832337487935,2.881
22.7018155024207,20.74
13.971746663689,13.5
6.5682756256055,7.744
3.9249533532505,3.865
10.4102037584943,10.335
30.5583670700168,25.15
18.9347736215789,13.43
2.06597858558833,1.625
8.11873429133124,5.779
26.7685837785031,26.375
120.336988970941,134
33.0344181653892,44.88
28.3223319790468,26.8
60.9173520441711,44.705
2.72881480103946,2.468
14.6880630939661,13.1
12.0948369592729,10.45
5.46460592356497,3.34
4.7829182031356,5.005
7.47736687910123,5.761
152.301527187861,126.2
18.4217607995488,10.22
20.4889922784409,21.015
0.506272989546608,0.625
6.24269719490247,6.099
183.495486102927,136
7.12576225781341,6.287
1.82639167576385,1.306
181.855296394074,131.95
26.0081828809359,24.455
4.37125836452786,3.805
9.55649695017941,7.353
3.59292866539622,4.1155
2.93869645915882,3.299
12.5835882811618,13
6.58666112368421,6.89
8.2714883790267,7.925
56.5254389144197,67
6.08542056256451,8.035
5.65671659977818,7.303
13.6134940546771,12.26
19.2103215439548,19.57
54.342035845762,53.49
3.73175193937425,3.71
2.14704516709142,2.07
16.7832173247114,15.55
19.1301711787229,21.5
1.43934140396505,1.4655
3.86590262694275,4.29
15.3841200602846,16.735
23.2072789936337,24.75
16.2038035149971,19.1
77.5095866137056,74.15
15.8217994762044,18.105
49.3362916397924,50.45
6.5380292125,5.755
9.00650388441209,10.28
38.5424997157601,44.67
127.757062757601,98.26
4.81974542002934,4.757
12.8108530568421,14.88
0.44472022356268,0.442
5.89582554944468,5.9165
17.3774339700884,19.8
16.0616707416181,16.18
2.58261366403267,5.651
1.18248207696856,1.5785
12.700917253137,14.075
17.7592962585296,16.8
4.78979335939842,5.6
9.25991763598416,9.321
6.46951247383368,6.42
71.3131832549367,84.75
11.9646464516129,10.49
30.9909690372538,31.55
13.7865773611573,13.9
1.58606653797003,1.268
2.01838643507031,1.685
16.4948196950533,16.12
1.48752061686474,1.267
3.55042678628601,3.74
1.18563982744026,1.139
1.86558133890879,2.022
49.9410210164101,52.15
1.89333006848304,1.8065
99.1780736384977,92.87
59.218435490798,61.25
18.5873098595352,18.95
54.35785240545,46.95
6.19758134336492,6.0945
18.8778865453999,23.11
230.157354378114,216
68.0318359782737,64.85
5.33513642658474,4.74
18.3641014851714,19.6
30.349486698421,32.015
61.4834277080586,69.36
4.31799073184218,3.815
51.5792120288245,49.34
20.2819525885717,20.73
5.03410066554659,4.6915
26.9444265408319,18.855
54.7152821126857,51.3
5.88449911681442,4.2535
20.593100427791,15.9
12.264185411573,12.3
68.5998810053965,43.21
18.1441183709879,15.75
26.1067476601507,24.96
31.4018597099746,28.97
3.86618179624471,3.439
10.8712251434654,10.64
23.3681101777067,21.6
30.1948906805583,26.28
14.6324289246012,13.3
25.7951115202962,25
9.27365741393343,9.5235
116.627615270102,92.69
74.9925684988736,54.25
28.4039024370249,22.155
60.5968655055323,49.985
6.98013701657885,6.87
16.93873536,17.06
4.73744563333648,3.639
18.6975498932983,13.51
13.9050884732279,13
1.47770307411146,1.04
154.969806582247,157.9
21.0103662761849,27.3
273.378961018308,272
47.4687862564706,52.38
23.5718894590377,23.87
0.342834235318827,0.3705
22.7854721901666,24.4
40.4133990912388,28.15
219.663772708479,218.7
7.16870516657261,9.1
14.6588324460849,17
52.5397682655725,53.16
36.4129108902253,41.75
8.17252451455268,8.013
97.8635033148216,85.63
70.8737925696364,65.185
12.4689861540368,10.6
107.091932112638,138.8
166.529771968466,136.4
18.2251889895316,19.34
49.069010227013,43.71
56.8304150359494,49.845
1.69882605845769,2.6605
151.444837895492,156.8
36.7301308758059,36.24
37.3032575915842,38.16
53.0373902134589,49.025
106.952196757851,103.15
11.2111665339385,8.622
40.7744275627451,34.01
247.222394161468,158
2.41513016841321,2.371
1.16745793914281,1.2185
0.885992336009983,1.0455
4.99645259069915,3.894
179.621922989962,189.6
86.4129978448732,88.52
38.0538873327588,54.62
46.0705300185407,54.83
110.879442133073,105.9
232.002184380005,223.3
25.9161694145759,43.61
8.40684826146011,16.32
31.5694234336088,38.49
137.72525387387,140.75
7.18702321503131,7.693
32.6444354102884,42.625
4.06713844535548,3.4805
4.87476336092873,4.394
1.61485285359801,1.2195
23.4459599944459,24.2
3.87792467455622,4.2195
2.6510754466773,2.711
93.7330806834388,86.45
43.0382036814232,42.07
64.7241881259774,54.175
3.83087247136141,4.0855
42.9417010192708,46.06
22.6027569534145,21.98
37.4341644934646,37.04
28.6020787451183,27.99
70.5984164625812,64.88
16.7138360396566,18.005
30.4452194890848,33.51
33.8500864822787,39.4
66.4233101034172,62.27
103.24375746698,102.6
20.5940356972727,19.305
38.9393318354074,41.405
14.8455787731829,13.28
10.0688013288423,10.8
2.24658489304525,3.441
39.5798067764055,36.83
42.1441685061392,41.91
4.5175871757895,4.692
135.220864399342,131.65
89.6877532150516,93.615
7.04579582084925,7.8255
7.69635104321409,8.2515
10.7881198786419,9.975
9.60193977935588,10.48
24.7691582966137,23.63
40.5850684227924,38.71
254.44702919971,230.65
51.1205948619929,50.3
30.8874477699194,31.145
4.52725607170171,4.913
25.0721230815488,19.95
124.187962415617,123.8
13.6768711661985,13.09
11.9127800927179,11.34
17.1022365155393,19.295
4.23253211625971,3.49
1.41957890569028,1.422
13.3268342946355,12.92
6.99727596580968,6.725
5.84043132048494,7.498
4.44253579034058,4.331
22.7603616764252,24.89
0.154560313843943,0.188
0.717727449741547,0.708
22.2208977377522,20.67
3.03424337702351,3.4045
16.0360004246473,16.96
139.009207257,100.55
45.2185707782107,50.48
39.0523035259577,43.93
14.3092627133797,13.72
9.77905363612851,11.125
55.1190843067139,40.45
13.3380180347852,15.52
30.1284592981221,34.655
133.288911669763,167.35
16.3103747439118,16.455
28.8568185781572,32.79
8.07045298416407,5.951
7.54473866644728,8.4295
2.23368176657354,2.502
3.8867032165675,4.8435
35.6777554055626,39.67
34.5789477419356,30.895
76.7964378438585,67.16
13.1350738967463,10.88
10.4790850992867,8.507
6.35503173556738,7.7025
2.48755624071396,2.145
3.73493985269439,2.501
4.27613039783299,3.8165
7.28608761507791,5.509
22.7545270860028,21.77
324.619071058414,344.8
66.9810663114337,58.33
2.87501845817257,3.582
11.6408700503996,11.73
39.3314185753833,35.72
53.7446460881072,72.35
70.4424976646198,66.6
97.9536114028687,85.51
9.09084195806179,7.157
21.7845171709024,21.16
47.7164069842957,53.61
9.66425274861115,8.318
3.12361806359708,3.29
30.6019584880538,24.04
27.8496242422311,22.64
31.003796506377,32.635
83.4103188514322,85.09
15.9431215411444,15.86
44.6245357536438,48.515
25.1415570161361,25.97
13.7593766845798,12.47
46.5076040676106,48.25


==> DATA/monthly_data/monthly_data_10.csv <==
"q_est","q"
12.3686266666667,10.53
14.3307537505148,16.695
17.6109860649657,17.71
14.0611508874118,12.9
1.1062109259026,1.008
0.690847555441712,0.668
0.0547309051681264,0.064
0.66539846059533,0.515
0.475628313955013,0.63
0.399116373260342,0.6415
1.42218259767171,1.43
23.6989935139216,28.73
6.35457970363161,5.544
4.85178464113435,4.447
3.28628499454778,3.862
2.21628904726022,2.3425
2.86476221802502,3.8255
37.3327945731727,50.73
27.7559121062618,33.615
22.5343261951267,27.535
7.11693331062437,5.846
12.4996233696477,12.05
7.29595287942138,6.889
106.703879281571,116.95
139.766128847044,171.95
82.9762177419356,95.72
1.7970509152647,2.32
14.6830104040339,15.12
12.5493230444705,13.545
49.4276519438479,52.25
28.6216278412328,41.99
6.37441632638036,8.468
7.85948745064443,9.8175
7.09520072640893,7.497
57.9606493408809,56.34
13.0344487217541,13.17
5.98927372147916,6.086
83.8732857550672,101.1
17.1455800017614,22.995
2.0641338289697,2.3435
26.1044130247779,27.56
0.740565247991842,0.843
9.80052118709677,9.875
4.26769490533842,3.767
1.57587857791913,1.495
0.840485915706366,0.683
1.85216721429428,1.585
1.61560992641674,1.963
0.778677775720833,0.823
12.3477888824569,9.693
1.55394309556262,1.7145
387.767213649694,351.45
2.08092211478844,1.126
3.503569905031,2.7455
430.438134557765,439.9
172.963433062436,151.3
8.29364149425517,6.339
28.5536379649596,29.78
197.905780170196,178.3
13.9857208405455,17.835
13.0312429923916,14.29
124.195781450686,107.4
24.6173145253756,17.955
50.32474082707,58.05
3.60609190071265,2.963
30.0494409654151,30.165
76.0786709804293,78.34
50.1901815634528,57.875
1.79542681179299,2.0695
4.92510655966025,4.959
1.65672675065762,1.7005
10.6232423344548,9.4385
2.02922261390681,3.291
60.0246682350525,81.53
111.456329143774,83.755
41.6525842132059,34.225
28.6929461404284,30.86
20.8268671656334,27.865
81.8991496657245,81.84
36.9783586094488,29.15
24.669145671448,29.96
108.831614246312,107.5
5.29748956981398,6.617
15.5583499188919,17.17
15.9903392331234,14.215
4.82767661290324,5.874
7.86972980091034,6.651
17.7600497762846,20.85
4.59684485182273,4.9005
2.86215177234812,2.808
3.63240418625701,3.4995
0.810689498383155,0.7155
0.544283870967741,0.826
22.8278774952562,23.025
16.566684106639,17.285
84.4346078632706,80.645
28.4386090544185,31.075
6.2548434556915,4.541
52.3383842895837,43.305
61.6373698658845,65.5
186.212292195728,159.4
3.79038636424039,4.802
3.69980463821243,3.4905
16.6202508366737,24.135
0.590952860281251,0.646
2.86878817446977,3.923
1.8596452982338,2.363
0.558745263696876,0.9095
0.231602352225988,0.275
0.374139249744563,0.513
7.7576318718317,6.051
0.9390211143695,1.0145
25.8519920103865,30.12
5.04661651064338,5.635
4.69251820110702,4.9535
5.74463420839453,5.349
19.8733446519525,21.82
5.28775738947966,4.8885
15.0300917102861,12.29
4.33207760980834,3.6535
0.387460740568371,0.2085
0.458498257322951,0.348
8.96902545347072,8.3735
4.81485296181491,4.118
2.01054051075269,2.3165
1.83629876312274,1.949
4.16813292160816,4.742
9.00679855588898,7.764
7.90550885016398,6.428
0.35163679156773,0.182
4.54577460652505,3.3925
0.528526870095902,0.3765
2.57034803845808,2.689
1.30678097345133,0.832
1.76815676580272,1.286
47.6150448041762,55.845
57.0798606371741,43.945
23.3744615363465,26.29
24.0032092247495,25.96
37.8096033988631,40.32
13.3438033933784,16.37
60.523469980099,69.565
210.4624586827,257.6
44.6768563823767,45.355
25.9612369723577,33.7
61.6069145547853,60.655
22.0361666434158,22.45
29.3734551918568,36.78
15.21496880283,20.33
18.3022955155917,22.98
13.2398178197937,13.9
32.0099508784301,35.72
13.6656217635239,16.7
18.7537476555412,23.31
12.4613929803657,15.5
11.0920549623005,12.695
3.41787379059242,4.383
15.4468128936398,19.1
12.3476759867486,14.275
13.2885847469941,14.6
2.01958270524358,2.254
12.520801409871,13
206.099152040238,189.6
5.16314943013656,6.015
8.30150835559273,9.468
22.4087829129113,25.45
81.3083925911212,89.705
25.0915557328054,25.11
24.6388779939657,29.27
36.9961149586154,29.37
4.85385259245091,4.247
9.68391858519367,9.485
13.8368667883527,19.66
19.9006891473093,18.56
1.00748590851541,0.7815
3.25033303398775,3.85
18.8648475077925,22.3
2.22348841248598,2.771
3.47351994597557,3.435
55.8812639720636,51.84
147.528241265588,142.6
67.6769810155199,78.95
279.186562850264,253.3
151.582889853996,124.8
26.0283376674938,25.005
32.9330615955244,38.18
14.0806694372231,10.38
13.6470308137246,17.21
10.5542696223251,11.1
2.93360831964023,2.7085
10.1961523394656,10.6
9.64720522828558,8.581
5.78852553999837,5.065
21.2497781742401,19.15
214.391505983841,254.35
16.3307397216795,16.975
1.96736044334975,1.784
7.59135442288309,8.233
9.91759780867629,12.81
9.13380851691579,10.28
5.97096126233005,7.058
0.940621883259561,1.042
5.16200532405735,5.393
21.0463405397194,14.315
7.59777960279543,6.207
12.8727070677782,12.205
20.8819402010768,18.4
3.30079282536151,3.404
1.94966985505667,2.203
4.6118787858776,3.0355
5.08490552961004,4.13
1.55583445077347,1.5
16.5776224413868,15.43
156.951867716482,165
1.64063816930749,0.869
72.0614392597146,75.05
33.7830930723654,42.17
48.2016287720098,54.7
4.19681328995075,2.663
18.0355582236366,20.8
19.0811823273303,22.2
6.52093680478311,7.1015
8.1583139472141,9.5875
6.13571717280091,9.4695
6.60371128867216,8.036
2.67787253686385,3.755
78.7628283386087,80.275
1.94078529066454,1.61
0.204626162162162,0.145
24.1254726012457,16.7
22.7308088051713,25.27
34.7859227666063,41.945
20.3084198594757,14.97
30.537694760363,28.775
1.78595707767402,1.21
12.5073032459339,15.2
3.53081071623838,3.51
2.7200214397496,2.58
2.53777691001698,2.758
0.606003336213516,0.3175
21.9954957106635,21.57
27.543217250941,47.475
2.90317762316032,2.84
3.51699250345075,2.59
9.48091937208903,11.4
0.655474278758368,0.328
38.4755708029197,45.805
53.2214942939396,60.1
1.99719379473831,2.288
4.56536039798643,5.035
26.1716766227247,34.4
0.335935677515219,0.285
1.45822123977737,0.9195
0.748105635080648,0.3835
0.250587006692676,0.5295
5.95320084170049,3.534
3.62442502852402,4.875
1.38325112274822,1.445
3.53282911640954,2.22
0.0367206732971276,0.043
0.232302915770608,0.257
0.709406597493323,1.02
0.667292029633293,0.6515
0.549349326099705,0.3315
3.30106398230088,3.62
0.00499281006674082,0.008
65.6518326992107,58.4
103.423735691988,104.7
54.4159214185891,53.6
12.0245030490499,10.95
140.565875882514,127
0.917224762194081,0.997
0.690031086949719,0.173
26.1759418488449,25.955
31.8134057613748,27.53
1.07070150154465,0.254
1.84984527680798,0.51
0.572303676737847,0.5835
0.826306763635547,0.7055
26.0170319717239,20.3
2.59858291674715,2.54
31.2449176930596,38.33
11.0952255969836,8.77
5.28878679316887,4.66
51.9550508412787,58.62
46.2772753106564,48.56
25.3926503080545,28.95
7.19037225806451,7.19
13.6716829381696,15.8
0.795765652963599,0.8275
1.68997594124756,2.584
61.1161512795449,74.8
22.6960839909712,27.35
1.71812663996536,1.536
2.69323787218503,2.697
60.5333409191339,65.6
2.8698143655914,2.98
0.744076586768219,0.615
0.389127347008256,0.398
1.93288632872504,1.53
1.92148620071684,2.19
5.81912138447681,5.94
1.304030258655,1.13
5.44905625165563,5.29
2.64760917899437,3.236
4.49986091043687,5.4605
21.2872891845984,19.56
1.27046904567098,0.781
1.0099693298613,0.9975
1.77881798933299,1.7475
1.17625755876597,0.957
8.0466347797609,19.9
58.6595365685379,60.44
3.44066079835497,4.576
0.182107797049765,0.139
1.6725213137475,1.762
0.660010987405006,0.7865
1.93083396093921,2.2845
58.2459371000759,50.615
51.387845618969,55
0.470318540850166,0.33
0.547018892857142,0.3075
2.39492412799724,2.23
4.13154401136397,4.1
3.77644921037643,4.04
3.95300135491797,4.3635
5.42945776049766,4.1175
13.2008659498208,17.2
56.9216990211137,67.6
50.0903526495516,54.745
3.39159674208146,4.05
13.6928120331344,14.93
3.57227308642442,0.9895
16.274423718551,15.77
41.4508391129032,28.62
9.6379221773374,7.391
122.318237308517,93.83
178.545922945454,139
25.4481300244284,20.69
29.9511875676251,18.47
5.185525974026,3.305
3.83487404174573,2.608
0.98334868132942,0.473
35.1209143934518,33.65
8.52441194168732,9.414
37.8554471726114,22.725
188.494981102949,143
5.15043607793036,2.964
2.72376298761148,1.734
7.51290389677419,4.78
7.01612717770034,5.19
4.33340414830485,3.182
0.67541316459179,0.309
0.146150688546346,0.1075
9.81711445200749,11
1.05135689027793,0.946
1.10259518408135,0.9655
2.13682962580645,1.87
1.16557952946884,0.726
10.5143709035316,7.407
3.84087554545455,4.418
2.73213827017891,3.1785
1.98337359503587,2.22
3.31684168092127,3.588
11.6888319320522,11.5
0.394966520607638,0.337
3.59977148909586,2.324
2.80029886067261,2.8245
1.44718768328446,1.004
3.85049503879135,3.3245
0.814749885141742,0.683
1.93172897228711,1.24
2.21906386544066,1.4
6.62256201144998,5.046
1.75232815631089,1.58
1.81933582621899,0.997
1.11572529732812,0.9185
1.15746276062807,0.8955
0.326130752688171,0.203
3.49391618889258,4.08
38.6106187929591,28.32
2.39291553706608,1.83
0.605965376584908,0.478
0.564303031631693,0.35
34.3654731083418,22
34.187577398271,26.35
7.57604029674289,6.916
3.02689256366723,2.26
9.85898021952119,9.879
1.72651361599725,1.4595
3.38806083543346,2.25
25.1462262096774,18.685
68.0249045840407,49.13
1.32650086750789,1.463
2.90425583756345,2.873
0.0744362504599534,0.073
0.125718268883991,0.103
0.0209237630738743,0.018
0.98331714457381,0.761
1.79133826185958,1.66
2.45238394790836,1.814
33.5754489919356,29.44
1.57535203921122,1.26
0.276877652345159,0.206
0.757797609300802,0.532
0.933246502825526,0.7405
0.16753870967742,0.103
1.71169521743268,1.085
2.1655415917504,1.47
1.21714334677419,0.782
0.717903819944441,0.669
44.2308193665689,32.57
0.434516308365227,0.3455
0.450741388938394,0.371
0.176778429627691,0.081
0.0837984587813622,0.07
0.184840926182466,0.118
38.5665004583112,51.54
76.687946805628,87.05
0.439142586066685,0.238
31.6087128588125,37.05
6.71205627470735,8.7495
9.97241053892215,12.65
0.853461290322579,0.4695
0.800984230745777,0.564
0.147284869401816,0.1495
0.365348423005567,0.152
1.12133561613502,0.578
0.189786607132009,0.139
2.27967822580645,1.7
0.033756810169085,0.052
0.380889149663741,0.449
0.0625986808433952,0.041
0.306819490286936,0.19
14.4838862436333,5.7205
1.72638370151877,0.869
0.699404991681305,0.283
1.74393350935599,0.938
1.01520342102131,0.596
24.4148387096774,16.5
0.296164990512334,0.218
0.205200912113866,0.1675
0.288318598168061,0.172
0.0246803597553664,0.006
0.54732465822495,0.559
18.9828748009671,12.135
14.8035731405139,9.968
3.23724326838055,1.444
2.96810291858679,1.6995
2.19147860252455,1.56
0.498349923475395,0.338
0.918189449867476,0.399
4.09625131048387,2.555
4.93035772102161,1.954
1.43874787052811,0.983
2.03848789537925,1.34
1.29339061583578,0.765
5.15163332289381,3.72
0.531061284688689,0.3055
1.9642585483871,1.33
0.735179342623951,0.6275
5.89806161290324,3.1
16.6835394782609,10.7
2.02374674163954,1.255
0.15886874607757,0.0845
1.39308569191211,0.785
0.23607922602478,0.177
1.15253231043151,0.726
3.43586514858076,2.49
0.842328328445747,0.447
0.219530188654949,0.199
0.455679920567549,0.479
1.26014834850769,0.762
1.83785620967742,1.38
6.67874213988105,4.57
3.12465077216156,1.86
1.30799251152074,0.671
1.11473230938416,0.715
0.244059839792162,0.238
4.34227081894032,3.255
0.798216628369421,0.57
4.48443621944044,3.545
2.45726879652606,0.904
0.775694958183988,0.3985
1.13422992447517,0.571
0.918154741379308,0.629
0.221533611824786,0.1735
0.777935748736509,0.473
0.415559238476954,0.217
0.473880913458541,0.22
1.24582587423121,0.621
5.35982307834101,2.87
0.230274197666439,0.084
2.85108658946789,1.97
0.112431397849463,0.128
0.687354686907021,0.467
1.74842447270472,1.51
1.18009925345622,0.3825
4.78315500894281,2.455
3.82894809980328,1.98
2.69485723878345,1.107
2.05635664314516,1.095
2.24703973968339,1.33
1.85547539441035,1.105
2.08569196010835,1.09
0.959963032390544,0.612
0.583972833023907,0.432
0.300992186804098,0.282
0.524427281285302,0.28
0.550435501443455,0.236
0.808759833147945,0.6175
1.83343371247436,1.0315
1.30611022993868,1.235
1.2434536237344,0.761
0.492154355760368,0.22
0.262143013282733,0.286
2.70018842210552,1.39
1.4767891662531,0.712
0.0282800142406043,0.014
0.0445724827019683,0.022
1.32618606644198,1.34
0.276108870967742,0.2645
0.394231720430107,0.209
0.444119580850625,0.1555
0.953009561549867,0.358
0.152121228079671,0.161
0.540240801128026,0.602
0.482078302957217,0.76
0.596696950221056,0.56
0.434287710558186,0.4265
1.97934003395586,1.745
0.293617106387524,0.374
0.394822728617935,0.385
0.601852636587024,0.6015
2.09902574780058,2.01
4.95256763818497,5.434
2.2112005232801,1.9965
3.54059153102684,2.125
0.245937367201083,0.068
1.05492198594341,0.8535
4.51401308806868,4.09
14.7741181626929,11.85
0.370382804680884,0.4835
29.9293138764017,23.9
3.04808106748135,3.2
1.71679541568318,1.59
14.8711782706093,11.75
80.0781784574871,51.6
5.64710645161291,4.22
2.85785485752269,2.61
1.37022754171301,0.721
0.484747630664751,0.458
10.7708948120501,8.975
0.0915164647794603,0.0745
1.29042339931574,1.345
0.866002661616821,0.6775
3.59116600752846,2.47
1.09728290802326,0.7165
2.12595906810036,1.93
1.07349290322581,0.958
0.873944800326664,0.78
1.33004326758329,1.17
0.340335526999076,0.32
0.296066440919622,0.282
3.63695236691423,1.665
0.174171681818181,0.1745
0.770763659274195,0.71
0.353195821444116,0.297
1.32725306428372,1.265
1.96408793828892,1.44
24.9656921348813,15.75
1.21133017384585,1.16
0.985530221378873,0.647
0.979743026741817,1.03
1.40857238012206,1.614
2.22895226339643,2.545
1.02828399624178,1.09
0.0503463016564952,0.044
10.1999890975064,8.42
7.35141188795225,7.37
0.0226778985912184,0.032
0.221654167716913,0.218
0.549220185241251,0.615
0.196298119958026,0.1015
1.12018520854716,1.05
17.4138659736115,13
1.97345937015441,1.061
1.37520769548837,1.65
2.62700531175903,2.584
2.01268025530831,1.88
0.514085206843685,0.469
0.139625154250516,0.1355
1.46243763126455,1.48
0.121671801933695,0.112
0.839732367366945,0.89
5.07141987383385,5.35
1.98529020845383,2.01
0.546852542105263,0.599
0.791068746896001,0.921
9.19774171448147,8.41
0.7207239546,0.951
0.267138250460455,0.323
0.249048498582829,0.2215
0.261225060840152,0.1855
3.81090185099774,3.69
14.4879255732121,9.87
4.91285118187204,2.825
0.0199795599852905,0.032
0.212909508604143,0.193
0.138479399510874,0.196
1.41670662459997,1.2725
67.8361751787987,60.55
0.0174438181043309,0.016
0.0714673891957094,0.08
0.0751282953505381,0.075
0.0640015223588902,0.053
3.38896819856246,2.06
0.00332696194467541,0.011
0.0660220864578794,0.063
0.0502651502624917,0.079
88.2368701726373,81.1
1.36275982861846,1.1
0.0141488753190004,0.0255
0.0776736692879813,0.0945
2.25962490006604,1.54
14.5548166500046,15.7
44.7389860613248,42.2
5.33297872157535,5.685
0.223492026016622,0.2385
0.253106083758471,0.2465
14.5782986616109,9.6585
2.69663153025594,1.595
16.7671487416,14.28
0.6435834400942,0.6255
1.13835183225697,0.9605
0.97104972860429,0.7805
0.315220628483465,0.3835
0.0806299033191274,0.084
80.5777113120418,49.25
0.287731262532047,0.068
19.9943151299344,11.2
5.26532780745744,5.31
2.7218298312766,2.35
0.816783270901868,0.377
5.44138745123744,4.955
4.12099163904943,2.28
3.80666172371989,2.1
1.03427544349569,0.587
1.58846099873724,1.119
0.0592967977000003,0.035
0.138327139356522,0.114
1.17574551570382,0.934
0.673618177100924,0.728
2.07735113391918,1.77
0.588927311416305,0.641
1.20682900176093,1.3005
1.50812979919392,1.615
0.617036111375206,0.587
0.867214923716362,0.983
0.199561261524627,0.1515
1.52954137270669,0.749
25.4081220235229,24.14
0.271382491547451,0.2565
21.5859198007426,28.615
34.3467277586794,33.65
31.8252442263653,28.46
19.2167580533465,20.215
1.5382589519127,1.094
1.01523593952745,0.957
18.4269028571899,20.38
16.4122476534152,20.26
0.348864763921194,0.309
0.375090647390553,0.3025
4.18450510020577,2.88
2.35169012282293,2.455
5.50657247166015,5.2575
3.58143472622881,3.035
0.245880699799114,0.275
13.4501312799307,14.25
0.0511233343796296,0.0765
0.349386194726801,0.5235
1.2633284598409,1.434
3.95702891247549,4.225
1.32203591338064,1.38
1.50601273105958,1.22
0.538635498918748,0.257
0.694217699101644,0.537
1.34577454894173,1.37
0.964206401565479,0.807
0.0470174142738876,0.0365
1.15629629621001,1.249
11.2602277292675,9.1875
0.53504039334686,0.524
0.861052195546626,0.85
1.71056679021894,1.582
2.068889739953,2.196
0.748810814568819,0.8245
1.00991398587028,0.911
0.921874256926023,0.741
0.307146423545234,0.3995
7.01918045713476,6.127
0.159690772399869,0.177
0.889951925001881,0.791
16.3357008068796,17.7
0.543673690797685,0.482
2.64133214004886,2.39
2.88770652139023,3.21
20.1228352984432,15.25
14.2955126145394,24.4
0.517117534527018,0.402
0.963148993745011,0.5685
1.1332326473653,1.047
0.222042175180745,0.202
1.07161554912091,0.891
0.738782392887919,0.6185
1.12459428940158,1.125
1.06394783892908,1.18
18.7865380933592,16.625
3.68837431199495,2.74
0.622381414157228,0.521
0.986098957787549,0.9205
0.185912515035139,0.0415
7.51817505655063,8.5065
1.98555341136662,2.24
0.951568958086857,0.896
3.65794245661783,4.153
0.162437426529788,0.138
0.0395018408305862,0.04
0.209416064723595,0.2245
1.69641734537323,2.03
0.144887254314779,0.0755
0.944533981828487,0.8325
0.214737768330435,0.319
49.6819797435882,42.9
40.2449189621613,34.1
9.85951146024311,8.68
20.5176450735575,22
1.23622791639818,0.934
75.9661282488774,71.55
7.2855628567891,8.06
1.99182960661818,1.229
18.698468627766,15.5
5.35206571785714,6.192
1.17007245003806,1.43
35.0521107248831,38.6
4.78193194252572,6.68
7.85198923948694,9.67
12.5814564631577,11.55
5.62550666334167,5.3465
12.9218164695412,13.7
20.8298454123864,29.73
11.9977250627184,14.215
10.1319000614268,10.29
8.71329680265564,11.505
12.9538777678311,13.55
5.54781207978832,7.52
2.06970145331248,1.625
7.620633713396,8.3
1.32857360372798,1.911
22.6998244408082,25.8
0.847772779215877,1.005
1.99606522719622,2.694
34.4663359869389,46.3
7.19345809089449,8.4915
2.84949422220387,2
1.6879610075431,1.065
14.317262164061,17.77
1.20848115368128,1.1275
2.93005811427002,3.29
1.38065860442989,1.7335
0.475950587427649,0.482
1.73932892497177,1.417
1.00101888489808,0.754
1.44966160820833,1.015
1.53610324939343,1.37
8.41151080203545,8.408
4.45368509150254,3.1
0.795814517814001,0.632
1.94092273681408,2.68
0.79864123996744,1.108
0.580024021293638,0.477
1.35799790408635,1.23
54.9500371218598,52.5
54.217177164252,56.95
2.38849781290938,3.302
3.53616906121188,5.06
31.4631792568454,27.8
5.21242058620075,6.24
5.95993664562735,7.52
1.94427156247466,2.73
160.398397108588,146.1
29.0048015074875,33.17
8.24880466230556,8.54
5.3313115441217,5.17
2.79167890735146,2.24
6.5973351693919,4.854
50.9780300818402,43.98
96.7317676142861,79.14
16.7180167128777,18.845
1.27378401987651,0.9225
1.23725030991626,1.163
1.49480633617817,1.27
1.22885322970037,0.881
1.25263185399131,1.031
1.46398611473607,0.963
3.89619206923275,3.7
5.41249266114169,6.879
3.93769511325031,4.465
0.567105637202577,0.276
2.04731440945761,1.7065
1.47768569915165,0.925
2.02519938113838,1.3065
0.41231502174986,0.339
0.301055847913419,0.2215
1.2280039125411,1.101
0.828732942936787,0.661
0.204088580311545,0.127
12.7444300952381,7.561
39.549723397856,27.47
2.08426836875699,1.54
3.90373923231006,3.14
4.08563384536878,4.155
4.96762696420701,3.23
2.5805504505402,2.12
1.582140584,1.447
1.0656671596039,1.18
30.5457100334666,27.875
0.364746968958626,0.371
41.308847921088,34.225
1.3378573034461,0.839
2.39607152403106,2.53
2.44319581148216,1.68
1.55872395221567,1.22
3.9688152451224,3.325
117.652504484451,116.35
6.89087818339331,5.546
29.5369533379586,24
4.43765940543595,2.13
3.05039519181939,1.857
12.765284741445,11.35
7.96441132653518,6.609
46.9033288099837,47.49
1.89081831099836,1.665
2.78388942925002,1.778
3.66969657763075,3.31
3.35719526266625,3.309
5.0766132077666,3.01
2.75400673714286,2.0065
2.46195243044319,2.869
0.97379237692134,0.632
2.35021071494141,1.5195
1.29279966496512,0.924
2.52596083274596,2.035
68.6795186499786,71.21
215.089904769337,168
0.736621769721175,0.5435
1.11958614479656,0.728
25.2868966477326,18.05
1.99320653162007,1.101
3.47302539870941,2.878
218.93925801799,161.1
1.63464991297962,1.293
0.789664203346771,0.551
0.380145045819532,0.23
1.5255378071876,0.66
0.87099514893788,0.833
4.64720293388153,3.51
3.52663055507792,4.0865
0.579977665753506,0.337
1.22094360260597,0.9125
4.86378523680996,4.553
0.231621737666569,0.198
0.120762996585157,0.102
0.268410535257804,0.153
0.0282621039777876,0.026
0.172009096076452,0.107
3.17417082663533,3.0965
2.4930610082468,2.0425
0.134497139824746,0.096
1.28527373040465,0.962
0.229583859310375,0.1105
20.4207557952167,19.5
0.628941777253675,0.5415
0.414229774683482,0.404
29.8317215270421,21.705
0.312085690385368,0.3375
1.09384615248207,1.0805
0.980723354348437,1.008
1.37509544468695,1.1155
151.148221948263,130
0.773240892671337,0.519
0.569085313502041,0.6385
0.93493638472007,0.735
1.12319345369851,1.249
0.40142095824934,0.276
1.57503718344566,2.6055
3.82836184516017,3.093
2.93773454110951,2.415
295.049172033576,240
1.30323309918407,0.7585
1.95868676443851,1.38
20.5685733437235,14.95
3.1778369806407,1.02
149.036385131292,151.5
11.8216124875783,12.41
24.2368765547898,24.1
121.912699860377,126.45
3.18373594272485,3.6385
12.3023859299046,12.1325
7.67245968506315,7.561
8.30211598511806,9.336
41.9629363556697,44.05
2.84562393202962,2.75
28.5936328337174,33.8
3.08476650598506,3.407
1.79801956489035,1.517
0.647290833427931,0.416
7.66041618205757,6.16
1.13806098747004,0.498
175.348228565116,166
4.73680231353808,4.87
26.9869731972232,28.155
0.128042491193774,0.092
1.01654928990201,0.743
12.9500319784187,9.8
18.0474487238822,19.02
0.453293526651541,0.246
1.32976491043269,1.5125
0.972064221902937,1.034
0.306616085860695,0.35
1.09060947714842,0.795
87.3998230813786,104
22.9312485562113,24.7
3.74840431475265,4.313
10.9039733214517,11.78
17.7987745142812,21.84
4.98790925954446,5.491
5.83552176655209,6.1945
7.05900630168449,4.85
7.62752274127875,6.557
0.886085261886816,0.7815
9.92356895058428,10.4
1.42941944376587,0.398
3.61836918636911,3.13
68.9207809268357,120.35
21.7294197784418,21.88
91.0245700356952,92.7
30.5119437591357,33.92
26.533536352878,31.015
19.869050300754,23.385
17.4745250495071,20.4
8.69672582802592,7.555
15.1953046302328,20.7
5.93258943112738,5.719
28.6504754560656,25.27
50.9231328176934,58.33
1.83534915441205,2.568
24.9078208121568,25.33
14.4558860167381,12.6
17.0319536280239,17.48
10.5631732522278,10.26
10.2484605361015,11.98
6.16130247266529,7.116
4.11986651063334,5
24.6821582180622,27.91
64.1126110063404,68.76
9.07127303405663,10.7
44.3403836049576,43.83
23.796867244934,26.48
4.85774100026502,4.57
8.98498202367347,11.75
21.5813038775664,20.97
28.6496235677193,33.27
8.34894271005728,8.1815
14.3619261519304,13.395
139.868165994702,148.8
3.4788374446083,3.5925
19.2422900194628,15.61
95.8015147888889,74
112.173901874524,105.05
4.30994423503559,5.295
243.669345166041,203.7
15.6922100678426,17.34
17.1850093979798,25.47
17.0937310245379,17.365
8.37102127781749,7.9745
0.412733988269794,0.349
11.0945426754575,12.05
18.4592717951445,20.04
3.35602341868021,3.602
88.4198174841954,86.085
56.0028740816327,49.98
25.261061563261,24.645
33.2476777994039,28.82
3.84849637592554,3.233
9.07895151230775,9.81
97.582167647801,101.9
22.7747608221806,31.04
6.01784279764192,5.0185
22.1288347365863,25.2
26.2101229866869,28.59
9.52924190724638,9.237
1.90697497280383,2.5655
21.5989932149781,19.975
11.8776301613636,12.7
5.92397473309412,7.442
3.50570817249516,3.253
8.1002208163423,7.0075
14.1802781480608,13.2
12.1167485990614,14.37
0.806035272752087,0.7055
4.71746193858411,3.719
15.5315516806744,14.86
94.5004479869885,98.355
25.2149563963386,22.65
18.6666905373219,21.9
43.255808895056,39.545
1.87802196408791,2.023
8.28872838605256,7.19
3.93811014759332,4.35
0.140215908767439,0.397
3.90068821115156,4.35
4.78031730777467,5.6795
92.1294185604208,79.43
8.76046401190276,6.7435
15.2451210158653,20.03
0.418716654883607,0.1705
3.1213635726111,3.314
95.7858832267172,79.51
4.05857312422962,3.383
0.892818295909299,1.004
100.644740703306,80.5
13.3901150993627,14.2
2.14057501474525,1.6935
3.31788136404651,3.1075
0.820889341618695,1.01
2.08061116784886,1.7435
9.17611725996089,9.8
2.27270678320977,1.67
7.67445130450599,7.93
39.3159373345411,36.655
5.81139134627215,6.5585
3.29764462275952,1.699
11.9326509049131,10.6
11.2340213608,10.87
41.0346438322027,43.33
2.48358710534785,2.76
1.4269632437609,1.51
8.5647334281853,8.73
12.1790318938085,13.6
1.07441236226082,0.8945
3.16783868091779,3.82
12.9675997873244,14.54
18.9203570416822,17.8
11.7917408107394,12.8
52.5757431167385,53.045
12.8465099225021,12.9
31.9969931851329,38.1
5.18042486927253,5.42
6.57211954813655,6.275
24.4446067797778,26.895
114.410059428298,88.25
5.58943466829701,3.596
9.004233692605,8.79
0.353408028176879,0.351
6.66395305457926,7.7305
15.68062776413,17.85
9.63518335819113,9.93
2.58045704027257,1.621
1.30364998073678,1.13
12.9896391514528,11.3
15.3019492146835,16.69
3.62579067026427,4.805
7.00660182333077,8.132
5.39462721151021,7.295
56.9936882580645,63.73
7.77536270353304,8.1405
19.0280590450221,25.07
10.1246894698179,9.826
1.57403591554987,2.356
1.50181794225765,1.862
9.64231323394953,14.57
1.07590063141618,0.988
3.35941150185087,2.8795
1.03883401734657,0.684
1.57184296869663,2.549
37.4000139579466,45.6
1.62382733121184,2.689
64.5357842070249,70.77
40.2351931232628,49.6
10.5808428315789,13.4
34.6829006223404,40.65
4.85120938307027,6.445
12.9667492201147,14.57
158.508131844067,184.1
48.2374799077814,42.95
3.93533136994577,4.44
14.7259699561615,18.25
19.3689661303092,22.52
48.3839267568779,46.99
3.36169523326693,3.64
31.9250720151482,30.12
17.5486271663778,17.11
3.74803297491655,4.64
17.7904907185951,18.64
39.8921947692348,38.15
4.41786235006471,3.347
13.0361204695078,11.25
9.96173453963606,9.31
52.8233977292201,40.005
11.280218827835,10.72
21.9980551559102,19.96
27.7658152170038,26.74
2.45834284137129,3.14
8.06843397175565,7.452
19.3820120751958,16.35
28.9357064229885,25.8
12.8191357050153,12.3
24.0738905782307,24.715
9.20093878515354,10.1075
92.3924959391159,85.24
61.8452615489152,50.22
23.5202031009602,22.48
48.66664906696,39.9
7.46806534034011,7.236
12.2826993225464,12.78
2.76655499305842,3.584
14.8931681924427,14.23
9.86967925272441,13.6
0.90106425349355,0.368
86.6597682929189,99.965
12.7673810300386,16.45
162.07453597484,203.95
33.6071709023394,40.6
15.0797876664508,18.71
0.227539933428785,0.244
12.0941621761393,12.5
27.1437418749584,22.6
142.109838719657,156.15
5.49477297239476,5.649
11.8512726417724,10.5
36.4049091375,32.55
27.834530610354,31
5.74347939183882,6.15
74.0681268447488,87.78
53.5005974272335,55.335
9.38330892995467,10.57
61.9746354560497,80.14
139.170962235493,127.4
16.8917358423349,16.89
44.5290424353559,45.12
42.2265567006301,37.92
0.278089083328039,0.758
121.099695092509,131.05
34.0298340220273,30.87
33.8622753511977,34.84
46.699961512987,42.895
83.453220364152,86.57
12.3062968268576,8.922
32.6754833412662,30.12
212.704775872895,137.8
2.35747821161606,2.431
1.07341643654737,1.2115
0.808810099532201,0.903
4.85527673582039,3.564
147.155803788479,136.25
65.357217554567,64.37
31.7699365921236,38.77
43.1491509641627,43.86
88.253863032067,77.31
173.622569868703,161.1
19.2846700893169,20.59
6.00660654844917,7.245
21.3953632080773,27.33
106.506371431832,101.25
5.62101381854438,9.377
28.0017392828383,27.72
4.02238713778021,4.5885
3.86693569174218,5.058
2.02121485514691,3.068
26.4901487436837,26.35
3.84159208402662,4.976
3.27921742842024,4.1
85.7032770311083,83.85
42.1611902752516,41.08
59.9779472699299,54.62
4.71347980293849,5.639
40.0469362635585,40.44
21.5097326551156,22.66
29.7588406930679,35.365
25.1009984167044,28.64
59.3807606540901,55.73
16.6802602809812,16.475
26.5422243360819,30.41
30.1418103776921,34.71
50.4973515753383,66.865
82.2417186449347,102.3
20.1276701163771,21.375
35.0551844409895,40.72
12.2964088629721,15.12
8.75372598727884,12.14
2.92120672673949,3.653
29.9496826706979,39.32
34.7370679242579,35.63
3.7283632198554,3.7735
96.8849800926091,116
67.5657484515873,76.195
7.42031315428386,9.113
6.08062922249063,6.243
8.87015557173761,8.698
7.81440908996473,8.767
19.8105522062367,20.07
36.0361729877982,33.15
180.787615819298,186.4
43.4358401335065,49.19
24.9162418959296,31.75
3.43188942659063,3.763
23.3029752465373,18.04
87.7792865075811,95.695
9.33147537840924,9.448
11.1306363635318,11.44
13.5053500254332,17.28
2.75744356789899,2.718
0.703655590617585,0.5475
8.67076857303874,10.905
6.54375345420789,6.297
3.05150605413502,5.3595
2.53023098731919,2.9545
21.0050885413201,19.18
0.0680833778986463,0.133
0.474473718123527,0.596
15.4882574418716,19.78
2.23111469980213,2.5935
10.8505665833943,14.205
99.440188529856,82.22
40.4668612112269,45.96
30.3262667617506,35.6
12.2345467884229,13.68
8.75046341573915,9.634
44.0470865779838,43.445
14.0167642259482,16.85
23.5777556460456,28.21
107.130964990832,129.1
14.6423535921904,14.77
24.9440923574432,28.37
6.82688232552682,5.692
8.05373552720159,8.3055
2.12551475739051,2.168
3.76232811396796,3.549
29.995280395514,30.51
20.9320860691863,29.47
46.3192952310512,48.19
11.1530045361743,10.81
7.22563460597953,8.315
5.1507649446066,6.762
2.24486429918219,1.659
2.71858591030264,4.656
4.85680422191128,5.74
4.53999251980256,3.943
20.4385663204826,21.985
198.135188665284,182.3
60.9971630379892,49.76
2.56986101997621,3.604
10.6840587184269,10.82
39.9674557275682,30.19
47.3508509852935,48.005
34.9237406800669,48.895
80.4319041788939,64.31
8.20103762754798,6.289
21.3391565275686,17.345
31.9330924765332,33.735
6.22486127606333,7.171
2.12781851748414,3.128
23.1240305449736,23.11
12.44880014527,23.17
25.0881922296779,26.78
58.9741209223769,57.495
13.786337489864,13.47
32.16263461567,32.53
19.6788893218165,26.11
7.51357099465933,7.803
35.1608922909232,34.78


==> DATA/monthly_data/monthly_data_11.csv <==
"q_est","q"
16.6600385232163,17.235
17.5096617079208,18.45
23.6264851768708,24.835
16.9768919689214,14.265
1.81855908127208,2.358
1.15557148351648,1.2325
0.109639375,0.099
0.813161381325885,1.02
0.404157016747144,0.5595
0.648059039661017,1.192
2.7136366754813,2.813
26.9355584498918,25.255
6.80085030247353,5.7375
5.07205515957733,3.715
4.3472681415992,4.126
2.54314310390103,2.265
3.14321762857905,5.0505
59.61424,54.64
41.3733811111111,42.795
27.1593226722689,32.71
9.20585821212121,8.717
13.4397867455896,22.85
9.08735444976078,11.76
135.472947847911,141.35
172.997843478261,161.4
101.38097911252,91.705
2.46744855455456,2.41
15.3960599269973,14.98
14.1592997258064,15.88
56.3195833084137,53.92
27.7461322851638,26.2
6.46082687112561,6.733
10.074423067695,8.8385
9.9310268292683,8.343
55.3107316494369,46.45
13.0327243912648,11.66
7.27167862651875,5.7925
79.0863617801907,84.71
17.0025476842105,16.915
2.66103811993516,2.6295
30.4496232869296,25.015
0.883228372488407,0.792
14.3267420932983,11.76
6.52214510441769,4.88
2.28960056756757,1.504
1.00022200488043,0.731
1.94805684210526,1.475
2.13703602881537,1.75
1.2355094856661,0.831
10.75457331594,11.34
1.64518357907543,1.761
424.026833030826,382.9
2.01835706532663,1.535
3.89038050210972,3.3215
538.295658096218,456.1
177.951221349206,157.75
10.0720357639283,8.151
30.154839880597,30.3
261.059189546633,213.6
16.2545641820677,16.14
14.9081801498559,14.88
142.754149641109,119
39.7129898666666,30.32
34.8597686434441,46.16
5.65308430769231,3.35
36.8419884147345,34.56
75.9240641530055,78.5
59.3554035462321,54.6
2.18025418998923,1.5365
6.04140725689086,4.616
2.74599469313482,1.7075
14.8055639020979,10.9
2.61681024543261,1.461
89.7460827586207,92.31
149.659262283681,91.745
58.4003711739691,42.535
39.5021266541354,36.34
26.9504866943803,31.425
90.8446619667943,81.51
35.7695584699453,26.04
30.6242779947506,28.34
132.536156306556,112.5
6.33349824915826,5.813
15.593455184582,16.155
21.8890856237624,15.51
5.55686075925927,5.5115
10.0323744810127,7.8415
24.3423840960265,21.62
4.57840686190917,4.663
2.64861127868852,2.705
3.53349525,3.5655
0.818312528325122,0.703
0.701532339544515,0.586
26.5389918907956,22.23
20.9197206762295,20.575
82.2586070515263,84.58
32.4868854234528,29.16
5.13997007348031,4.382
57.1671856727127,48.74
58.2071009365721,56.53
195.616643630738,153.4
4.49433734406037,4.2965
3.44197744716982,3.457
31.5395139498433,28.565
0.515770666666668,0.557
1.89784115569488,3.08
1.38326397565923,1.63
0.28315440509915,0.315
0.228062947368421,0.257
0.336829505376344,0.41
10.2170405226892,6.908
0.583561987951808,0.9175
39.3115252032521,35.415
6.13198551072959,5.408
7.05646872672509,6.4245
7.55052593548386,6.846
27.2027957084282,25.42
7.48811814075011,6.9815
16.578060097561,17.03
4.77298033920617,4.789
0.528282243243243,0.299
0.552132204301077,0.4175
9.0092095426009,9.02
6.19276239130437,5.716
2.75447186293436,2.468
2.30636015034619,2.038
4.03153070920502,5.464
6.69416743445692,9.8075
11.3949895506329,11.345
0.603243845303867,0.394
5.64494564564566,6.3285
0.767088571428568,1.0215
4.17313241184769,4.376
1.72427835148765,1.296
2.47715660063319,2.145
55.4711495880151,63.07
59.67804,61.88
25.2445122389791,28.49
27.0207922352941,27.11
38.0358934725335,44.99
13.8086295901176,15.84
62.5943956285714,67.985
231.336459606003,264.6
44.1084314352518,49
27.2773517697133,32.3
78.5279257247425,70.22
23.3031179166718,24.94
35.3597469659026,40.92
24.8401433244854,23.16
23.7988278819937,25.24
14.856425780733,15.66
36.1257686183496,36.005
16.2200319562864,19.5
24.1699014860778,29.08
16.8291475593912,16.75
13.6529420831204,13.575
3.26813650322876,3.679
17.7654331872106,22.56
13.2655799385908,14.7
17.6683134316834,13.3
2.46189589800443,2.13
12.8878707418232,15.67
309.400748556601,195.3
6.48867566402062,8.22
8.09143126412303,8.494
23.4284802651079,28.1
78.9903105236056,105
34.9638887320108,29.34
27.4656951954646,30.56
48.8269709,28.71
6.76371543247461,5.15
11.6799110152174,8.75
18.3760450880363,9.26
25.1985585691895,17.755
1.65695691591901,1.3045
4.42848039810811,4.78
23.3043949490979,22.23
4.85955336696629,3.9645
6.3262558411215,8.931
64.6682502125851,62.36
170.471346915676,152.4
104.872194285714,96.94
344.700821333333,332.3
193.380061678657,198.2
33.2330937567469,27.26
48.0255589826591,50.315
16.8302111940299,16.13
17.8259519753086,18.42
14.4377668137873,16.16
6.45515528443113,6.2065
10.1932103657617,10.565
12.7221096138829,11.76
7.30710339306358,5.809
22.7558460477408,21.85
307.204582532051,270.05
23.132225875,24.06
4.28137658490566,6.073
11.6330065418924,14.535
17.743264787944,12.88
8.36788459258203,8.36
7.38921454692556,7.8205
0.900889698859395,0.892
6.32413685515426,6.394
29.5805232340426,23.1
12.2814757296467,8.59
15.0643401051142,14.23
37.3364814159292,41.2
5.28500008138448,5.925
2.6533310062951,3.467
7.15392695979902,9.534
14.5583174181818,15.2
2.16623757509157,1.826
25.059582,24.58
203.006244135189,218
1.73672082142857,1.1555
107.433943635808,103
38.47122043015,45.2
57.2749510411306,63.53
5.95079163461539,6.352
29.7567342948718,37.25
28.0593805031447,26.5
13.3281815391705,15.65
10.9531558714992,12.4
11.6485000724234,15.64
12.0402959087688,14.195
5.75810474530167,6.7895
109.050081655629,120.12
2.39654872708963,2.36
0.327046351097178,0.427
32.2738787715879,20
40.5624461873841,24.265
34.9378940530504,36
20.6411202295082,16.035
50.8315897581494,55.41
2.90610539215687,3.29
20.7603352066715,23.7
4.97411436666668,5.35
5.61527276190475,5.61
3.59821569892473,5.001
1.90869916990921,1.615
32.29112212,37.115
35.2905898073691,43.18
3.46469813919414,3.2
6.55624874666666,6.608
14.9388479807956,14.62
1.82383208733625,1.594
58.2127059861858,55.4
95.3477212371136,87.2
2.94400649193548,2.835
5.80545053207812,6.59
37.1189380496085,41.5
0.620522018957347,0.711
3.96715397859818,3.45
1.782023998704,1.73
3.65484,3.426
6.18226159750503,5.2625
17.0423804868766,11.35
1.98758776047904,1.709
4.77839439586645,4.8655
0.00668181818181818,0.013
0.633091022099447,0.521
0.328643305841924,0.321
0.957219113772455,1.19
0.712794496494583,0.643
0.796007104622869,0.6065
2.53487722924187,2.7525
0.011451,0.021
0.00728673333333333,0.01
78.5388825064823,77.7
132.349440810811,121.5
64.8211715382015,84.73
18.178944056391,15.5
218.454706150341,169.9
1.53765799232305,1.498
0.605004763894937,0.175
33.7768397795365,26.14
50.6622443055556,41.915
1.16472714285714,1.0655
1.72908781201044,0.627
0.540118780487806,0.8
0.863020830510603,0.834
58.4086938231631,53.59
5.92780797950033,4.8
61.0455125,62.79
16.9135004887586,15.5
9.87572759416322,8.6
62.8325890624552,75.73
66.6653010482181,57.83
32.3164610281924,29.7
11.6037552475248,9.054
23.3924801338432,19.4
0.852968331864906,0.835
5.22039820069204,6.19
92.8934706505294,81.05
35.3119253013531,31.25
2.5476268370607,1.89
3.67936798642095,3.551
74.2405934618128,69.9
3.40677783482143,3.73
1.0700002449469,0.9975
0.669527059249209,0.595
3.3113579598805,3.009
2.59549773729626,2.83
7.12540777183599,7.02
2.16890164864865,1.9
7.24268518181817,7.49
4.11020936612023,4.425
6.97636549580289,6.075
36.6145403348214,31.6
1.67966919745223,1.225
1.38716308554572,1.13
3.01027924112607,2.6765
1.92916248462485,1.8325
18.765177442623,26.9
82.1739765644171,71.425
5.30765429667519,5.248
0.266753029255319,0.2525
2.01465227808472,1.766
1.22123906533334,1.0105
1.92744561774744,1.9435
68.4476639431314,57.625
67.0911508399546,56.275
0.505259382803299,0.426
0.814415550514217,0.5435
3.93204661971832,4.04
4.34248423153694,4.19
7.26921713414633,6.99
6.03425981631038,6.5025
7.26597273224045,6.52
16.1303865771812,16.4
79.5657113067655,73.7
64.9759655284554,52.35
5.56707975485798,5.17
21.9825226786758,27.84
4.76694680362426,5.1435
19.0170921052631,17.7
54.6007999999999,49.505
12.1894328557646,10.53
161.348180124142,134.5
250.266416058394,210
35.9252344615385,30.89
36.295172394558,28.34
5.63704743545611,3.77
4.04446064516129,5.487
2.2106332248062,3.6545
50.0052520588235,52.7
14.4833216738136,12.045
63.3359063217098,57.04
246.173412912913,196
8.26148304347826,8.551
4.51747079562043,3.399
11.8036196078432,9.79
7.96791453521127,7.398
6.75567651183969,3.341
1.03949931262525,1.1355
0.282668544303797,0.252
16.0582,18.7
1.20339815332287,1.051
1.34608082051282,1.17
1.87174179537954,1.921
1.26245045614035,0.899
18.0576219041567,9.545
9.57591838614477,10.83
3.38809,3.619
3.30775396941896,3.27
4.24391048574237,4.535
22.4373713623189,19.8
0.412364544217688,0.34
3.62922450079491,2.764
4.60657476297748,4.7635
1.67633647038328,1.178
5.91034134422809,5.25
1.11372409556314,0.821
2.18717857677903,1.45
3.31824333333332,3.36
7.96672096736597,6.221
2.89373162,2.7805
2.70465103403141,2.29
1.8328702970297,2.1
1.17716697037037,1.1165
0.375934031007752,0.278
4.52826848504983,4.195
58.09760275,47.885
3.91775854042826,3.644
0.865330740395567,0.84
0.616058333333333,0.443
39.5236474694589,35
42.3311041212121,39.65
7.42360841426147,6.4155
4.69207538308458,4.7505
12.3523145632737,12.805
3.2642339858156,3.745
4.19667392579292,3.17
37.3133120186479,27.56
65.0013259194397,56.6
1.17776902073365,1.493
5.22734269449714,7.797
0.0749495923261392,0.075
0.123466071825999,0.104
0.0253132072968492,0.023
1.51675384848485,1.37
1.5564032972973,1.7
2.16571746031746,1.8955
41.8257352941176,35.985
1.80237990476191,1.55
0.332580702811246,0.367
0.708507833333333,0.842
1.54032001027397,1.1
0.313668443159923,0.231
3.94825609803922,3.854
2.95276227272727,3.42
1.3710831627907,1.348
0.956296380106572,1.092
47.0860422043743,37.38
0.539318070175439,0.508
0.850948652849742,0.779
0.237087630594523,0.129
0.0913875723390695,0.076
0.21013191522158,0.131
40.7054456854779,49.53
75.6786634693876,83.72
0.492551715053764,0.565
31.2611697953271,40.43
7.6329278844086,9.8925
9.51407108813785,13.76
1.66818346800732,1.072
0.909753011265166,0.5955
0.316207092081032,0.2735
0.454322871046229,0.298
1.54127817109145,1.32
0.191661174825175,0.151
5.82926427552276,6.11
0.0752007120418846,0.088
0.762284745762709,0.878
0.0960006462585036,0.1055
0.321012307692308,0.232
26.172552483871,18.255
2.25576929032258,1.44
1.65983510784314,1.3775
3.25848819512196,2.94
1.87911039208634,1.86
35.1825870503598,25.5
0.473665949716631,0.3415
0.274598373983739,0.189
0.302096683195592,0.18
0.0211062961282516,0.0075
1.68195764705882,1.45
56.3744046208452,38.79
39.4226010173548,26.27
4.23055118228691,2.633
8.43007755281691,8.439
3.35986034474017,2.755
1.29472669248593,1.83
1.32864,1
7.31375894213383,7.04
5.42902678991596,3.323
3.92268897551789,3.013
3.50047839130435,2.65
1.79781031884058,1
7.15715195329088,5.56
0.761588123655913,0.4865
2.23039193785311,2.1
1.34869351858623,1.47
15.1096394909091,14.5
31.0766165217391,24.6
3.51781054301074,2.545
0.276792724687145,0.2005
2.71082349627263,2
0.266099961145194,0.214
2.0653496675454,1.75
6.23349074340527,5.57
1.08046958119658,0.865
0.532671044117648,0.652
0.748754671280276,0.726
2.11618786991633,1.865
2.50209504774898,2.505
9.83385490196079,8.13
5.6361353452381,4.82
2.06150571724558,1.62
1.42400431264368,1.54
0.250143310344828,0.271
6.72899312411848,6.145
1.21242233237272,1.04
5.19071869209809,4.49
2.92266590656285,2.166
1.27895642737896,1.33
2.08040936486487,1.9855
1.702807590106,1.769
0.233250955710956,0.215
1.44915219672131,1.8
0.590438261269548,0.4
0.751118627450978,0.853
2.17485463212435,1.86
8.25125470588235,6.75
0.447986055555555,0.315
5.73336095561358,3.739
0.400322666666667,0.394
1.04618587064676,0.804
3.25387688172043,2.638
1.8530895884058,1.25
6.83020204381288,4.9
7.48251942465755,6.55
5.62631456375838,4.2
2.93518076923077,2.435
4.61444038461538,4.36
3.21599964848485,3.14
3.1567320985267,2.6035
1.14883220125786,0.84
1.1829547414966,1.295
0.968097927007299,0.742
0.928545773918346,0.783
1.92720145179584,1.49
1.8894538141264,1.72
3.49733324175824,1.744
1.52373768181818,1.665
2.30222933333333,2.09
0.546703303201508,0.395
0.726143020558774,0.495
8.87809268965517,6.18
2.0749352055961,1.745
0.0569850454959052,0.038
0.104758587059943,0.081
1.63770012765958,1.89
0.256383754789272,0.289
0.617371144144145,0.953
0.577679968314321,0.641
1.09757586082634,0.612
0.196483477218225,0.1825
0.61288817458778,0.589
0.639136485697606,0.651
0.935284381679391,0.83
0.463618577617326,0.5615
2.29728977380953,2.115
0.942556215017064,1.136
0.790087656934305,1.0185
1.00645396689497,0.9
1.93579229324547,2.08
6.97721506343282,7.925
1.85898752869758,1.92
4.81816810812541,4.295
0.334908749999999,0.386
1.220688,1.048
7.19191289719627,8.08
15.0846233333334,13.85
0.4098431134034,0.562
77.1461312581064,61.25
3.01929443959243,3.24
1.58183031177446,1.6985
34.7730959010339,27.9
135.784025641025,107
6.11978142857143,5.17
2.71678321446179,2.67
1.90078150248756,1.215
0.567844103092784,0.514
12.1791520937042,12.6
0.487475267295597,0.485
1.32843290512821,1.335
1.31802642767296,1.145
5.1605794117647,5.2835
1.88624126565143,1.98
4.98569658681525,4.695
3.83237718654433,3.285
0.989198416906821,0.948
1.38160280295567,1.16
1.10647393412385,0.967
0.306528750602992,0.286
7.33732006143346,7.69
0.153891832618025,0.134
3.14272020675105,2.67
1.1801792481203,0.882
1.40330240321057,1.47
2.4672434180791,2.29
57.3193620392156,40.5
1.55105144723618,1.33
1.45143454003724,1.3
2.71250638852097,2.485
1.19730695652174,1.464
2.81000358639706,2.91
1.00492931178934,1.02
0.0463253003095976,0.048
18.2685745559016,17.3
14.049998175236,14.615
0.716836383259818,0.867
0.819291195799305,0.815
1.978089638,1.58
0.638038945531318,0.29
1.78177120387938,1.61
26.9579258086956,22.6
3.5433643227445,2.77
1.99886743951214,1.95
3.16688490058568,3.568
2.76556786892927,2.5855
0.522123442873019,0.516
0.127218302527329,0.137
3.47501561843717,3.12
0.0995403261088454,0.063
0.94135637065849,1.04
5.76063779101353,5.73
2.77560090527107,2.55
0.507626841943175,0.627
0.901972453125,0.909
16.8572860714751,16.3
1.27033905906338,1.28
1.18947143834344,0.8275
1.50590246097732,1.03
0.311927771443204,0.2665
4.78543525812754,4.365
22.1024946968802,21.5
10.5213967955783,7.865
0.0290327290516206,0.0405
0.730740302189189,0.656
0.305598637753787,0.303
2.34682525285714,2.34
138.573701621127,92.4
0.0204416316494254,0.017
0.0701392948581616,0.097
0.109699787517145,0.168
0.167094607101305,0.152
3.51769161870265,3.175
0.00622680291970803,0.01
0.0705918006784223,0.081
0.454185879867606,0.3635
166.925496774194,111
1.59425159439184,1.716
0.0280693280571429,0.0365
0.127432348881834,0.1105
3.01219465591141,2.607
30.0212145579521,25.55
103.516107692308,70
7.16393463373177,7.704
0.19616356994737,0.2365
0.21567,0.2425
15.7598643858794,10.8
8.53152618884804,5.135
22.1800235051948,21.04
0.829331430571429,0.7845
1.69813454809821,1.8325
1.44045871167908,1.37
0.412121304628116,0.4255
0.0865533555844485,0.095
129.766494398453,93.5
0.196147962097643,0.053
50.261086663506,39.15
12.3070207452542,12.3
11.5099216694265,13.3
0.948168862068966,0.954
12.9819017119857,13.89
4.57876171428571,4.84
7.98155672637329,9.09
1.37198166371681,1.18
2.15715816804806,2.04
0.0557343847491166,0.066
0.202284089095601,0.177
1.03003493996226,1.07
1.45369145211443,1.525
3.49885798012491,4.49
1.2950164595098,1.53
2.19428657568378,2.6375
3.99288,4.49
1.34850240023236,1.5085
2.4220091957932,2.184
0.508250845975229,0.5995
1.76931477272727,1.189
27.1317423885351,23.69
0.2962353745,0.297
24.7688514285714,23.825
33.3262125361122,33.47
30.7945649036861,28.49
18.8882591912623,21.665
2.07616849825378,1.851
1.23010933333333,1.218
16.8819302460911,20.25
15.0573340554954,16.33
1.13207099992451,1.46
0.953600425509247,0.974
9.33880565591944,9.05
5.1456516859998,5.988
9.344808,7.35
7.357388181133,9.34
0.80305915953706,1.011
39.95228351,31.885
0.0817270368469824,0.1935
1.9549730347844,1.83
4.59560664868976,6.6605
9.81205228630705,10.885
3.41402232162904,3.86
4.66351458694942,3.42
0.40869707943722,0.303
1.39839606367597,1.42
2.18539247172002,1.98
2.64800169130762,1.87
0.0948783614368421,0.081
5.51274324273118,4.33
12.8215300822951,12.785
0.619498149359332,0.644
1.49179313556979,1.88
1.86289072018268,1.804
5.33754452500025,5.02
1.13204487260064,1.1435
1.71344520128492,1.627
0.910320965106219,0.875
0.540256,0.705
8.32477415077286,8.45
0.254194803203209,0.1935
1.13784917236255,1.043
22.7457463220676,23.36
0.747377575517616,0.671
3.59349186096403,3.4
4.65914650879359,5.287
42.594960174506,39.05
39.0372129903907,37.6
0.986778180928576,0.888
0.991824128896104,0.799
1.43577901501336,1.4655
0.378029194118081,0.32
1.1849077712171,1.098
1.4430288205,1.16
1.90283254510949,1.9
1.4336022027435,2.16
25.6366962,26.2
5.99021853287761,5.62
1.12424083130909,0.7515
1.83319964763769,1.495
0.162951967741935,0.064
11.617407944003,12.93
3.08821399785714,3.54
1.7203014463038,2.6875
5.59288197506925,6.3415
0.277676254014085,0.272
0.0811742949864178,0.083
0.313725744850462,0.321
2.64911831318987,3.64
0.22511669803706,0.157
1.97886526783063,1.5585
0.282716260459459,0.393
77.8612570343195,66.3
61.2447942953852,51.75
17.0024347642068,16.8
27.6161044589624,32.5
2.30384072039225,2.583
127.241683071753,110
10.3626530229277,13.5
4.2380891637258,2.515
25.1910600301118,20
13.4789313909459,14.6
1.84871210157287,2.304
51.5289799829268,50
6.50059709545927,7.35
9.86707777462625,10.47
19.1605591726196,17.77
13.5372913840805,8.72
33.3652927319588,27.3
36.4279478413818,45.31
26.5210630336214,26.605
20.1185294466686,17.54
18.7002872077589,20.6
27.5690342862595,23.05
12.777632348285,11.25
4.46596904187754,3.48
13.1983662192817,11.1
2.57850727063607,2.384
36.7528033482924,28.6
1.99046030096357,1.25
4.26627853096048,3.455
71.1428974477259,78.1
15.7143421183519,13.445
3.86451221410307,3.83
2.81935114551962,1.45
22.3268605432911,18.06
1.86552473761255,1.5405
6.26954707689428,5.64
2.99662208447618,2.94
1.33974282236496,1.071
3.04104521088967,2.57
1.76352255905378,1.25
1.92157072963216,1.41
3.3245140456234,2.51
18.0117063280048,16.835
4.76311981129071,4.76
1.71867624748,1.48
3.46514999473684,3.815
2.41991771664891,2.3
1.15992512592795,0.915
1.90990309197652,1.949
95.9388129716432,88.4
90.17322171165,92
4.01780229007634,3.8995
4.23888943282283,4.99
48.2317088365125,40.3
9.22593669554211,8.1235
10.9004898511236,11
3.14763234372,3.75
140.955345425868,124
45.6705497502503,48.74
15.1898837947117,12.085
8.20879345159832,6.97
3.50071596591643,3.065
13.609655306,10.215
59.3679549787011,49
85.9517313487015,69.16
14.6640690761744,17.4
2.88727114460056,2.36
2.130490593,1.681
3.03129334739196,2.067
1.82083328586207,1.435
3.32603818092591,2.629
2.88405339208559,2.784
7.38078642294118,8
15.3169090769837,16.36
7.03540721,6.973
1.06682182651629,1.2755
3.5683648964557,3.0475
3.97188460698381,3.5995
3.69113907058044,2.13
0.765825737757679,0.6025
0.536569979777315,0.4965
1.99491668447535,1.956
1.97194991984937,1.61
0.372658805349919,0.339
30.5321613534185,26.48
78.1155140642857,64.56
3.46448431606256,2.91
8.50686101120786,7.2
9.35525907302305,8.905
12.1456763349489,10.2
4.9602598886487,4.24
3.72146329236969,3.79
2.81723198446847,2.606
74.9975115035947,64.055
1.27588543836793,0.991
76.698467034985,65.575
3.51869720858209,2.21
5.71713825044098,4.384
5.51471579927724,3.695
3.57335210129148,3.388
10.0492610601212,6.249
207.839870012119,162
7.59252027556726,7.373
57.1841637795276,42.1
7.54479895668985,7.08
4.32223302333333,4.03
19.4591957103922,15.3
9.38832483471041,12.175
68.6003478102084,65.61
5.66437063821347,5.85
5.83811656844559,5.044
6.65989682926829,6.583
7.06831110755698,6.11
8.84334630197671,6.548
5.1335339,3.954
3.12555157373719,3.198
2.18743181365681,2.295
3.04653537900167,2.5275
1.31922008935554,0.777
3.5965835284,2.995
112.043939137672,86.55
307.41087795825,225
1.36156702179284,1.2295
2.39395002428929,2.31
34.8725911822222,25.4
2.600766125,1.9775
4.87189331172447,4.307
301.667793230665,308.7
2.13451657386564,1.918
1.60577032824403,1.241
0.564922288905161,0.497
2.45606570007452,2.0645
2.17097376190476,1.57
7.48179635681008,6.072
5.03859056655738,6.3825
0.872109384881681,0.721
2.42370508856332,2.028
6.50052221647059,6.6255
0.357019498336287,0.3375
0.140859398997547,0.092
0.34060850822449,0.269
0.0317935921031834,0.023
0.196525516845844,0.1315
3.01723159009991,2.9535
3.34469952058824,2.445
0.166487102419561,0.123
1.85020352891669,1.179
0.367243402903666,0.175
32.3307866701356,23.12
0.631352917966654,0.5655
0.382703040948339,0.301
61.0984616385839,52.24
0.369291847990323,0.3725
1.28199418404978,1.325
1.1581693185303,1.193
1.88872286815391,1.635
251.287784915232,183
1.19664170431579,1.3
0.583982875621718,0.629
1.06656292741935,1.06
1.43378041904421,1.1175
0.734112494815229,0.73
2.74749246032124,2.839
6.789147645,6.765
4.04143200483092,5.23
359.02334146174,334.5
2.34717500777743,2.028
3.31420651149341,2.981
29.6773742023497,17.55
5.04946004701069,4.017
226.990925525672,205.8
16.1125720914683,16.74
30.7993139285714,36.25
187.936662758824,166.8
3.98576754459678,4.403
25.1665636266234,28.76
9.62662688846804,10.065
12.1911986040744,14.585
56.2650836036036,48.65
4.08727144088544,4.078
48.8086433872205,41.3
5.5772032183908,6.293
3.64957731792305,3.16
0.925317258591549,0.78
20.1554754377665,11.8
2.37496621546008,2.9145
300.556301805634,242
9.8708286850645,8
35.4367128263035,35.45
0.213097372858685,0.176
2.54212311882407,2.08
25.1532965454545,22.4
26.9551591263896,22.435
0.44294429265571,0.36
1.5221117128821,1.638
1.2501140188457,1.272
0.380662618072795,0.436
2.03723215079096,2.124
140.80884507066,119.5
30.5097173913043,25.1
6.09646664313418,5.64
12.9615730795011,11.295
28.8712939107538,33.09
6.13286426431718,5.88
9.82712083333333,9.773
9.06555374446753,5.815
10.4594791304348,9.177
0.806876807572257,0.8945
12.5128640804116,10.35
1.31565276824027,0.6525
5.23909679442922,3.29
77.2120305450073,78.395
22.6839227365474,25.6
105.856788598387,109
31.9123122097619,33.4
35.8987761589404,37.75
31.3242350572994,27.8
26.6135553725412,23.45
9.86033493910451,8.08
23.4313456044926,24.4
7.02086839227602,5.6655
32.5936695840622,27.07
56.7062720778025,55.51
4.82924172335443,6.315
23.1735104615385,22
18.5383235858055,15.37
19.6453599255735,19.16
11.9924654356564,9.829
11.5636924390244,12.26
7.79781648394129,7.9635
4.51433106893602,4.99
24.4111817070887,22.59
71.0164526728594,68.1
12.4859202454857,11.34
58.8615090928045,54.33
33.2981797941384,34.125
7.39114067843866,5.718
12.6623314642964,11.4
27.9874525770685,22.23
48.6740866549731,41.65
15.4983046590117,15.9
17.7212975770492,17.305
199.487381301533,184.1
4.13083686063597,3.6155
40.1749285382353,34.16
117.5176563,108
91.5258589555557,92.66
3.83423887089667,3.285
284.877175194401,236.6
16.0670659028853,14.79
7.78099924368379,24.85
18.8529504594595,18.24
7.54620862676056,8.3515
0.50200201858736,0.395
18.4734883325137,19.3
27.7824990392567,25.92
5.17494700331954,4.76
144.430955178857,106
83.3756356290301,60.12
34.493118082642,31.76
44.8410904999505,35.45
6.14791103492866,5.391
11.1316298268293,11
131.072102277636,110.8
24.0152840676923,16.85
7.46591701123596,6.0215
21.7794382967818,19.22
30.4742058500487,29.4
12.3481153814969,10.22
2.90970863851194,2.9915
26.3066393417156,21.7
13.3460451344978,12.55
6.87598845506224,6.913
3.3309002895896,3.231
10.2506344554676,8.02
26.2236121743195,21.45
23.4446050009901,25.84
1.45778620109035,1.4
5.68007779759705,4.844
24.5002349747404,19.66
117.498172918711,109.55
27.9152178999936,27.85
29.1865935257329,23.5
52.3026127320285,39.115
2.40479701022495,2.462
12.5173045911779,10.2
9.04115510262745,8.785
3.83956596320629,3.07
4.1530818866285,4.265
5.19797326040269,5.591
119.186366729743,98.745
12.5056331284185,8.806
19.2948012543004,19.19
0.561000160285714,0.456
4.46996548667009,3.917
149.92392559279,111
7.03706242895349,5.393
1.52986943893374,1.1565
168.033411946565,123.5
24.0442995165034,23.2
3.54031600507918,2.8605
6.96971888112249,5.52
2.37194860976498,2.627
2.4747499513699,1.935
11.6068574045518,12.45
4.46758350467069,4.4445
7.94131043228523,7.85
57.4448355394486,52.065
6.67710736754944,7.622
4.61546508287446,7.431
14.4445662162162,11.9
16.3778159285714,15.585
59.8436195121951,43.93
3.82006828762488,3.21
2.08699136798858,1.81
16.327621703918,13.09
18.5105764367816,14.8
1.55402875332862,1.295
3.60564068113899,3.51
15.5765917070588,19.92
21.2064619461125,20.4
16.3325464384223,15.5
63.4662011052632,72.57
16.5517873222003,16.35
52.8458237531903,38.5
6.11972404150376,5.246
6.28048075,7.4745
32.8027513425926,29.82
137.45323134125,94.98
5.47217569043063,5.692
13.1790443432552,11.27
0.374579269704316,0.349
6.60943554553775,5.771
15.926650394248,16.9
16.8392369134276,14.04
3.43220345365053,5.258
1.41719023785709,1.38
11.3686486032877,13.65
17.7866889777474,16.3
4.25538264769648,4.499
8.59711688642857,8.437
6.2270979903182,6.58
58.5671226666666,67.42
10.0063936298932,11.03
22.5957850295858,22.13
13.4926784549878,13.61
1.48058657894737,1.6225
1.9982256097561,1.706
10.7939742196773,13.705
1.3824960967742,1.287
3.95341924154898,3.082
0.94011841429369,0.691
1.8750434761616,2.483
42.3895735630848,45.6
2.13245111287902,2.8485
85.4369822090909,75.75
52.8223463749077,48.3
13.7140830300275,14.85
47.4981619444444,42.6
6.29783107967911,6.205
25.5638234077772,18.43
181.140792769973,185.5
53.850532051756,52.1
4.13832747953436,4.75
17.3806145972386,18.1
28.3166837146516,24.82
57.6859288056961,53.19
3.95666342862348,3.77
34.670878178388,33.83
17.1838085657371,19.39
4.1769723988604,4.85
18.9048655667408,20.22
47.7072301944544,41.8
4.41495154359164,3.4865
20.5014775408504,13.5
10.2713439664277,10.1
60.6113254380447,39.97
15.1767724186895,12.62
22.3827434336913,23.31
26.9510259991168,26.27
3.77881826147802,3.295
11.9134790555007,9.206
26.7046140644728,16.8
28.3999140550496,28.6
12.7676451689601,13.9
28.4092827707365,27.6
9.62847347464345,9.57
122.61814570615,84.91
83.4077841057971,55.71
29.2350410135505,25.65
61.2221127640719,44.8
11.6571583116129,10.975
16.6171262073616,17.78
4.27466428137931,3.9955
17.6202494837822,16.66
12.9397843035043,12.3
0.996576871796884,0.3945
157.465009912739,145
19.7003464770051,22.5
237.995331194859,211.4
39.7749786563415,40.55
20.4068506081753,22.67
0.247975550724638,0.29
14.8714564353599,15.6
37.6548506257021,25.98
175.456297991339,138.35
8.18731451268962,6.185
19.5668602602217,12.2
37.3562595973801,31.75
31.0993638046502,30.44
7.39121318397544,7.27
86.2066950805381,88.72
61.061688,67.57
9.95874618656273,10.205
164.219490085129,107.6
166.258018723404,146.6
17.8525635093156,17.69
46.9393115175197,47.995
47.7167203757502,43.02
0.871852684119445,2.0435
144.506466796645,133.15
33.1718488090139,32.73
31.5503896777778,30.8
47.7154853631375,45.245
94.9655679538461,93.78
11.1009312483028,10.03
37.4176067586117,35.01
213.840718072808,147.7
2.39518583971235,2.342
1.16318347038825,1.144
0.804064887357084,0.998
5.12174033378472,3.651
172.052637968902,165.55
76.907486386607,71.335
33.4872204005432,35.4
46.9451996578062,50.74
98.3103503208557,87.885
196.472845338542,185.1
20.0231623311324,22.64
6.40316033132731,8.349
25.036953896365,30.13
119.335026214689,108.8
5.96139896727042,8.527
32.9054892873564,35.87
3.25425863874345,4.414
2.36761567084539,1.665
0.910202901491502,1.291
27.9363761223862,28.58
3.82639810294118,3.9665
2.55585750036115,2.625
90.2227627895702,84.995
41.5249325064759,42.425
61.1591396916335,59.87
4.84704405800173,5.419
45.1053010280755,41.69
21.4976263371252,23.02
38.3955945402646,40.305
28.510812276723,26.59
65.8028529958477,60.35
16.6198034339496,16.325
25.6552632835821,29.78
32.4119369913793,33.35
49.8277696472766,57.02
89.0623884793799,95.69
19.2123848312141,19.745
32.9201163244471,37
12.9882663338929,13.06
10.1917751337325,10.71
2.55250832794827,3.483
31.2326223770238,31.52
35.9067424080605,34.04
3.62980496767298,3.534
109.653898698654,128.6
79.7195894339625,86.285
9.15269023395684,8.915
6.42577117746771,6.727
8.16633788880731,8.435
7.71825652461616,8.982
19.694240655112,21.33
33.241818947368,36.21
194.24174812168,215.3
41.2440011960379,39.37
31.8730153229547,29.655
4.45299739229014,3.7305
22.2440664194818,18.22
105.68508691344,111.9
9.98347414469454,11.375
11.4967962260076,10.1
15.6063931403433,15.71
2.86803406835514,2.667
1.10059695163415,0.936
10.062326290152,9.07
5.99894623937582,5.486
3.19625681388013,5.23
3.15843446264801,3.0795
17.0701560483613,17.1
0.0461035500669305,0.077
0.890364754947973,0.8255
17.0415056842105,16.14
2.17018515647929,2.568
12.6032772894871,12.72
113.161242391489,89.795
36.8220717861405,38.295
32.2969034295165,37.4
12.9708940106832,12.465
8.98304364157205,9.833
46.0303178296096,42.86
14.1628468203763,17.92
21.2706205057458,24.05
100.071495740312,133
12.9959224322034,12.42
22.4292865188519,33.75
7.54434834578885,5.387
7.38774178096764,7.902
1.95353654284274,1.985
2.51659621699387,3.044
28.2599971389144,29.98
28.2861377833656,38.68
58.1206639523084,71.53
10.8806621491502,13.07
9.00639695619336,10.365
5.8108209148265,7.86
2.38998207017544,2.676
4.35366053724681,4.896
4.31697399589322,4.386
5.61353858585859,7.3505
20.7400054764206,33.815
198.316789450881,219.7
68.7155801513802,54.525
2.83441691748023,3.209
10.5061016083908,11.15
42.042812916907,31.55
49.956671130011,47.34
39.8183891641137,37.46
89.7725950975928,72.93
6.68450002936675,6.0625
22.5623148060759,21.88
32.5247257672513,28.77
5.31040743574509,7.6185
1.53270119790887,2.601
21.3294616519125,25.12
14.157682657135,16.71
26.7126513196968,30.29
72.017981676816,67.37
13.516798137191,14.83
29.669122286194,38.33
18.6581314091183,21.105
7.55938785236214,8.691
45.6630998250361,48.27


==> DATA/monthly_data/monthly_data_12.csv <==
"q_est","q"
23.863438783871,24.225
18.5432271413741,19.615
26.4432987378583,23.71
14.0865716749501,13.84
2.1939014366139,2.8015
1.15128485432023,1.61
0.187877908709522,0.186
1.067666026567,1.273
0.500720209839865,0.623
0.737061432872591,1.196
3.30326088267602,3.39
26.1595597200785,25.54
7.1908962069383,7.0515
4.56541333630897,4.2525
4.9053428693043,4.018
2.5971557649867,2.5205
3.3369267027116,4.72
74.7981082341927,57.885
47.4442143037538,39.18
32.4149543093465,31.26
11.0841905786498,7.397
9.3069195483871,11.91
9.76330707155618,10.7
142.499488445905,153.4
202.324696474118,178.9
95.2441590600298,103.4
2.91417797341854,2.924
15.7863572037221,14.57
15.8287008628582,16.19
49.7340078202554,60.57
34.9710130834384,31.415
7.5037061721345,8.088
12.1632720392582,11.185
11.7503623867809,9.898
66.0861910875025,42.115
15.1399721957969,13.67
10.6437142667005,8.126
100.728160209424,84.31
20.4955440106083,16.62
3.1635813039288,3.0785
25.6705734104666,21.47
0.863501677161291,0.8105
18.4250668619816,12.9
7.19212804939515,5.43
2.9284653012975,1.889
0.709816944128834,0.983
1.60663722849048,1.688
2.34417543862638,1.8225
1.74526322380285,1.026
8.35427603007325,10.06
1.79923464679079,1.441
450.659027579313,409.35
2.12152068670085,1.646
4.07957209084335,4.124
556.821145897845,513.6
191.311997629789,174.9
11.7436130825824,9.6
34.0209800704295,29.495
244.830792165072,210.5
16.1010683633446,18.655
16.212995515154,16.87
159.052770787883,130.7
34.4202306573629,27.115
112.547354847542,118.4
7.35471568291008,4.1815
42.0790926661021,33.69
84.5101901786189,101.4
63.6502582535762,63.33
1.96717261183897,1.5985
6.81083573559576,5.72
2.469179375,1.7165
18.6355885751918,12.81
1.9494419707001,1.66
76.2039814071628,103.4
161.658691386764,91.72
80.9821111205565,53.36
30.1017125169317,37.69
24.8617938709677,26.78
108.682104444949,91.05
45.0681260615152,30.56
29.6484238029497,30.52
147.275318510314,105.9
6.24872771542928,5.776
20.2119614689826,22.515
26.2621984038012,20.35
6.85523017473118,6.917
12.0705922580645,8.425
24.6528723161812,25.09
4.89462704287463,5.293
3.58910946271134,4.334
3.87432503880471,3.579
0.988120535699478,1.0115
0.677845161290322,0.56
30.353675570331,29.275
22.150368902042,21.28
105.069964258588,100.85
36.5510513903495,33.175
7.12653451451004,10.18
60.2814953757777,52.27
72.9069581718065,66.925
214.59094051001,188.9
5.70565008731508,5.258
4.2099762076842,4.9815
32.6810607685847,35.635
0.626745058254737,0.624
2.74105146988718,4.491
1.92186824370621,3.1205
0.421031167271301,0.375
0.27215296882099,0.294
0.468564984972952,0.536
10.4131014416215,6.4555
0.77741463743961,1.42
37.7715413793103,39.77
6.11524650543036,6.506
5.10929206755371,6.161
7.54626562262483,7.802
26.6412820695434,28
7.62352888012043,7.543
20.5519091612903,21.15
5.30586230307576,4.705
0.513147469364774,0.337
0.672884730553063,0.531
10.2635312834915,11.64
6.54040375458424,6.817
3.15580439975501,3.0115
3.06541263225807,3.644
5.36428174950298,6.591
11.4948005865102,11.785
14.9185311141693,13.325
0.844123079495577,0.668
7.66854324249168,7.619
1.50757630448297,1.1755
5.37597969032258,5.177
2.10545868263473,2.137
3.24435238255199,2.597
54.0137787396591,57.03
59.6980453629031,64.88
31.7905951365465,36.14
32.2893119358282,34.24
53.1607468113949,48.8
16.7003927500729,20.97
81.6739357427664,75.08
306.721981616557,305.6
48.7957282954545,47.63
32.6433650889467,39.5
95.6860687557133,79.305
22.9206389511384,24.15
48.5080466668418,51.31
36.1307178583645,30.6
27.7424310361274,28.02
17.4017937682489,17.3
43.1889325084281,44.905
16.0307864978187,19.4
27.8900662876566,31.9
21.3104124052268,22.65
18.2196720909435,16.55
3.80824970553798,3.406
18.5530327457388,24.3
15.6972943458452,17.3
19.6064800019667,18.4
2.12011200836636,1.994
12.137813374514,13.49
349.071899731679,210.9
6.0746419057028,6.473
11.2038553740798,11.6
23.8003060984839,27.23
82.6648537946299,95.045
34.7636096142052,34.37
28.9322274170592,31.01
53.188163846218,34.07
8.04259100097434,5.924
10.2045897891772,9.83
19.3660331541316,14.5
25.1818029014216,20.335
1.85397740473284,1.4655
5.22281304830702,5.195
17.7577429812465,20.05
4.26215567259163,5.2175
5.91234912111261,3.514
81.5879443105599,73.24
190.662667144781,173.75
121.046691046489,117.1
408.453793128085,334.4
212.89669262696,199
34.5917506850632,31.205
50.2882258350081,58.24
21.5596655529954,16.82
21.0462664057228,24.97
19.8080669991511,16
8.22974862890155,7.1495
11.7400489682688,12.815
13.6779512540102,13.71
7.73869507632698,7.769
25.5596688935709,23.64
350.258865721152,301.5
30.8563429041096,30.9
9.73785403225805,8.718
15.0874955089258,16.81
18.746587645696,18.13
10.321650047719,11.3
9.7528089176059,10.79
1.39684861005905,1.153
5.97501888903151,6.275
39.1632894893889,25.23
17.1772785083213,12.665
17.2923955490074,15.52
50.4348932551318,47.3
5.97829614275909,5.522
3.16005327993989,2.854
13.5565187137802,13.37
24.2229592387637,22.7
2.67993101695853,1.915
35.9450602962556,30.9
271.961484846136,282
2.20043360056926,1.787
135.411959192754,122.6
46.6255306245712,53.195
71.0462836132754,76.18
8.89069969390157,9.725
49.1077195534554,45.5
31.1770652323854,32.1
13.2183837644737,14.155
11.7237024473118,12.8
14.0189378969499,15.43
13.1485903786329,11.915
4.54711779767188,5.7635
123.868298729025,98.85
2.59940782371649,3.01
0.48853151631478,0.487
32.3608211813228,17.18
49.3265665666088,34.06
46.6004861056819,47.8
25.8494270906301,18.36
67.1432280726828,68.68
4.35575841806255,4.63
28.9839193624468,32.51
7.03336067083379,6.151
8.34431998305921,9.18
4.99396702445183,5.125
3.27908416505836,2.883
53.9263055875248,52.94
52.6939976669259,61.025
3.79755755859828,3.88
11.9498980449969,11.8
19.7028017558697,19.35
3.07923583068079,2.917
79.3640916726942,79.55
121.300450182239,123
3.278635609145,3.1575
8.4376436516129,7.675
50.0715662984421,52.055
0.833357277734067,0.806
5.73475333888822,5.32
2.52516983129744,2.585
6.38208145544303,3.557
10.4920813892159,7.4705
18.4286187617712,14.065
2.40286787096774,2.973
9.1594531816529,7.311
0.0657205896429597,0.12
0.870962233839092,0.6295
0.435444822695035,0.443
2.47914096332302,3.13
0.898778860672617,0.9505
1.15586258307973,0.8555
6.17615576470589,6.15
0.0858335194992776,0.113
0.0190924352041768,0.022
97.5812070035813,100
167.38061694802,151.7
81.2308056375425,87.29
24.1096130196079,21.715
298.028325946861,237.7
1.77861465860062,1.539
0.914491640448305,0.934
38.4107293975905,37.1
53.2028391087707,43.89
3.02896975577606,3.954
1.61427976900501,0.747
0.559401874516891,0.6745
0.924798365866814,1.017
46.7247457560831,46.8
7.26354457786696,7.796
66.3324211887518,71.68
20.0649337812341,20.02
12.3711760738313,10.65
66.1421779765395,76.895
90.1209832708176,71.175
40.0525635330954,37.85
13.8018945586533,13.8
23.2687698362618,22.01
1.06897250942606,0.935
6.95809683299729,8.483
120.769545879097,115.35
46.7799104105572,38.9
3.1715558218126,2.94
4.62541589774079,4.066
99.3501169576004,86.615
4.93559526508287,4.29
1.55401683537802,1.115
0.97133212766864,0.781
4.52967978691919,4.38
3.57488434331797,3.48
9.70827303327811,8.91
2.63642876993974,2.2
9.62291252058394,9.78
6.67489494205361,6.365
7.78651845409245,9.115
51.3727785614737,43.76
2.59952660101529,2.205
2.39263918554106,2.04
3.7488772487593,3.061
2.6642476697265,3.62
40.1856094648094,45.6
96.8228731090629,99.69
7.74203013165441,7.31
0.503407514662757,0.4765
2.47438004032258,2.608
2.39942536515903,2.315
2.90038223908919,2.7485
88.101373370797,87.595
88.4888036279231,80.635
0.669002999667441,0.624
1.04841447368421,0.675
6.27514838209323,4.6375
6.37781866338782,5.99
11.6821221535349,9.065
9.4946357742684,7.99
10.9419171523916,9.355
18.8271027152471,18.9
113.131195998028,96.35
88.2283873077836,73.8
6.82230995391706,4.81
30.0468717917526,28.83
9.47290367639175,11.25
19.5495317496996,21.57
68.5835913978494,62.69
12.3131498195292,10.93
187.362676677288,157
319.237921561737,277
48.5885382898461,46.005
43.2366131051254,36.175
6.18292191565069,4.88
4.24620192669764,3.529
5.57875819741935,4.322
58.2590733870969,59.85
14.2904382378584,13.61
58.1270358687878,49.335
331.52179781347,266
19.6473814627914,15.86
10.4315521073781,8.9005
17.222547368421,13.9
8.59074580645161,8.313
21.0593504295068,19.09
2.36817528275248,1.936
0.474292353252247,0.391
18.0608565197638,19.7
1.45873793091186,1.399
1.35878680504077,1.24
2.01337005316129,1.965
1.2237771143695,0.913
33.8380721100835,26.92
6.39016800000001,10.27
4.20477304239509,4.151
3.79298835217599,3.457
4.61960621630358,3.969
28.6865226282,26.2
0.41648016235847,0.355
3.90293027266996,3.247
5.73898160726042,5.907
2.27710137731062,1.72
8.37598304516131,9.33
1.62003469814381,1.341
2.96283870967742,2.02
4.80564875366568,4.61
10.340483921529,10.7
4.19573978682324,4.086
4.26216359447004,3.86
2.52118942718216,2.405
1.10865015617737,1.15
0.41074555209044,0.484
6.01735952067955,5.39
76.3621334174452,64.105
4.72307686219886,4.372
0.809791878557875,0.8875
0.897629365962181,1.06
56.0055781500624,49.75
46.7631619762414,42.15
7.92668146937614,7.64
8.05317153983248,7.8455
14.4423403238761,14.07
6.59415618239148,5.84
5.18764006791171,4.355
47.0575167998046,40.24
70.9065451458558,54.7
0.821908784119106,1.037
7.53526601941749,8.563
0.0755842815249267,0.081
0.130179912663756,0.119
0.0293051657159717,0.024
1.33867231560218,1.48
1.60670918766188,1.67
2.29774911099822,2.205
53.1658416422286,47.35
1.92479908188586,1.76
0.51982140183194,0.58
1.04915835953963,1.24
2.68605476116058,2.035
0.773304757607169,0.5215
9.42197344035155,6.616
6.10528749942805,4.77
2.18091295334577,2.069
2.06697227189838,2.055
84.4588158565286,54.085
1.01461223525042,0.8255
1.7088249043193,1.76
0.339980293076319,0.2125
0.255713208828523,0.244
0.317325232410465,0.2
37.5882600327091,60.18
78.0262676031508,108.4
1.09784516129032,0.839
36.2181768400538,58.825
7.79903440257485,10.555
20.1627071399878,17.52
3.0607442748163,2.98
1.04801956774194,0.7755
1.54401548387097,1.39
1.11503086848635,1.33
3.11875153483023,2.35
0.286633716129032,0.2725
11.5775557508417,11
0.185356624910755,0.2145
1.54590190459849,1.61
0.203245811160819,0.209
0.328197237505068,0.228
39.336090798622,34.3
2.34393301150462,2.03
2.04590819203392,2.163
4.38284179573775,4.106
2.48347942120438,2.7
38.7609151594257,30.7
0.843924658126297,0.417
0.31964033183248,0.26
0.343458225076631,0.38
0.187979321323838,0.1985
2.7346369032258,2.9
75.2327473097758,48.71
50.1678405898138,40
5.23155023584162,3.993
13.5424284242393,12.15
4.90445104265667,4.248
4.52723484631472,4.78
2.31117391563275,1.95
8.96871849798388,7.605
7.18923867216803,7.93
5.21845221594241,4.795
5.31731606192607,4.35
2.60789987218504,2.49
8.27785728630601,6.68
1.09543631725973,1.36
2.44841356211393,2.15
1.84802364824789,1.55
29.517557561793,23.75
52.4193376344087,41.3
5.39824768532168,4.125
0.533665183537264,0.415
4.31341658986174,3.425
0.386700949820789,0.349
3.04785039788506,2.8125
8.77527334465196,7.71
1.9533330861259,2.02
1.26356512468542,1.567
1.72990695374315,1.69
3.393777388745,3.14
2.76155477327034,2.7
12.4376707682075,9.7
10.9501324884793,8.45
3.86666056451613,2.7
1.89990585591032,2
0.305985252826027,0.309
8.76356809097565,7.54
1.44307601080899,1.21
5.77478408862597,5.15
7.8275071217397,7.1315
1.5947031769306,1.675
4.36276093939802,3.491
3.24655495361782,3.446
0.241153955075157,0.221
2.94349959817266,2.74
0.739860144181259,0.652
1.50617162472899,1.33
3.52868806386181,3.68
14.6549778443114,12.9
1.01092301980526,0.849
8.07652934310849,7.18
1.1750745854688,1.29
1.50978436223735,1.819
3.03701927465614,3.786
2.68467285561497,2.05
11.9123612903226,12.4
10.9506807632727,9.11
6.22827331671858,5.516
4.99307770104498,4.53
7.10102818088638,7.05
4.90537419354839,5.04
4.75168939696678,4.201
1.25185665213601,1.19
2.33906436448107,2.43
2.84445157957877,2.207
1.60446821631879,1.7435
2.99488934414542,2.24
2.341333842609,2.015
3.92651574115973,3.38
1.68885058064516,1.98
3.61912410865875,3.56
0.798262918845502,0.503
1.30029161290323,1.24
11.0059433534207,9.48
3.8952995665941,3.9225
0.0708218285932432,0.051
0.15976906173412,0.106
2.10435283410139,2.41
0.305270702163492,0.273
1.37331987874217,1.7
0.92231793548387,1.22
2.24125845216669,3.165
0.20728361545832,0.2125
0.53781797721345,0.626
0.646623672767721,0.803
1.12955821991994,0.99
0.407544641577063,0.49
2.37523323650818,2.425
0.722274647924752,1.036
1.6318923126998,1.565
1.57800946662408,1.515
2.30860580749387,2.04
11.2943832936508,12.2
2.57506468703698,2.3645
6.73836987889175,6.36
0.697867369727046,0.964
1.25781935483871,1.775
8.86821905072228,12.6
13.8946960652855,13.75
0.722797859952793,0.6855
126.855894344485,95.35
3.18280326236559,3.125
1.87070967741935,1.97
62.5220430107527,46.9
176.260641683332,156
6.8317763744428,6.02
2.74462617684789,2.655
2.31526849854302,2.025
0.565607539330564,0.564
16.3492270967741,16.85
0.744079626500057,0.8445
1.52349483070833,1.6
2.36988933280352,2.415
6.45212910575746,7.23
1.91851497952439,2.265
7.01136958525344,7.765
7.8162987190882,7.235
0.978619654775605,1.04
1.32547446563815,1.33
2.46878246102878,2.295
0.5397633640553,0.985
11.7486824026696,10.4
0.139865157480315,0.143
6.61987270781279,4.03
2.6607154468872,2.33
1.97326638389281,2.605
3.11416311709143,3.36
112.857544103868,82.65
1.64513931679608,1.32
2.68718305396442,2.43
3.43884954226236,3.09
1.54932957924264,1.81
2.96117286637565,2.965
1.08113693089016,1.22
0.0691108563943016,0.085
25.5416915098194,25.1
18.3118326338008,16.8
1.88213025410635,1.39
1.52500010213569,1.71
3.41423326961137,2.929
1.44815340995122,1.01
2.28894386722135,3.47
29.8309491365722,25.95
5.40775620444134,5.08
2.13520798528099,1.84
3.2813048167502,3.0585
3.33108048862701,3.517
0.530562012116377,0.591
0.140166455693514,0.156
7.44428839169479,6.945
0.123610909126719,0.107
1.25437143960698,1.14
6.65540881525469,5.339
2.81426346257081,2.42
0.687548120314485,0.712
0.839975666126772,0.891
39.3118024250471,34.2
1.42366620575501,1.38
2.37126586901915,1.89
3.82944402044187,1.77
0.347483231721594,0.379
6.537134435,7.48
31.202622,27.5
20.9424725553599,14.15
0.0306211753090859,0.045
1.47029544049108,1.33
0.781914608844646,0.807
3.7010252165951,3.91
204.69875069558,171
0.0347084930972933,0.041
0.130237759446784,0.142
0.233161093950128,0.273
0.226035666450389,0.2245
3.91939714184467,3.91
0.0392392776584169,0.045
0.141601881115728,0.149
0.554097799622514,0.602
231.972153417835,200
1.51697495978172,1.352
0.0392274867489344,0.0525
0.120339144191419,0.109
2.67295689628333,2.371
65.9394908441678,51.4
165.404554487542,115
6.94109008556695,6.078
0.249268895932652,0.265
0.295842458068984,0.3155
20.9737640402271,15.1
12.6444765227648,9.455
22.8297093736189,22.45
1.06893971845231,1.035
2.23052639482183,2.525
1.84587550464448,1.93
0.340865808589397,0.397
0.119289924989806,0.1275
198.484177764058,125
0.234817371137846,0.1235
70.9057316776294,72.6
19.0495043737842,22.3
17.7291492576502,18.3
1.27559501402523,1.5165
16.9081744731613,20.095
6.5446262011367,8.43
10.8482456510586,11.7
1.76290676051241,1.505
2.73183903753733,2.559
0.115230160152876,0.095
0.223021010149526,0.2555
1.18160027071746,1.185
2.3891851740138,3.491
4.3836498456475,6.36
1.95495237309761,3.108
2.82933134067268,2.9485
5.06132148323875,5.5
1.93071338086669,2.585
3.88851279052667,4.399
0.840847420253572,0.851
1.96767067297191,1.4615
27.5367471983159,28.76
0.374332313032133,0.439
19.8883607610257,28.335
35.315143609356,41.28
31.1674112499427,36.455
20.2227841492013,28.135
2.97659256475237,2.391
1.47743876662016,1.5695
37.8344791653397,36.47
33.182604509779,30.87
1.90727368787489,2.719
1.19829947432745,1.6755
12.8702427805331,13.2
8.13590495216392,10.2
9.54794559548196,11.3
9.60978398896552,11.65
1.12004125635399,1.61
52.9217739704247,42.15
0.265847251235156,0.4325
1.86765210657095,2.16
10.663920280205,10.55
15.6168974280481,16.2
4.9919067652488,5.36
5.37772323252896,5.012
0.862752197181478,0.991
2.35891040547956,2.89
2.68672110915591,3.26
3.5519642863328,3.45
0.139558806750325,0.116
6.2732058490129,6.03
15.4159757091772,17.69
0.843062081240184,0.834
1.80931882481955,2.42
2.11793218562246,2.193
7.38678293854922,8.14
1.21129067262873,1.25
1.85946086054971,1.638
1.07510837644185,1.01
0.76114675506983,0.918
9.14249217228329,10.3
0.315052536562348,0.2485
1.41616240141021,1.306
22.6990215098653,28.6
0.899637493637088,1.003
5.06129944585996,6.71
7.06326846088885,8.91
61.167389093481,68.735
54.7420580975744,64.4
2.28342870378104,2.114
1.05300286999429,0.962
2.26640041861563,2.587
0.531969109425146,0.564
1.38223420943786,1.7005
2.41512083844383,2.63
3.65344759237714,3.87
2.13247187266044,3.3265
36.50998712,41.7
7.03355275810059,8.003
2.95282889798396,2.509
1.59386365891183,1.55
0.271563005120712,0.3735
14.3855806972973,15.795
4.53166327165716,5.395
2.20973270858617,2.588
8.32588982473662,8.9645
0.425082130604248,0.3845
0.18068403253639,0.1835
0.487123389057391,0.581
3.01464712835777,3.42
0.403608970102672,0.304
2.73562524491584,2.698
0.384818148804169,0.456
91.7760231607309,89.1
67.0828466902655,66.05
19.3954775476471,22
32.6054513314625,34.1
4.87568287055822,6.116
136.954563218396,127.8
14.05107275847,14.8
4.69948651149697,6.704
25.9578956780693,25.65
23.707579212007,24.5
2.36118596924138,3.082
64.259317246555,53
7.49877165477094,8.05
10.8876200658248,12.87
18.9729286258518,19.9
9.59023746926486,10.2
28.1090031792573,29.4
28.9537499870497,28.6
32.1238650890216,32.14
22.8668996164774,18.425
20.9063112138358,21.855
28.8881948942786,26.455
15.2450874409815,13.35
5.49257067817814,4.171
13.5132637049354,14.7
2.94766564027947,2.631
43.1913266400385,37.7
2.67810203242852,1.9665
5.70095775265958,5.2455
77.2470854581002,82
17.9419259821505,13.86
4.43569807688312,4.45
1.87259216668345,1.815
18.9164830347645,21.13
1.45434400378787,2.0405
7.93796993925242,7.13
3.36780075263926,3.315
1.78458244468805,1.603
3.54772853406613,3.406
2.06567005799472,1.67
2.01693177843363,1.7585
4.08777388224828,3.34
23.00406718043,19.015
5.6127733844194,4.89
2.62827722169162,2.545
3.86644759310765,4.255
3.07972521597175,3.17
1.45369943902293,1.332
1.77423930478099,2.2
118.461552907959,115.2
102.853236784608,111.5
4.0676384768473,4.2325
4.78738651144791,5.27
53.5505453953179,55.6
11.67140506,11.25
12.3316248157475,14.3
3.66888579181818,4.63
173.147006624977,249.2
50.9580609428403,52.73
16.9315097066947,15.85
8.30895968874589,8.47
3.81102619239149,3.125
13.3812550084817,11.85
63.829476285495,47.67
112.201926160123,87.69
18.836209588787,22.65
4.18848417552494,4.035
2.47973352037647,2.057
3.98584457302338,3.043
2.1317899382357,1.98
3.42723443347673,3.4265
3.95538516553846,4.5865
9.1260176140205,8.83
19.4393077155582,18.44
8.95410428342383,8.898
1.32450225565267,0.8935
4.45967608249364,3.6715
6.92596954437662,6.332
4.63029045939401,3.633
1.16665128468507,1.0425
0.760904774730814,0.772
2.88231412112485,2.91
2.49983267852983,2.4
0.514116985490517,0.495
27.6882378063743,29.59
84.7955051234614,76.46
4.72413039058167,5.525
10.5961735314286,10.95
14.9890361389789,14.2
21.1217098728829,18.7
6.04893605138179,5.77
5.18139727691962,6.051
4.48189861221742,4.0835
119.004723429344,106
2.28316907675947,1.797
106.341016889261,111.1
5.63855509356842,4.3
9.3914931036313,7.813
9.29607448529462,5.459
4.9444848560899,5.028
12.4455248258937,11.05
231.127814886643,188
9.01498614741831,7.745
71.7779509131535,70.7
13.4348383455473,15.7
6.11734970113358,7.1095
26.3797783817915,22.65
10.5866238484379,10.1735
101.660779561702,85.69
9.25199634553193,9.881
9.19189099043518,8.0105
11.9871489171886,11.1
10.3845295454945,10.06
13.5920293723563,12.2
6.25293613070988,6.036
3.0622958825504,3.622
4.4891512411934,4.274
4.27476134195156,3.343
2.01738939597474,2.372
5.4152790617229,5.11
127.489791289959,113.75
417.417160384339,306
2.65473098345455,2.523
3.35344909446709,4.14
41.1168852805891,28.2
3.23523125670748,2.644
5.64194359956935,5.89
402.028267027674,413.4
2.4159917572384,2.404
1.89729815745296,1.511
0.979465962710406,0.7585
3.9178869374962,3.831
4.41838675291114,4.2
12.9345472303463,12.625
8.63575139824859,7.645
1.18959310731204,1.126
3.77687978405769,2.9395
10.7780284958543,8.8695
0.363259527339265,0.4765
0.156056258414919,0.096
0.409872203715536,0.533
0.0454163872388436,0.029
0.242987574369693,0.211
4.01231483260869,4.0745
4.41157678563476,3.4035
0.211009079269972,0.182
1.76366476715609,1.622
0.727163973997758,0.57
39.6140594916109,30.9
1.7284475854195,2.2265
0.652756823757758,1.006
98.8009426793192,90.29
0.404041235038439,0.4625
1.32566687030077,1.637
1.2383877059056,1.48
2.77707042858413,2.27
318.939596776754,243.9
1.86250837835326,2.157
0.679062858733027,0.884
1.62666657723028,1.65
1.54764643613771,1.775
0.909959721562705,0.825
4.59217078005941,5.805
9.37058279761855,13.18
4.65434452617912,5.335
463.34225085539,327.5
7.08829096970006,3.7225
10.2074606912504,4.776
35.7861662143248,34.7
8.61405703836184,5.175
257.204766033197,245.5
17.1079352996404,16.52
33.5835865596704,33.41
211.956618057822,208.6
4.03301535170943,4.5295
31.0944067260313,38.685
10.4036669837685,10.01
17.0051106817484,15.915
66.2103208604296,60.25
4.50706210174644,4.38
54.9763486263339,50.9
5.59263827749593,5.749
6.765661439674,6.971
1.01286003097661,1.2755
25.2842098320907,23.4
6.81241842466288,11.4
350.539341583249,318.5
12.7089102649717,12.2
37.4648717441716,37.35
0.348405397297798,0.191
4.45001462608696,5.11
35.0386101726598,40.6
20.0075416871064,22.37
0.64103358246461,0.568
1.68294262485699,1.9525
1.45066711772813,1.391
0.418591714596424,0.478
2.86225214284798,2.923
152.73684111515,150
40.3803306161391,32.475
7.55701924949417,7.88
16.5921855182855,15.31
37.4752184621485,37.03
7.13334523055053,6.98
11.8214268577655,11.91
10.3825509275978,8.575
11.6881670408911,11.055
1.91325096221189,2.778
15.2641381950445,12.7
1.96512487785315,4.219
5.79320341601109,3.725
97.5269836322302,116.35
32.3519719550423,26.58
129.523071687509,130
39.8714758423196,38.695
43.3656388584883,43.23
37.3150556333202,31.905
27.1388594348421,27.15
9.75731659004339,9.57
26.2487201262298,31.7
6.532037053109,7.3705
33.8325939239039,31.31
68.7346528427209,65.775
3.30149687163015,8.127
27.8303102889456,28.4
19.483753639736,16.87
23.7658353842301,21.57
12.223119451975,10.19
12.5063071133879,13.545
8.76040253140315,8.7745
5.14137304437329,5.182
26.7800350125655,25.54
73.8275221895487,75.37
11.9329516077628,12.8
67.3290269999701,62.175
39.5657227366649,36.505
6.58538307102236,6.3
14.5023014761931,13.7
27.2733868898185,28.08
53.2256416366407,51.88
16.9309291401887,19.23
20.3375252274529,18.98
227.162410467647,194.6
4.18334951708959,3.7385
43.0628643105116,59.55
109.584605692939,117
119.68514048945,95.595
6.58559960966893,6.541
323.31205582396,261.2
19.6042124032258,19.995
9.06633248706856,15.57
19.9249786947662,25.88
11.1855105339153,12.01
0.498868368109169,0.559
25.1354959808419,23.2
30.5591394393604,29.5
5.30923809900136,4.912
138.869745109336,125.8
87.8494639213866,73.23
35.0921488099454,36.105
42.2264959478967,34.7
6.45736147335152,5.83
11.8905136194694,12.815
129.840553933021,139.6
20.2269136509511,18.45
6.66176737950942,6.195
26.1939016461379,24.84
32.1218449246154,34.26
12.0940159963908,11.215
2.94005528548494,3.248
25.0788379457467,23.225
14.5994949685551,14.55
7.55719381519276,8.21
3.28538226687497,3.338
9.2577641886419,8.0815
35.16566740787,25.9
29.4742399890909,24.07
2.00356435079966,1.67
8.84774162972738,6.569
25.8187924771358,20.565
126.455044746635,125.9
32.1744995611252,29.95
34.4277440026875,24.9
60.0167428540628,49.2
2.54886843311357,2.156
15.7045380902624,13
10.9560007283615,10.6
5.17816346181818,3.99
5.1008920009038,4.8215
5.63089242884646,8.2945
141.405334842609,114.45
15.1533017082295,9.0585
19.9980450196659,21.9
0.627012857384459,0.624
6.1076233878834,5.85
172.032585509687,118.4
9.53134056038631,7.794
2.28900769680037,1.9135
165.522511262797,102
25.3513121903005,25.2
4.02366300178111,3.7755
9.47437273898448,7.74
3.75962834709612,2.858
3.51694351719678,3.279
11.9639730344651,14.1
7.70636455679934,8.72
9.39268857619435,9.41
55.0772216964467,49.805
5.98686958446847,6.8545
5.8719946338207,7.787
17.4417176767713,13.71
17.3873754417016,19.635
66.2225013988608,63.24
4.77380350694026,3.933
2.38427957587736,2.21
19.3160992365573,17.65
21.3074802910213,20.4
1.51499339029216,1.274
3.98475492206293,4.23
16.5217920938909,16
22.2054037482431,22.9
18.5715750542751,19.3
74.4694132985705,68.7
16.9208371776564,17.7
56.9249109590415,50.55
7.02906526784179,6.22
7.50526624840043,6.966
35.9563609212826,41.3
141.988821103441,106.9
5.45611007860374,4.927
13.2761679527084,15.32
0.410855741537801,0.4155
6.68396557034989,7.119
19.449591385121,16.85
21.6026505888056,16.67
4.97834048929202,4.8925
1.45985031462307,1.5245
17.5264404228181,12.76
22.5703060587015,19.85
5.58551230052009,5.363
10.8197021047532,9.884
7.39324587103732,7.44
75.3721014373447,74.42
10.2406243604326,8.519
27.9712269932032,24.99
13.0057718680392,10.46
1.22396862495525,1.3075
1.88575977162432,1.597
15.4513127048521,14.295
1.37024155567934,0.99
4.93381108570051,4.383
1.74339131140787,1.134
2.52578095365524,2.809
46.7138789765488,47.335
2.48211662083401,2.8885
89.3077297321944,87.44
62.1102154035433,59.1
15.7990652859906,16.65
56.6748123751336,49.4
6.50032672640732,6.34
19.3838507931466,19.3
262.801272307261,241.5
79.8674707666478,72.3
5.60641296007481,4.88
18.9267070777486,20.46
36.4740726004079,30.2
80.4963961419502,77.645
4.72968962237371,4.115
53.6367087603444,48.01
18.6369843836605,23.89
5.49827817478156,4.937
22.9850194243237,21.05
58.0234108149811,53.1
5.89883738849315,4.488
19.5220927181799,17.25
13.6646773476275,12.8
67.3749726176139,47.065
18.9346821458952,15.72
32.0197562325607,29.01
35.803266990186,32.14
4.07743679316641,3.499
11.9856603419335,11.91
29.0232099971776,24.15
33.2615301559427,31.2
15.4327563439783,16.55
28.4793860298569,27.65
9.29055648609363,9.965
144.67551463819,97.76
91.5577248182211,66.2
31.9054951689735,28.555
69.8970809761951,68.06
8.95946393612333,10.264
19.6485099098624,18.885
4.82498653847303,5.3325
19.9311550212953,18.6
14.7104155588682,14.4
1.16177508356136,0.56
185.530086816243,213.3
26.9016280250445,29.73
269.932311096202,298.7
46.7225383211804,52.12
26.7340716999595,26.4
0.369463543673041,0.379
22.4046364235539,20.1
43.1031041442013,32.6
213.421792133249,190.1
9.74315299929824,9.492
21.6169022963836,21.7
49.564513411738,43.24
40.9164386701833,44.5
8.72688723944833,9.18
95.8941366873975,102.8
71.0711241574804,70.235
12.7867144491434,13.535
153.356825102497,99.39
168.578048684783,166.1
19.7394593340657,20.06
47.9148824931599,49.45
55.6696394120541,53.505
1.69105298951881,2.6155
172.746330301956,150.35
39.0169485537756,34.835
36.0123243136962,34.755
48.6270553861258,48.865
108.364784917226,91.595
11.8263416250992,10.22
39.2776191444652,37.56
242.276935932042,156.05
2.48402422454478,2.377
1.1757590368486,1.119
0.914089197742638,1.035
5.60457806,4.148
186.765260248878,195.55
82.4379990638921,88.14
44.8399319448399,54.05
48.764947325439,56.6
101.189690349899,100.055
198.423479593327,207.1
25.6551093432619,36.4
6.79804663999438,9.555
26.2834878229643,29.74
132.031889362549,127.15
7.26121897959183,7.891
32.6113629056441,38.065
3.04884138793173,3.5065
2.01943548387097,1.632
1.1558108798795,1.395
21.1120612155783,23.025
3.62569146915584,3.299
5.67615804226858,4.061
99.6640078573763,94.86
39.4439619219563,42.205
60.1268091562495,55.805
4.11212372020116,4.977
47.6771217,44.06
22.9350619084225,26.18
43.2026556337043,37.72
30.987975392432,29.19
66.0042868093776,67.38
14.9730793737771,17.41
28.1290269583621,32.47
35.4410678474456,35.58
53.4355592214786,55.77
97.1535798730513,91.08
22.0284001403491,19.95
37.9511563578064,39.73
13.5161574654567,14.61
10.0942160080091,10.22
2.88707940839379,3.191
37.3187028522824,40.37
42.1625228783424,40.76
4.83544867663419,4.838
132.484092288164,139.3
89.6123459847385,89.84
8.15501881660435,7.702
7.3003021232073,7.569
9.86283408728487,10.57
9.96318873761332,10.37
22.0323039977805,23.305
37.7725057346515,38.76
234.373214732749,232.45
47.1890061032608,54.38
32.106297853044,33.02
4.42961477955656,5.237
22.6446944198233,18.39
131.702554490622,121.5
11.8864476983179,12.56
11.764194787752,12.1
17.8813545085039,18.35
3.47277188854326,3.18
1.3250453322775,1.1655
11.4552880079871,12.27
7.26398282987175,5.951
4.75710851216667,6.933
3.77473356986892,4.2825
21.06689151977,22.9
0.114651511815984,0.237
0.545244643068193,0.855
20.2690873361977,21.03
3.12253426269599,3.347
16.3203791767434,14.71
122.302645198505,91.215
41.1602802094642,45.76
31.660802480105,41.87
13.0834806345867,12.465
9.81219648576704,10.1065
51.6912945322069,41.14
15.263688389438,14.49
25.4128873689776,38.12
116.417902275767,178.7
15.8613397434422,20.71
26.2815517862178,37.49
7.23554339769231,6.1535
8.48162576450031,8.69
2.04548058929966,2.378
3.8430591021679,4.9045
31.9999867044703,41.77
32.8848548244395,32.49
70.6464932310287,60.04
12.5980471100104,11
10.3010637308647,8.552
6.92155293858625,8.067
2.45995206065425,1.9485
3.92328077855275,3.135
4.37896186917086,4.4475
6.84949588480968,6.9275
26.8433360698925,26.585
271.051951911428,288.8
63.6742039904069,50.835
2.81749832582892,3.617
11.7364697464305,12.53
38.0239917064427,36.54
56.0657293605301,66.83
56.9828715308493,59.97
88.6669205252421,76.96
10.3554723611623,12.255
22.75771815991,21.505
32.7290633410854,43.155
10.2739628918654,9.8125
4.47406182359703,4.088
36.7616175769551,26.72
25.2907307777937,22.27
25.4226585484315,29.2
71.4141819793944,70.13
13.1935858600594,16.13
35.7692789278351,47.99
29.6237691628845,28.03
16.6134320463099,11.18
40.6876075854283,46.83


==> DATA/monthly_data/monthly_data_2.csv <==
"q_est","q"
24.7219661262199,18.71
18.089642099765,13.94
27.527886675824,22.135
15.6920203289474,14.5
2.10735978537082,1.44
1.56330153321996,1.34
0.373082880665997,0.229
1.04958348550194,1.075
0.707303822581778,0.32
0.529958835629887,0.472
2.31730935483871,1.72
20.8772437481828,21.19
7.25241907284768,5.107
3.24779477477021,3.765
3.11838580322089,3.545
1.94097184100072,1.8405
2.65840918926013,3.5125
60.2922285597763,50.115
40.0203624841021,38.28
28.2279709370904,26.9
10.0787442176871,7.059
13.590737749743,12.43
8.97315727532097,9.678
125.274536406088,124.95
177.526831301183,145.5
76.7286721997829,90.24
2.51583378378378,2.239
12.2773990689866,11.08
13.2134657844475,13.15
44.1545692733992,49.88
31.6738482012725,22.52
6.07564713204372,5.49
9.84529367760616,6.5675
9.68763264596272,6.23
54.8596652956674,44.45
14.5453491734535,10.86
8.31477161172159,5.007
93.162891857289,67.905
19.7556655684105,12.05
3.04794194285714,2.245
21.3729722448979,19.87
0.962769709145431,0.874
17.55199,13.76
7.90684936129223,6.114
3.0282015808627,2.01
0.94267297959184,0.803
1.47576293103448,0.967
2.46399202343399,2.008
1.83666987327189,1.226
8.40320272397094,10.95
2.2894753554007,1.77
464.939126644756,338.35
2.28296493506493,1.476
4.20091196471843,3.142
535.154215621491,437.6
194.294531852708,146.5
11.8702609269958,7.475
41.2406747492599,28.03
249.933522605893,183.7
13.998402654148,15.63
13.0391876480263,13.795
143.174418406924,102.65
43.4104670234565,34.91
25.7714234698919,38.79
7.25931188940091,3.789
32.0474338736321,27.69
79.1915146798506,73.76
65.9542801735218,49.34
2.27381725067385,1.415
7.15930822530168,4.9985
1.64691742572419,1.1625
19.9448444207567,12.975
2.04762111801243,1.546
77.7691062982048,102.4
175.099100091783,87.66
62.9516732967676,53.16
30.1912202681388,36.69
25.2878930588281,29.135
91.9162283798283,76.13
53.4509444724229,27.745
31.5830349795753,33.03
130.741197752248,99.67
5.66046548022728,6.317
19.5726649317382,20.82
25.6415569893742,20.31
6.14327381455941,5.132
10.4699043941842,7.531
20.2672340863362,19.75
4.65640861110125,5.315
3.55347219948257,4.8965
3.83450518937253,3.67
0.989617709142858,0.874
0.826662909478579,0.827
24.3685425749421,28.4
18.7062673813462,18.91
101.665448447949,87.55
31.7463451030267,34.5
9.75946751394523,8.453
59.465575213407,46.07
63.4480898795649,63.29
177.722601156069,169.75
4.53326218281037,4.567
3.73369260926751,4.337
24.375788378545,27.71
0.591465048928825,0.533
2.02294500657318,2.891
1.39417055714773,1.696
0.402802616914053,0.428
0.271042726301736,0.2645
0.45958348806366,0.451
11.0830411156553,6.837
1.06419415429779,1.269
32.7058679213002,31.61
4.38305926033356,4.795
4.94139784428938,3.964
7.17630665510239,6.515
21.5879074325417,21.51
6.76008912840832,5.991
19.9725389143117,17.04
5.52870967741936,4.2235
0.475548801020409,0.489
0.624200660854896,0.384
9.39658495467271,7.682
5.89891547009966,5.2895
2.37586728723404,2.166
2.9628112170002,2.1345
3.90134982211275,4.8275
10.1353099785853,9.503
13.0234439846743,10.43
0.835930106426523,0.631
7.58459152323578,6.705
0.883222598187309,0.693
4.50957919743179,3.023
1.69864510822511,1.2155
3.00727625689762,2.313
46.6854775770615,55.1
66.2218753666377,61.89
24.2622474071762,25.85
28.45833288,29.35
41.3237427584632,42
14.0057843521269,16.24
64.7420372079262,67.875
271.63337696191,256.2
44.0599490679102,39.895
33.4986946575696,32.1
78.7938506810756,63.935
21.998169747565,21.14
37.001889809646,38.63
20.122037504736,16.93
24.2047485883284,22.94
12.8929990478792,14.2
35.2666582953103,36.08
12.5185830359761,15.3
21.3345336161481,21.72
18.381226072892,13.35
12.9785817076631,13.04
2.9477085669801,2.5
16.7469147532201,17.26
12.7430398520182,13.52
13.5988791797499,13.065
1.66724990187163,1.466
12.1587303664356,11.7
299.37857998862,204.9
5.01474500602661,4.92
8.10985127594532,7.865
23.5203487213852,23.8
84.5411937309735,75.45
23.6335709677419,25.28
25.28284251,24.5
36.5053999520473,26.94
5.65485973265468,4.393
7.60997450833492,6.16
9.35004173534299,8.322
17.9352340599627,17.465
1.65879878048028,1.1895
4.36255598074964,4.301
13.0703166172399,15.25
4.20565005464481,4.8405
2.70074213836478,2.872
64.1973300044138,55.005
158.464814666682,135.15
103.940371088075,81.4
338.460364346766,269.2
207.163189846956,159.75
26.0227742728055,24.25
46.4220662486259,40.755
17.0072104649902,14.84
11.2125512323361,11.19
16.6421991054486,14.83
6.53625955817376,4.7215
9.40333127065113,11.105
13.2671908426035,10.95
6.08235115095579,5.572
20.1313873484848,20.58
320.791982323233,252.25
28.0608992006358,26.5
6.63192277093598,5.844
13.6749705644872,12.575
15.5309632885112,12.56
8.75552142857141,8.805
8.45918452290076,7.1945
0.987835211867102,0.94
5.93371676480175,6.0295
33.8243685358291,28.61
13.2987370074933,10.07
13.6016237623762,12.92
47.9779896732651,39.1
6.47400182826747,4.701
2.70278903582151,2.411
17.7904142310901,21.8
22.8051128831169,19.8
2.70619100596125,2.0955
31.0839761348464,26.13
227.592563037448,203
2.2685012133606,2.572
133.785268122005,100.35
42.5184725536092,37.05
49.9054824489797,58.97
10.2868308649289,8.93
39.1036113248325,34.4
21.0316072769489,22.7
16.1836928817644,15.43
9.39310207427953,11.8
13.0789404511278,15.26
10.1325209687607,11.51
4.30180365344468,4.6025
94.8214208520619,104.4
2.45379142857143,2.085
0.440121280075187,0.334
40.6683019800234,16.4
17.4374268185644,26.39
36.5409217044995,40.155
22.4352356768562,15.605
53.554340402631,51.1
4.23735426050358,3.425
18.4044309443288,23
6.06502207654724,5.735
8.20287791239515,7.78
3.8287448275862,3.607
3.48016349206349,1.956
40.3717294829829,39.31
43.660787245108,49.415
3.0592334483776,3.475
10.12674,8.58
12.6528770646507,13.4
5.12400348001241,3.361
63.463106495238,57.82
99.5477821015692,93.1
2.30393598136646,2.399
5.59454236135957,5.718
38.6560267152507,39.25
0.7566688365243,0.839
5.46832157483114,4.49
2.13992748789706,2.09
4.08082874887556,3.3595
9.4114912244898,7.17
11.887544554243,9.25
5.5956236963037,4.811
15.6934642857143,9.925
0.600175182481752,0.511
0.829697879464286,0.735
0.643231706168831,0.5365
4.7397906779661,5.27
1.20429187586898,1.23
1.39803781512605,1.01
5.50344659848044,6.74
0.326555067567568,0.29
0.0652971815529053,0.057
80.8447236306722,76.1
165.178494732825,124.5
69.6306799343184,35.96
23.6966686924737,25.9
277.930251060821,213.85
1.74937744101096,1.2295
1.79659205194806,1.568
32.0805604188704,24.13
54.2818760153257,44.35
4.47140990476192,4.302
2.55909149422421,1.965
0.741958967545108,0.637
0.641297020629047,0.3605
48.5822353896102,40.68
7.25440661692199,6.2
51.9091874941709,46.35
18.245998965669,16.385
10.7617078754579,10.25
63.0004177144164,42.71
71.9246124172831,57.825
39.4494047619046,29.6
13.7719440618095,13.24
21.2568656485947,17.55
0.932386257763974,0.851
6.63935406403941,6.92
96.3963952880701,85.95
33.0451038140162,30.6
3.3031873788596,2.87
5.12213372400569,3.721
75.2200432230825,68.955
3.3286074202318,3.66
1.44368798076923,1.011
0.879882575701399,0.68
4.18188068181818,3.68
3.25480192358804,2.8565
9.07615047619048,8.215
3.0145956552378,2.49
8.66176201382399,7.92
6.7819460722523,5.935
6.52699740166692,6.501
41.5220759566147,35.55
2.72915358354195,2.23
1.69964331632653,1.38
2.92315288437547,2.717
2.43672117178493,2.221
32.5661887355465,29.7
91.2648591870691,82.645
6.15814665719227,5.005
0.569178181818181,0.535
2.53163009404388,2.535
3.3728251954023,2.48
2.64749580175901,2.3495
79.5228835084032,62.465
74.5273132803861,67.85
0.795605667506297,0.494
1.3336375,0.801
7.32265296021699,5.785
5.22936683584816,4.695
10.9444677598579,8.975
8.75867047204554,8.16
11.2580723241742,9.93
16.9978381077038,15.1
93.0140550818925,71.2
72.6794909090909,63.4
5.02447335699797,3.84
27.230360159982,25.21
10.5481964004334,10.41
15.2019756182515,14.2
66.9774326036866,58.91
12.2452057072275,13.76
162.795666619238,128
295.896709420288,251
47.5158602672441,39.675
40.6038815565031,39.995
7.06061609195405,5.62
4.92697692307693,4.755
7.83228514892418,7.414
53.0292534908141,54.8
14.5578241252893,15
62.8140899999999,63.605
314.557822510824,269
20.2943593238822,16.42
9.87082374200344,10.1125
14.3617730496454,13.64
8.83632230166988,7.602
14.6286804104477,11.37
2.81063068852458,2.654
0.568473203249952,0.566
15.8564966830004,16.4
1.79263704255319,1.4825
1.1099040742978,0.986
2.07824834920635,1.597
1.76415777202072,1.121
20.7990637912088,16.33
5.54528919575745,9.2925
3.42335741669081,2.882
2.93536226210551,2.95
3.85552733137829,4.225
29.0191475083057,22.7
0.564592707988069,0.457
5.10011526118157,4.376
6.08130583037361,5.346
2.5671432900433,1.875
6.86060100000002,6.39
2.05757680528375,1.55
3.03118139403585,2.1
4.15679129923573,3.13
10.0105441130298,9.87
3.3805838173913,2.9065
4.11219730543836,3.69
2.17998999715018,2.05
1.37366035484857,1.2365
0.602219871329594,0.5
4.18382275862071,3.645
72.0475405865975,64.355
4.98473295263561,3.415
0.617828614108313,0.585
1.0654306693712,0.986
57.7042679910046,44.9
37.6037554585152,31.525
6.18397719528178,5.11
7.39337784119109,6.608
12.0479022524272,10.88
6.08875786473527,4.9565
5.10809655172413,4.08
46.8790453546451,39.93
51.4740805893589,56.54
0.547683106423779,0.495
9.36468259272865,7.673
0.0691392267798208,0.0715
0.143451379310345,0.111
0.0293091954208319,0.021
1.56363183371299,1.23
1.65622210198093,1.34
2.42202396922064,1.614
52.9164974112353,41.45
2.14953587301588,1.675
0.780419256756757,0.72
1.44042296495957,1.34
2.94507247532813,2.705
0.939539258995368,0.69
9.24635019569472,7.357
6.48595884426733,4.91
2.14331032967033,1.875
2.58067758367759,2.52
32.7267744064675,23.985
1.38366944922547,1.017
1.80234375,1.58
0.487315050895051,0.271
0.42149160035367,0.361
0.540552148664346,0.3895
41.4610844697064,40.635
72.510780851684,81.085
1.62436714548051,1.72
31.0848983055209,42.545
8.23302869733656,13.155
18.9683973610823,12.92
4.91400897986324,4.9195
1.82628730500821,1.225
2.03089361702128,2
1.85639590127151,1.97
2.81618627338116,2.525
0.545664920634921,0.442
11.1819556349207,10.6
0.15713504279131,0.151
1.37772952380953,1.35
0.158566858389588,0.138
0.222826198156683,0.147
60.812189925,37.08
2.75872081847193,2.06
2.63983442297272,2.124
5.68334576147085,4.219
3.04072440987124,2.675
47.0641995073893,32.25
1.28166212164074,0.442
0.314320316301704,0.247
0.563879148073022,0.374
0.389279334608842,0.3375
2.75743385967908,2.575
97.4133283251236,63.715
59.1337960048425,47.86
8.08428095238095,5.352
15.9843383204633,14.22
6.22971431448882,4.8475
5.00479865970872,4.48
3.30397459482757,2.575
10.4334245617307,8.58
13.0528320999171,9.1685
4.76083091899227,4.98
6.51195598455598,5.19
5.19820144200628,3.47
10.0331542939719,8.57
2.51972660714286,1.79
2.67366662732918,2.9
2.09015582431016,1.55
29.9560873354233,24
54.8398763247488,45.4
6.70584191844217,5.32
0.791090577507601,0.486
4.89099764150944,3.57
0.620070636024154,0.5245
3.44442950118064,2.704
8.84978908355797,7.1
1.87119166666667,1.75
1.35586098901099,1.265
2.02576624362846,1.56
3.97071856551723,2.92
2.88110665998331,2.52
13.2414392923645,10.4
11.0530580180875,9.31
4.35289844353924,3.535
2.20796886554622,2.015
0.500136557142857,0.468
8.72960441939194,7.37
1.69006363807246,1.22
6.40727506214785,4.705
10.2784841660802,7.243
2.01299428571428,1.645
4.58019089558343,3.851
3.15527405015198,3.071
0.241120777479893,0.2115
3.29539238354038,2.81
1.04149498527246,0.833
1.70909514337568,1.47
4.84072109999999,4.27
15.6281450928382,12.9
1.2619098519536,1.1445
9.30039480954998,7.13
1.19233307024467,1.15
1.49304596273292,1.42
3.80311950549452,3.731
4.51865128053292,2.42
13.4396717178771,11.65
12.9716434450571,9.96
10.9765979740026,8.316
5.92270171136653,4.52
10.5536015083218,6.69
6.9140973809524,4.89
5.94333266991341,5.3605
1.49717414104882,1.24
2.75991210751119,2.355
2.58417176844539,2.3465
2.50452662337662,2.03
4.62383679413279,3.56
2.831293173567,2.01
5.16753769144979,4.0605
2.19771254453022,1.485
4.42683917910448,4.17
1.19847241379311,0.805
1.7838765,0.964
14.4117096764901,9.455
4.62003562928549,3.6895
0.170847032275862,0.086
0.276697932681175,0.1975
2.49528526642167,2.16
0.34235231092437,0.224
1.47498638154949,1.32
2.40406193817356,2.267
3.8349140078335,3.4095
0.322953501017985,0.3
0.531030712725055,0.347
0.950573180998907,0.683
1.00606223281083,0.86
0.508308862218436,0.411
3.02484521656854,2.48
1.88271935936022,1.009
1.49190582747705,1.55
1.6450724023575,1.47
1.97193311768877,1.63
13.2053505259835,11.8
2.12211052989466,1.447
7.0205007378985,5.36
0.854936206896551,0.983
1.62718732028054,1.355
11.4170571521517,9.25
15.5249087200063,12.515
0.74295173934935,0.4405
156.212174757282,97
3.41042270788913,3.1
1.76712091443262,1.578
66.6996702127659,46.5
276.456070419122,177.8
7.78417775126753,6.91
3.00081983836206,2.425
3.10608285459143,2.88
0.802913303728798,0.762
24.2637197598771,21.75
0.911570617727948,0.78
2.68396696811772,2.63
3.71823676591096,3.09
7.05571826923077,6.299
2.02054059457604,1.58
8.47505528792915,6.145
7.13030024630542,6.55
1.06282988679245,0.91
1.76897992190242,1.37
3.88292065746753,2.593
2.55865840336135,2.525
18.5955797086991,10.8
0.35024771732831,0.3095
6.71418286064068,4.045
2.83498194566169,2.06
6.34037423060406,5.98
3.47903961096373,2.47
135.266827172827,88.6
1.56404034691492,1.2615
3.71759063660924,2.83
3.06424603346657,2.17
1.71108,1.449
2.54872571428571,2.43
1.08505068163592,0.921
0.187457276785715,0.1635
25.9321416666666,17.7
16.7788720044224,13.2
2.54085181073649,1.44
2.55554514,2.13
2.87682794749833,1.99
1.36611315005697,0.5
3.03927807148292,2.675
27.5355372796291,20.3
8.19558047218543,6.2
2.03907079267362,2.38
3.61971027684028,2.629
3.26825043002539,2.575
0.757287375399463,0.753
0.20257291964022,0.193
7.04578992861538,5.87
0.260504521952719,0.187
1.27135832919009,1
5.85473770017095,4.51
2.32023165770493,2.065
0.641315702500164,0.589
0.788724576646873,0.783
33.5819906970514,29.7
1.1712146279557,1.36
2.32822807978378,1.4
2.12169427521127,1.79
0.456256185566792,0.391
12.2041652744444,11.1
30.1253696952595,23.7
22.6616298876923,12.2
0.0956486495225819,0.087
2.1380219292327,1.69
1.80011752301829,1.51
5.20979186490322,4.645
244.33206354907,161
0.077683180672311,0.0605
0.321402777777778,0.341
0.547690557445994,0.4775
0.289084269764541,0.137
5.04699116124237,3.89
0.177696333862427,0.141
0.444676965111096,0.292
0.625163410502825,0.5025
271.784956112542,169
1.91476657001219,1.36
0.0600179564977177,0.066
0.116758135210526,0.102
3.216120606,2.36
64.5787561908073,46.2
173.6403252,115
6.84046673432325,6.31
0.266527156663526,0.222
0.337615880017164,0.238
24.3504489623933,18.475
14.0685708699196,9.03
27.2186767001173,21.465
1.38914119518932,1.355
2.97845686055199,2.285
2.33681941586358,1.9
0.335502643222195,0.328
0.173177748376325,0.163
221.588764223935,144
1.31542374958279,1.3305
72.9337564447161,59.45
17.6980889605764,12.1
18.380195797794,13.2
1.45597081184211,1.27
15.9268419860452,13.8
6.67229355971843,5.34
13.1079143879451,10.1
2.64509834999639,1.61
2.93372691641791,1.575
0.0975204424114389,0.05
0.215420950522234,0.17
1.36183217735522,1.125
1.97730313530176,1.79
4.86005504151365,3.72
2.01928492408291,2.064
4.05488141064558,2.659
5.27250519020368,3.655
2.51063327277778,1.836
4.27995930631194,2.7035
0.916929795124662,0.648
2.57321481199434,1.547
29.4374171698113,24.36
0.844408928055178,0.706
25.0220608525346,26.07
41.3593236897717,37.8
34.4211788024124,35.38
20.7860043343653,26.4
2.8570824034749,1.982
1.67542137173172,1.478
32.285660051714,30.48
28.7549334319963,26.51
1.45801232105414,1.26
1.56636417598868,1.216
12.5104637333451,9.117
7.52739606331559,6.459
11.4716730889695,8.32
9.86873749434424,6.79
1.13590799790231,1.083
42.110551204777,29.3
1.61131332841552,1.27
2.13482419365669,1.125
7.15448782769987,3.995
12.7595961675339,10
4.29824200259419,3.14
4.61320429953067,3.7
1.38042131587154,0.8035
2.20951146758292,1.66
2.55933922045455,1.94
3.10958061677861,2.163
0.206280957388849,0.15
4.6456182894191,4.09
19.7394920160969,20.315
1.28203752045884,1.115
2.51914290725485,2.17
3.01509193481301,2.73
7.88505634823306,5.81
1.62279380567995,1.091
2.252083344,1.574
0.96351559821504,0.7415
0.726656925628281,0.836
13.3211395575881,10.7
0.363432428844863,0.2795
2.162084839645,1.856
27.0085869406017,24.07
1.78259386479258,1.49
8.74255174638711,7.64
9.37396701275899,8.246
67.2004545454545,56.7
48.3647999949486,36.4
3.98545976269886,3.049
3.34836521207716,2.448
3.02655714813974,2.636
0.726406905577528,0.5195
1.71443663758959,1.6245
2.956526244,2.45
5.96538474730082,5.23
2.14096539469657,2.27
57.0187803866896,53.2
8.72016482191625,7.1155
4.45952983486002,3.043
1.75286034120364,1.39
2.35879033164183,1.1975
20.0885898123894,16.52
7.37716274086854,6.22
2.91364566908209,3.385
10.2399943045935,8.2325
0.563757121961021,0.43
0.374380680250819,0.282
0.806499995906665,0.7355
2.82609668714603,2.58
0.688341381031977,0.417
4.94454663550402,3.3715
0.485928960529634,0.429
73.22598825314,65.6
53.1421998351522,48.65
19.0700079934537,17.8
29.2217689456011,28.4
2.99832666283157,1.651
128.325544739092,92.6
10.5193073772097,10.9
4.37354782608696,4.237
19.9582207042763,17.05
20.0470783635874,18.6
2.11357017393894,2.392
51.7431161839302,47.3
5.41887910829151,6.35
9.58175923728162,9.085
18.8270511118694,15.46
11.6023841704948,6.521
31.9989163145195,19.65
27.8562368341482,21.72
43.0178864578202,30.58
19.8086523162833,15.075
16.0112355562032,16.37
24.7809709808342,20.43
11.698504031271,10.035
5.02873082378612,3.59
13.6801571130769,12.6
2.24446291311208,2.053
33.9731348508166,26.65
2.0576484971223,1.528
4.09908435026404,3.333
57.7152266269841,59.59
14.6626357849479,11.08
4.06577413551448,2.47
1.58983371833191,1.29
20.864021264302,16.38
1.58048184827465,1.1385
7.37537986825175,6.13
2.92091414174765,2.4
1.6841098235602,1.212
3.84458615244537,3.03
2.17403835464414,1.8
2.11663059494297,1.637
4.3829441048658,2.88
17.5029395644059,14.29
5.69024483533724,4.585
3.17588602535739,2.72
3.18623300223747,2.995
3.19040570856648,2.334
1.3224354292589,1.09
1.6295538470287,1.816
91.1304092079562,81.04
77.2425349933268,81.85
3.13746285848858,3.224
3.57334769419977,4.27
41.2351544623654,34.59
9.29498632916693,9.145
8.70698435231353,9.035
2.46749338388573,3.08
172.604286781977,128
33.8381149609487,39.53
13.0150802556692,11.965
6.71435583186478,5.87
2.63779671051353,2.28
8.77045961750526,8.665
69.7532431292915,47.85
134.34312012987,86.12
21.6878654081633,26.02
4.5564434688,3.77
2.17985858859886,1.8985
3.66535947301755,3.06
2.07828533956069,1.536
4.7127307761203,3.3215
4.64936273640354,4.708
8.35510661416017,6.83
17.7945725492855,14.435
7.32923305309542,7.073
1.02911289139934,1.048
4.21844107142857,3.2585
5.84694606465193,4.434
4.2664402447988,3.647
1.24111943830141,0.856
0.823584517314895,0.658
3.2425582826087,2.666
1.88773999798932,1.59
0.472514301761925,0.42
39.3242098461526,25.88
104.157775508817,67.39
4.83321499151832,4.29
10.7120424265795,8.965
12.0660207481007,9.4
17.6661469868333,14.6
5.96348445861386,4.86
6.02790008632309,5.659
3.67084031997302,2.5625
114.680986111523,84.405
1.82231300657682,1.36
99.470552595207,78.87
4.65762790531516,3.05
6.76610738427954,4.8195
7.36452649939196,4.358
4.80749472,4.0635
11.451953623409,12.33
192.194988636585,167.5
7.78389618869282,7.108
70.6317683411511,60.6
15.3210384665049,11.9
5.44215762906466,5.2315
23.8194031329255,17.7
8.01299620071429,5.285
82.5799171652893,67.08
7.02451024291136,6.759
7.74465578974582,6.7135
14.1069504131034,9.82
9.58897497311674,7.941
13.7993953404488,11.7
6.46689704340859,4.9215
2.31416774970822,2.974
3.92105064658383,3.839
4.12877337500349,3.568
2.11711008907629,1.5235
7.09407103907208,5.38
91.2253657247597,101.05
358.970523032758,299.5
2.32183133824337,2.45
3.48867709133333,2.98
32.0580649418994,32
3.01751928376129,2.3735
5.52416427666667,3.778
519.998012507509,365.3
2.46340536402452,1.992
2.50215179816206,2.4105
0.903256679459271,0.767
6.67492093146578,6.485
3.97176163869686,3.59
11.0952629349439,11.13
8.53936886214646,8.657
1.17685378155374,0.919
5.99037796294689,4.237
12.4112912513782,9.8925
0.502586433836623,0.4905
0.201971107573853,0.1715
0.480868423241379,0.385
0.0664166766666667,0.039
0.280768681446197,0.282
3.1412795806205,3.109
8.59538994354011,7.3025
0.268788159192982,0.3295
2.67271003013333,2.549
0.934822056172426,0.627
31.0302273878753,22.7
1.49876634526366,0.748
0.512383228180882,0.2985
78.8328783045252,67.08
0.330458810156322,0.38
1.17015777235313,1.303
1.05536504659664,1.206
2.16554189256702,1.64
268.83029062789,211
1.58103469135163,1.114
0.633532774046941,0.69
1.54788847271151,1.237
1.1853523002044,0.849
0.823728121438707,0.725
5.25442768114618,4.089
9.01947895971657,7.96
3.69340931188233,3.36
436.833977432433,346.5
7.34902676576782,5.225
9.21581878340299,4.874
41.514596609327,32.79
6.14062323282881,3.917
230.776718633543,215
14.8622715737745,13.99
31.534468569491,27.83
196.017418289303,178
3.17803883234532,3.484
41.5670720938996,28.88
8.16588258152668,7.9855
14.4864666409555,11.98
48.290503562368,41.1
3.25494067894526,3.38
50.0427147454603,41.5
4.67299639810959,5.379
6.85296631350601,6.114
1.07620891267703,1.249
24.7121493288702,18.9
14.5873748809147,10.67
354.703127828338,298
11.252937172437,8.98
32.7353900223693,30.35
0.651640972697453,0.32
4.18699621510237,4.883
33.2822928776157,31.15
20.5144459724333,20.28
0.99052185795533,0.55
1.35921927550288,1.502
1.04362975232625,1.073
0.29687657594852,0.318
4.6171069544351,3.6915
136.076954221356,97.05
26.6055167559724,22.65
6.8434163200537,6.078
14.7955949452698,12.805
28.6481298625578,28.12
5.69400156,4.825
9.12563733356613,7.612
9.23664018538864,7.28
9.40725358035098,7.277
1.65403957495805,1.5855
10.5066898188506,8.55
2.91829050576301,3.7095
4.95095857142857,3.34
129.515161491586,111.2
20.5930540230463,21.2
96.4286670893159,84.3
31.5710341435763,26.495
31.3381967596483,27.55
26.0900627156865,20.1
25.1458347423195,18.3
8.36105051396482,7.08
20.9348788842553,18.9
5.06977797691842,4.365
30.594219520168,23.235
47.0424799958719,41.7
2.29742972746605,3.058
22.1274122432108,20.175
16.0544883171118,12.19
17.0540267052015,14.89
10.2071277993115,8.102
10.9091137724046,10.84
7.68351684965811,6.4455
3.83503257011764,4.055
20.9924386933845,19.175
58.3383888091788,55.05
11.6184160631184,9.5915
54.5475366464423,44.42
34.6565427130683,28.095
5.97468829011157,4.655
10.6134237793283,9.221
24.7816354056433,18.64
43.8793037098986,37.84
15.3377921927746,13.745
15.9380666814854,13.3
191.298352027029,137
3.75318118421053,2.735
42.0433195094762,34.015
75.2507560792274,70.93
90.5977663574809,98.645
4.65504030506164,5.607
295.577428087961,254.1
21.0310314181656,17.235
18.72314406257,35.13
20.9048434631009,23.25
10.4278572651509,10.56
0.515613028748207,0.534
19.9783967382313,17.8
25.523884330054,22.67
4.3259944427785,3.725
131.813251956313,88.705
75.3111974720603,55.07
28.853821035092,27.015
38.0306935875498,26.35
5.31352095092765,4.7615
11.1992037193365,9.75
107.495762991045,109.9
26.4133916785817,26.885
6.21394161649272,4.2145
22.0859556663719,22.88
24.3101979051064,25.035
10.3717750268829,9.598
2.50195306075046,2.43
20.3738959308309,17.31
12.0755321104949,11.7
5.62984619677162,6.681
2.97888388959881,3.191
9.9035487374278,7.332
22.9683908434706,18.6
19.5021345371406,14.105
1.71057276960195,1.31
6.2357611132653,4.789
20.4778985462281,17.34
79.4510315783268,105.1
23.7467518673404,27.55
23.185790447694,16.4
45.2264941571572,41.535
2.03023399965266,1.5425
11.6606968575004,10.4
9.998410984,7.943
3.35573644571429,2.635
4.05196129547848,4.39
6.11302485337647,4.9445
111.450123975161,97.935
13.5431894666357,9.091
15.9879236524881,19.88
0.477444697717841,0.411
4.80567612775942,4.517
129.652228494438,103.7
7.00435173047436,5.275
1.19070859352651,1.076
133.519755978977,105.575
20.2417077791755,18.26
3.30755686538462,3.0895
8.16532464690852,6.1
2.21183353722088,3.1605
2.01008666666667,1.476
9.98580555989275,9.89
4.9087625,4.025
7.46072316595833,7.465
51.8359110081161,50.37
6.14264267659169,5.118
5.37458982027712,7.136
13.9319434528421,9.888
16.562080873763,11.635
53.9492447107358,45.4
3.56952964727273,2.83
2.06895471183582,1.525
14.6678594853696,11.81
18.1035288333333,14.9
1.28105731119673,1.22
3.18141378576644,2.96
15.3965740514858,14.315
18.2501130362011,18.41
14.7563413769965,13.3
59.241558115068,55.81
15.1420776860175,13.75
45.8223556456352,37.2
4.98341093172213,4.595
5.98738650461538,4.474
26.3119053400613,23.04
121.502151785163,97.3
4.5598534784,2.86
11.7923217935423,10.57
0.368502619358142,0.292
6.67663191134021,4.998
16.5701935111479,16.3
17.3116765453453,14.13
3.51436707198767,5.569
1.17724442926955,1.0195
9.57247091484418,11
15.3616242889352,13.85
4.65454300096728,4.46
8.47038048932584,8.255
5.06194316424682,4.5
62.4323807486221,64.2
10.3833374395161,8.091
24.627308302005,22.79
15.2269443340581,10.97
1.52477558782891,1.171
1.76031230623819,1.23
13.8977480665912,12.89
1.45005592555332,1.109
3.282013943568,2.586
1.09979434305964,0.901
2.06645332317911,2.014
40.91377818963,34.6
1.89528659772948,1.8085
65.8656096198214,69.02
44.3185339201617,40.65
12.4996971936585,11.1
39.7767992661634,40.75
5.66007296232076,5.9285
13.3541807467613,15.92
165.158134687311,178
53.9671706775331,59.1
3.89395777360234,4.1
14.6281943927273,15.7
21.069333025,21.81
54.845844198949,57.21
3.15327699538192,2.77
38.3070887628309,44.35
15.4548799602702,15.8
3.75896702134527,3.62
17.5528018645786,18.39
42.720548144487,41.7
4.48893135234397,3.0515
15.4518762862496,13.3
9.11815183796153,11.15
58.3364403717838,39.99
12.2451834658824,13.01
23.8796659137058,25.605
28.4616712238788,28.69
2.89025701567115,2.805
7.06756040714323,6.435
18.2821470138588,21.2
29.0763245814013,26.2
13.2264898029109,11.415
25.1815990903902,21
9.45993979847296,8.86
102.343525979482,66.2
67.7620693500369,47.38
23.643316672089,17.685
50.6025612717416,41.485
8.76961787721992,5.99
16.129355041305,17.31
3.80584490295619,3.928
16.2021821375589,10.61
11.5693203699622,9.545
1.1681652576338,0.77
144.509022441649,129.5
18.3673433130041,19.13
231.281506755607,220.9
40.4332179372993,44.5
23.2889805090909,22.9
0.262064787368958,0.306
16.2808058938981,19.385
32.2429762934485,20.47
159.04768278439,156
4.82085901560478,5.8
9.28984505689051,6.91
41.6582753503832,40.52
32.4534769779353,34.05
7.1950215647491,5.64
86.8870310851208,83.18
64.9075726336827,69.305
10.0465041422211,10.005
130.579565322442,124.3
134.456998789776,116.1
15.6719793931295,15.76
35.1965862047939,38.87
38.5800675499017,40.94
1.52739060359126,2.2455
123.792989204545,119.55
31.6880182353891,30.155
29.146104516238,30.32
41.8746530187657,39.98
81.9323728141176,78.665
10.782554195565,9.041
34.1993484065887,30.8
173.516271381789,127.65
2.1327585301631,2.037
1.03788023612892,1.157
0.877975303571429,0.8465
4.77460098532206,3.287
185.70299509183,146
75.7727731079556,70.925
34.8699600369457,33.535
45.8407622774575,43.41
90.6822390713559,81.765
211.575811577553,198
21.3052735891256,24.04
6.60858077779347,7.709
28.0286390344864,29.43
122.871420447047,108.55
7.63787734351146,7.65
31.4949690083669,34.665
3.52673649650063,3.17
3.3053507092626,4.3
0.777777644787646,0.8615
24.7437586676955,19.56
4.19612421564567,3.734
2.71935652291509,2.611
71.136764508831,71.055
31.2969754023808,30.86
49.9190931992481,39.125
3.04618533208918,2.629
36.4125044311377,36.05
18.4949828761189,19.14
28.9368502554859,32.32
23.3534088714847,25.93
51.033839589893,50.88
14.3554089228891,14.145
27.4113456369922,25.6
29.2441395781665,27.295
50.6184960864925,45.61
90.5008167259584,88.6
18.6640013942594,18.54
33.2279870196867,35.055
12.8168186209002,11.49
10.2767644100962,10.12
3.50730815942316,3.752
34.8707023467673,31.59
39.8593245138732,33.61
3.62144725563776,3.8285
116.749473125409,115
76.5804479183109,72.695
8.779125,6.3855
6.76034501324095,6.633
9.52219153560038,9.11
8.77457476371199,8.998
19.2838450948291,19.8
36.1987260026403,34.05
216.608997879785,192.05
45.1341167755372,39.445
31.5248965875624,26.015
4.20640306639399,4.045
19.0878618769556,16.895
101.742850616956,94.71
10.1221336524752,9.912
11.0138411876588,10.45
14.7025150217025,15.03
3.5894810695,2.863
1.05428944864626,1.074
11.9739765540541,10.07
5.93595617848222,5.7325
5.22156283340685,6.378
3.47714822643868,3.3495
21.0359465271459,21.42
0.0731441349317097,0.0825
0.704608748823934,0.805
19.5451587864265,24.83
3.19167274753148,3.104
14.2562783752418,13.31
119.979130491023,83.155
40.6398337387807,41.815
28.9404973360321,33.02
12.7989808247178,12.065
7.55611058856057,8.835
36.1827398492317,32.65
11.6977243988997,12.9
22.0568451688104,27.645
105.903612621397,131.5
13.0909532434211,13.935
20.0674610157888,27.13
7.07623633127092,4.875
6.13088851130695,6.7715
1.80772015609533,1.757
3.4109835121059,4.252
28.6592564342169,35.42
29.5065742219773,24.205
58.9188984505182,50.31
11.0654410041505,10.27
9.05395240891347,7.838
5.8145831395349,6.272
2.44371141146279,1.769
3.55018295660036,4.332
3.25309738004362,3.39
6.44352242455687,4.427
17.8230705507957,16.55
267.302808470415,262
63.5824482524442,45.99
2.63503222009471,2.626
8.76065608961116,8.767
32.853089317274,29
46.1462585807596,55.18
31.245987492094,47.97
95.5732008073805,65.22
6.75170219067818,4.702
21.5317255220253,18.03
37.3768798320098,40.11
8.02096361543015,6.961
3.25624157139027,2.525
26.3473407582703,21.32
19.2593878833385,14.65
26.5920484878251,25.815
61.5561530612569,56.255
12.6806908797072,13.065
37.2471357617214,39.94
19.6104867713816,21.11
12.5219220729161,9.074
38.2119692016077,41.755


==> DATA/monthly_data/monthly_data_3.csv <==
"q_est","q"
17.8522881011851,11.34
16.3273941330288,11.72
22.0486759388541,19.25
10.1786246675269,11.595
2.15319668886001,1.344
1.13249935333991,0.862
0.292320950636623,0.214
0.78541065321928,0.598
0.632768525552739,0.4085
0.520171020055175,0.525
2.06441842392954,1.8
18.4150773214364,19.37
5.36404400017846,5.795
2.78437952931415,3.1205
2.58859508836391,2.619
1.6086888567746,1.764
2.3404593117119,2.122
68.7891109757939,47.07
46.3533263036624,35.575
30.6709115446029,26.06
9.32386881416108,6.3835
14.1719633137279,14.135
7.94497925507993,7.198
139.919879977254,121.75
211.037792048012,166
95.0798411055939,97.315
3.18126652426621,2.4655
15.4775359989434,13.53
15.4951184464858,13.58
52.974734235535,53.47
23.9423474982079,17.53
5.8806872750068,5.534
8.01880849779167,5.5935
7.82576287332808,5.155
69.4026558401541,62.86
11.3956399643557,10.2
6.26785187395113,3.944
81.7066325033256,69.57
15.6864888888889,13.91
2.24391062495646,1.409
22.518971695344,18.71
0.584320662733775,0.5
15.8906350878107,11.675
6.50572292951014,3.704
2.14135079733383,1.525
1.04246193548387,0.661
1.57295118361339,0.985
2.01093276160504,1.437
1.25918151750973,0.826
10.0179034897361,13.13
1.37022481883173,1.812
440.733670943231,350.75
1.87668079006383,1.164
3.18195120743162,2.715
519.000475522149,424.5
182.890930935623,125.35
10.5583862141617,6.9025
31.4210704497177,23.65
243.72743075769,196
15.0395285410558,15.89
15.2939647214077,13.015
157.168761406568,113.2
52.46541678745,33.47
40.1835410747333,55.5
5.80678973809284,3.123
33.6594022465437,23.43
79.1866363506058,76.99
52.8878167172239,46.38
1.7891719934285,1.182
4.79195293754768,3.5495
2.35316156105991,2.322
11.841740279266,8.402
2.70438019254813,1.782
73.7735222319092,90.24
167.704491420465,86.185
75.1466382666691,46.45
31.8382475806452,36.725
25.3918332386906,29.115
84.2351237830789,64.91
42.1256390059128,22.16
29.2579273498553,28.46
129.05171879646,93.77
5.14719319336902,4.518
16.9975004120473,15.92
21.1102584404369,17.29
5.25180703847262,5.267
10.7390587231988,7.326
21.2840922644841,19.19
3.39792777477508,3.07
3.1814464899014,3.613
2.82717806061,2.31
0.878700989247311,0.7345
0.675303607264284,0.452
22.3841826079962,21.24
16.8202244881326,14.24
100.839642423898,77.73
30.1784544271413,27.12
11.6530858964741,10.635
67.7551957907938,45.47
63.7068024193547,54.355
186.747634986198,166.65
4.63324785997475,3.783
3.64703601217489,3.43
27.4637994967323,30.6
0.609931812666831,0.578
3.55047663835368,4.051
2.19726457235073,2.3235
0.378096258077236,0.4405
0.214115056209946,0.211
0.373805590700755,0.362
10.1025687183453,6.2705
1.15719971003987,1.262
28.6965130064516,27.14
4.56119409271824,4.678
3.44945020737327,3.115
6.4252524175516,5.8435
22.3002368334829,21.48
6.41722939492272,5.174
16.2395704493088,15.335
5.37652630331753,5.381
0.457188917366327,0.442
0.636788634658664,0.44
8.3170965252362,8.31
5.43331234922861,5.0925
2.23172582959226,1.748
2.35893528461414,1.948
3.81031178291696,3.877
8.04012000324204,6.592
11.7737148583792,8.684
0.637806424939569,0.33
5.58439797449363,4.992
0.923006086673183,0.337
4.0580734958607,3.232
2.04225444444445,1.445
2.90130745464677,1.961
42.714049314602,54.34
58.2927274959272,44.635
20.9202966873552,24.76
23.8408162380683,24.79
34.6938361907479,39.25
12.1124056702066,13.425
58.2034120456467,61.135
232.951532769063,243.9
39.3025299519786,36.61
26.1998889844251,27.7
72.8483347170081,64.47
16.7388527234786,17.13
35.0870045140631,33.22
25.2422329922625,21.99
21.1361158700488,18.98
12.5228954454342,11.9
33.7921514685368,35.78
11.94895352,13.8
17.4055160429249,20.005
16.5046873384355,14.2
12.5693190251162,12.56
3.39571405626976,3.327
13.9397990589299,12.9
11.06874454416,12.4
13.9804063562268,11.4
1.58308025766575,1.56
8.97925166471391,8.775
283.831097252364,194.4
4.8311648907058,5.14
7.33341360273585,7.374
19.1550197894424,17.4
61.9084915724138,62.575
21.552303504,22.97
20.9181081053724,19.19
31.3231001513044,25.37
5.13349447346427,4.115
7.50244217778537,6.5
12.719033158938,11.39
15.1893319125179,14.585
1.19719721590849,0.9005
3.21886607817193,2.91
9.43016690863566,11.45
1.85040994339265,2.41
4.87855870217552,2.767
57.2129202212294,51.06
155.323282861532,126.8
88.2812057891707,76.94
293.894648266631,277.9
146.246105776444,131.4
29.2543562208146,21.99
38.3123974741521,36.1
14.2041552761071,12.87
12.464144017667,11.735
15.1586559139785,11.61
6.44348118341222,3.9005
9.01701672410339,8.496
10.9690759780192,11.15
5.78228672275011,4.752
18.8065424045917,16.45
281.63418792198,254.5
31.5325546037665,21.435
5.31516090909089,5.077
11.3645183090199,10.725
12.9434313533448,12.03
7.86248931944906,7.516
7.76406282674397,5.8155
0.719395551655535,1.198
7.13202508140119,7.6855
32.2702894049143,24.07
13.4319804999481,7.754
13.3985463542502,11.85
35.3604578616352,31.82
5.37779638946433,6.441
2.69996727843803,3.077
10.2852493096523,6.7985
17.9224596920555,17.7
2.7737386604553,2.5
26.1657419962944,23.53
207.489013196481,186
2.34527947457778,2.39
108.31003054741,97.32
31.7646186238396,31.55
49.2379548387096,51.1
9.23269165472893,7.439
31.3196000649434,31.4
21.60452942962,22.7
10.7963590214787,9.437
9.52010750590086,9.5
10.1117672665535,9.068
8.72392196129034,7.1
4.44699751502214,5.1255
78.5522081524927,69.945
2.19799369968925,1.255
0.255093430232558,0.167
30.8868709677419,16.3
31.617577919911,22.2
33.2309664607892,34.105
20.7109915700642,15.35
57.4961418159777,52.75
4.31305907148292,3.715
20.6416351318812,22.73
5.68750187741935,5.255
7.13095658422571,5.46
3.81853293605482,4.392
2.99271329611248,1.738
41.4057865966433,36.52
39.0889093334498,40.92
2.9068783301995,2.965
9.18637007907074,8.515
13.6039254933422,14.2
4.51073897849462,2.462
60.7596955932624,59.275
91.0160689572776,85.5
2.65215774193549,2.423
5.64294359689345,5.42
39.0431556659509,40.65
0.923751364764267,0.618
3.90183997643247,3.08
2.10963323189288,1.595
3.20138022580646,2.578
7.7697670967742,9.9
6.89216603755419,4.584
4.80650055407969,4.474
15.5408028379181,8.828
0.737359709421404,0.608
0.322218887330529,0.291
0.670068123470523,0.489
4.48018788907753,5.13
1.24127891588404,1.13
1.14362742302888,0.656
2.74931517857143,1.97
0.297423410226361,0.287
0.0741153700189754,0.059
74.0259853508698,68.9
125.494074162659,123
54.2832562781132,41.06
22.8780198156682,16.9
200.769755548567,174.5
1.61008543920595,1.244
1.52911386216475,1.5245
32.002075,22.91
63.1762000121959,45.99
2.77084480011332,3.3665
2.85591518520679,1.802
0.427317112560394,0.396
0.831877378261764,0.569
45.8813472379677,38.75
6.44285878196593,5.29
48.9533906221199,40.99
16.7378467281106,12.7
9.0067276309979,6.775
53.1118396206454,54.715
55.8924769111968,51.6
32.5206993246718,30.83
13.475557576147,10.5
17.6338954772577,17.7
0.838176021612261,0.785
6.73704631433145,4.686
82.2483546712222,72.845
29.8182060269498,29.57
2.48535176339724,1.92
4.11282874838708,3.0265
69.7316868212832,56.6
3.24879613746574,3.11
1.50094673510866,1.08
0.588496554897448,0.611
3.51763120548806,2.781
2.68758239171868,2.31
7.94414824596773,6.1075
2.44938967352614,1.651
7.32953976396536,5.397
5.47296609049578,5.11
5.75563780490941,6.219
33.2856464654378,31.785
2.09129387723144,1.2885
1.44944486191692,0.939
2.57443548387097,2.15
2.34365973045486,2.808
25.8350011563387,33.75
89.2907561553655,75.885
5.90687781979976,5.15
0.595197738184546,0.486
2.06276707701346,1.831
2.31540599624582,1.33
2.13139546863094,1.96
66.6731255491402,65.625
66.9051462667733,58.975
0.715912804956202,0.451
0.920097704918033,0.358
4.16617747036759,2.585
4.37968773175092,4.07
6.96994764976957,4.725
6.82750747883472,7.083
10.4862032549729,7.695
16.1678935929519,11.6
69.9347505428037,63.2
62.3953625894531,58.14
3.87677456723637,3.0765
20.7126120202384,19.61
9.22002218856963,9.065
16.2495290564214,12.38
64.7946872370267,54.52
10.8665554487942,6.286
160.933602664528,113
271.684792454579,214
44.8852305981354,33.76
34.2284296619971,27.245
6.3487127070619,4.84
5.19593656414103,3.14
8.19501700065997,5.9685
50.7558326176627,38.82
12.8567464516129,10.57
55.0330810187716,48.87
288.563323485077,212
14.6888250397802,11.2
8.86456360556222,7.717
13.2501672337121,9.26
6.62473890472617,5.9265
19.1255377129183,14.3825
2.29669610797608,2.335
0.418530445195671,0.3345
14.8578445956694,13.1
1.59120236823009,1.3015
1.09697944700461,0.86
2.06335656275413,1.367
1.64902909736608,1.275
30.7882372956817,32.76
6.155686134402,5.484
3.00680222853641,2.5585
2.41004739586318,2.04
3.03871385499841,2.907
25.4814859596194,21.5
0.568516517270911,0.471
4.47666411290323,4.306
5.96952125609652,4.708
2.18902353718639,1.415
5.94090580645163,4.62
1.79077427493341,1.27
2.79146277915632,1.81
3.5262597524381,2.74
8.48384455282983,6.231
2.94867856951458,2.263
3.54849796656514,2.34
1.863193624348,1.56
1.27964999227352,1.049
0.493790895283216,0.415
4.32457631270573,3.15
68.0644825733347,52.965
4.27721988833746,3.817
0.639344373826879,0.5985
0.932466535001098,0.65
40.7101426951324,34.75
38.576039068813,30.39
6.01585458064516,4.931
5.62789884486089,4.561
11.0419506951554,7.907
4.7323899092273,3.468
4.33494684171043,3.02
33.4616533881792,30.13
53.5997361727496,43.905
0.432629505920783,0.472
6.27268316155801,4.364
0.073101044650176,0.0715
0.132435138430277,0.107
0.0267349347975292,0.021
1.2032018131257,0.802
1.5561945956429,1.19
2.10101358769314,1.633
49.3150357054913,42.2
1.90251517177251,1.473
0.851584215372025,0.695
1.41588198249968,1.24
2.08233264516129,1.205
0.543290919841328,0.3945
6.15383365525431,3.793
5.94604170113039,3.52
1.76815564991444,1.563
2.5284367969955,2.045
44.6362826850095,32.425
1.2277828125,0.732
1.31714767540806,0.83
0.373610428842506,0.214
0.362264564672721,0.247
0.473232088111541,0.308
44.3463034697727,42.76
77.0014901574573,77.385
1.06949462365592,0.717
33.4368148528304,37.34
11.6809886811033,10.805
13.4329128013582,10.24
5.53374598817692,4.3585
1.75721759169717,1.28
1.44974907988742,1.57
1.90943034541821,1.693
2.37634338880898,1.74
0.510574800759014,0.435
8.8474374094074,7.1
0.134905657772468,0.131
1.10555888392278,0.86
0.108040843672457,0.075
0.218928358812042,0.136
50.4090778838709,32.27
2.8528860633885,1.88
2.27371934804753,1.82
5.64267536050156,3.936
3.1942978166535,2.35
48.9747248576852,30.75
1.570401525,0.456
0.316446185233658,0.245
0.553153954408603,0.5175
0.254578314981389,0.111
2.48801008172042,1.78
94.8320766129036,50.545
55.1612380537375,39.1
7.89657741849348,4.6
15.6907348062398,13.34
5.51418286579932,4.1655
3.46751629187344,3.86
3.18354300963552,2.095
10.6089449845338,7.41
11.2523174754558,9.232
4.92792362969329,4.3615
6.21659032258065,4.19
4.78537546271815,2.87
10.6459140065695,6.225
2.19269070208728,1.26
2.92921056451612,1.92
1.68913117344554,1.165
24.4938863046141,19.98
54.7868501792117,36.1
6.48175931085045,4.015
0.663616525423729,0.382
4.05105560741249,2.52
0.643543426124196,0.572
3.63786092685143,2.0155
7.89105250278088,5.58
2.24912105416275,1.35
1.00424503093804,0.57
1.74135548226209,1.1075
3.13433390417458,2.07
2.75340075988975,2.09
12.3602747752512,8.07
8.84503139014929,7.03
3.39439125316669,2.5
2.40302729032258,1.92
0.531920460829493,0.493
8.51427367437353,6.335
1.63347390959159,1.13
6.82108058651026,4.46
6.55369563745106,5.1545
1.38972178008006,1.214
3.43223214940578,2.8
2.40970540145986,2.208
0.230344261026991,0.194
2.30022495500309,2.04
0.933236883116883,0.585
1.15122355566335,1.13
3.91617332771836,3.09
13.4167822996342,10.5
1.01556044975996,0.8445
6.65535729129517,4.874
0.829306308790939,0.591
1.22551665471923,0.967
2.04809384164223,2.38
4.13463643331842,2.355
10.4390199398295,8.595
9.52950240012955,7.9
6.95537524544177,3.78
4.81715612903226,3.825
7.32531070517631,5.46
5.34554999177087,4.21
4.33899681839331,3.5175
1.43299339950372,0.907
1.922484172043,1.565
1.75902240549396,1.566
1.96416881518312,1.4635
2.78201426146011,2.055
2.29610415734036,1.655
4.22592710677671,2.645
1.60877585941261,1.48
3.1250365377388,2.3
1.06119787649018,0.5585
1.52515947934352,0.6675
8.10045922043014,7.93
3.34520503473946,2.4645
0.138995737263007,0.0735
0.202064575066699,0.1385
1.85446065704584,1.92
0.259716813578394,0.177
1.38064610664234,0.788
2.09565553574322,1.898
3.04208855254304,2.4565
0.386147789782374,0.3135
0.43501912596196,0.395
1.14068650427913,0.722
0.860301702274553,0.758
0.503845593220339,0.427
3.39371809877248,2.68
1.05816746041055,1.371
1.35427395297977,1.12
1.21127893108504,1.115
1.86266455038539,1.457
12.4751458989953,6.785
2.06335083572692,1.5415
5.7096571677728,3.83
0.68992370538155,0.491
1.71993611840608,1.075
12.9754358422939,7.385
15.9314801843318,11.75
0.902009753920695,0.6305
129.499507927829,82.3
4.00447654148959,3.22
1.69011916626545,1.26
61.1548539426523,41.2
252.241237399193,172
9.22618015118629,6.65
3.10220848068955,2.385
3.15280158364679,2.0755
0.968622474916387,0.778
25.2888037634408,20.25
0.770564617422475,0.726
3.05783483870968,2.82
3.06585678666043,2.565
7.35183301707781,5.7345
1.93215450637076,1.04
6.88657423031507,4.8645
6.77957772688608,5.17
1.05929480193883,0.869
2.10199410016977,1.52
3.05660690536955,1.95
2.51401639645663,2.175
15.6891090721018,9.795
0.408658382066277,0.3765
5.52367200901725,4.1
2.65387607015822,1.59
6.06623204120358,5.515
3.28968462721226,2.23
117.35996875,78.1
1.37569081846647,1.015
3.42276076150185,2.65
2.28103727056088,1.85
1.67207909350755,1.2115
2.14565708137829,1.89
1.14561853372434,0.852
0.192747655585025,0.185
20.0432159194131,16.65
11.6551608037393,10.1
1.68200942759751,0.928
1.81573435283233,1.54
2.52529601686852,1.54
1.07417972605384,0.571
3.06870756734718,2.44
25.6830806444374,17.85
7.86264255085198,5.6445
1.5101055697656,1.34
3.81601608348923,2.6435
2.91459750188708,1.9175
0.905550037152139,0.821
0.26950194596423,0.249
7.03821130417337,5.52
0.275624352722511,0.221
1.02092455862069,0.797
4.87802764245607,3.27
2.76752729545828,1.99
0.560294849504603,0.456
0.63586900424903,0.564
35.858495094468,24.2
0.830870057773814,0.6025
1.87080548568039,1.04
1.65378393077386,1.295
0.450398064478609,0.387
11.3980727281209,9.46
22.3200855360291,17.3
14.3121647165674,10.35
0.0843937899579295,0.068
1.7116765770364,1.19
1.21905166026884,1.03
4.10109336146888,3.29
204.711733049219,132
0.0901328215190969,0.0635
0.416806261929688,0.343
0.631289969047576,0.4515
0.244953207642969,0.094
5.90919081482956,3.795
0.161789470280477,0.137
0.346556345667963,0.2345
0.438650016040831,0.296
224.971030582071,135
1.55076477556081,0.979
0.0893150873104605,0.066
0.142071234894292,0.097
2.61135359480631,1.445
57.8224606004705,44.7
137.728324876252,97.7
5.5542551920553,3.58
0.19577648201845,0.2
0.259297108285264,0.185
20.357015090248,12.6
9.32739284864903,6.635
19.8833446841963,18.14
1.32909242896749,1.08
2.59601321069574,1.94
2.61121660559788,1.84
0.230720387831172,0.211
0.193879534082633,0.165
222.929358146518,139
0.878059616618912,0.5155
58.7044829411765,45.9
17.9050794260492,10.8
14.4594026597063,10.1
1.18858863275,1.008
14.2184081725634,11.6
6.21857311133136,5.02
9.76806428328996,9.175
2.36983238186357,1.535
2.65148987135142,1.28
0.0758409280716386,0.058
0.190160162289479,0.1465
1.56863960887668,1.045
1.9052229896986,1.43
4.03723523353906,2.34
1.84147859779037,1.603
3.0702714214494,2.2
3.98254883210341,2.65
2.00675800468249,1.474
2.53530478767105,1.8415
0.670234397287769,0.608
2.25242375036817,1.328
28.9215061364656,29.285
0.811309739711336,0.717
26.9237878915703,25.98
38.7312140235658,35.745
37.7256270828096,31.52
20.5895595634183,23.715
2.18284627172283,1.837
1.29622730791789,1.211
22.1749542899344,18.12
21.3363258173435,18.43
1.13836251298361,1.068
1.1879614917018,0.815
11.16020722473,7.6
5.81267187600203,4.49
8.55880116766176,8.22
7.86597524995546,6.33
0.855345253596934,0.78
33.276497399695,28.945
1.51033005317213,1.28
1.77382509518347,1.13
6.19984174568249,6.04
10.9983598455472,8.317
2.72997393887681,2.422
4.19299715339619,3.3
1.14187572858581,0.8265
1.85925338601217,1.35
2.05647054099339,1.8
2.6326559836457,1.775
0.151382520774886,0.11
3.01453602735275,3.165
20.641655138965,19.785
1.17288372874452,1.076
2.31955163066163,1.96
3.08479438660757,2.726
4.9936410951964,4.1
1.06171591904982,0.985
1.45548851161052,1.145
0.8337315888,0.6195
0.70646186351071,0.663
11.3463346046509,9.825
0.296992466862866,0.2035
1.8871635724909,1.727
35.0974613077335,33.56
1.67297716249683,1.391
8.50832944458053,7.4
7.99291000571186,7.264
67.6503883397272,47
41.8933698366297,26.55
3.27442241126927,2.1
1.92712112176798,1.196
2.67128370260518,2.2095
0.734483781371992,0.401
1.79576312464261,1.45
2.5540907904097,1.865
4.80806483986914,3.95
2.09412945462056,1.785
51.737781190271,41.3
7.42534435395651,4.794
4.05978326000935,2.672
1.32618341087649,1.21
1.9470054616357,0.66
18.7062154871441,14.125
6.60213197623906,5.39
2.91632567082787,2.175
9.98674245890558,7.261
0.536074864112371,0.3535
0.319338130287098,0.206
0.66723647656124,0.6285
2.62992135531794,2.0155
0.598531326643007,0.279
4.19025716376254,2.571
0.458170185769231,0.3655
59.9881251492428,41.5
49.3078568852206,33
14.970883524318,12.65
26.8604585872687,21.6
2.23758341222445,1.761
99.3646089406826,77.6
9.60816129553186,8.71
4.56867447087499,2.255
21.1388992357981,13.3
18.1183254304112,13.5
1.81111816598494,1.6985
45.8311741677136,34.8
4.77889781194827,5
8.74196498530877,7.37
16.8159554306129,11.3
9.69424150603248,5.38
24.6698987710675,16.95
19.9478146186585,12.66
25.78601948,17.28
14.1942335085497,10.965
11.402628923994,11.745
20.750115263806,17.1
9.04583276633208,8.435
3.67562345319141,2.465
10.9326951635,7.42
1.8225787712241,1.463
27.3391827073879,20.75
1.95463621034058,1.326
4.00191798416583,4.132
46.6823210928926,41.35
12.4832257415276,9.808
2.81141904894363,2.32
1.54595991425583,1.145
15.7375235058085,12.745
0.989435638009836,0.894
6.17975785932379,4.68
2.43221643582905,2.16
1.31107715456459,0.868
3.19122513056711,2.022
1.89944751271576,1.38
1.75396378127778,1.5
3.11319192383249,2.23
15.0219546133333,11.58
4.56574655123266,3.72
2.56229694996772,1.963
2.76417623652479,2.865
2.52208798750066,1.78
1.18443177164928,0.929
1.04745701310034,0.992
63.9019995250359,56.1
62.7114199851003,57.75
2.9680135535436,2.916
3.28124430090847,3.28
32.6988493277078,22.3
8.6297914339677,7.41
7.64622433595269,6.825
1.99659790730552,1.96
129.758110377407,121.2
26.4115269969768,25.31
10.9213755308816,8.855
6.01835812401832,4.04
2.60749460782038,1.555
7.6371860523837,4.855
67.3229710247237,46.21
111.302231442272,81.08
20.0284173271889,19
4.09331191774384,2.6845
1.8602266938058,1.086
3.33342713841541,1.96
1.50165807633882,1.044
2.65921061624175,2.091
3.88783567888083,3.123
7.52051152336801,5.82
17.0651964333333,11.995
7.70135055212782,5.501
1.34355906347338,0.9205
3.50116033803937,2.3155
4.73680700335629,3.2225
4.02024350729193,2.384
1.0093339539279,0.675
0.738811996151931,0.5825
2.74472653828608,1.8385
1.94010223452476,1.394
0.416504567095514,0.343
27.8938175720968,20.73
67.0179932770804,41.06
4.31735482216701,3.44
9.60369371148799,6.53
7.96470563909861,7.375
13.6574509942592,11.05
5.28756598695652,3.365
5.34311593532096,4.582
2.81352853069444,2.329
94.411869585686,68.27
1.35386651860309,1.067
88.5120457392074,63.33
3.83300514748263,2.43
5.13210479214093,4.3815
6.16097074821795,3.8765
3.88749870027192,2.9475
7.05644517717568,8.031
169.632225234324,141.5
7.42170591176471,6.151
62.5092257344332,46.6
14.1507082021766,9.07
4.63140778516708,3.9105
20.0272901137897,16.5
6.08084580597876,4.786
64.1893147813892,49.51
5.21741582630233,3.9245
6.93158155916373,5.853
10.9477032209649,6.84
8.12182932207629,6.3945
12.8852625185175,10.2
5.91560054888962,4.6795
2.23891175333855,2.441
3.3288534464024,2.3815
4.21228857957908,2.7905
2.46669795472878,2.023
6.06405241205591,4.715
88.7275383416538,68.395
330.801540470104,258.5
2.03942428467122,1.28
3.03113208703142,2.345
29.2640575855582,19.3
2.83307190373633,2.128
4.60114352231709,3.965
347.921554933184,362.5
2.0236657329488,1.837
1.96064241397018,1.4415
0.873008232974602,0.643
3.61582902189408,4.308
3.55911857045564,2.46
11.4655812244012,9.7235
6.75334655558121,6.128
0.948836438803926,0.87
5.33012767068009,2.9815
9.50298816737645,6.7875
0.321530360205287,0.2425
0.162473227021167,0.12
0.356218654276801,0.269
0.0608710337792119,0.0415
0.209559730878939,0.138
3.05493477282302,2.447
5.08793849353202,4.7845
0.232927743090588,0.201
1.88764766424351,1.67
0.854522396496719,0.6355
26.5237074162162,21.925
3.07949858929615,2.218
1.03784865418517,0.6605
80.2425274643928,54.095
0.286556028052962,0.26
1.00960566621702,0.849
0.902735982369234,0.885
1.86467018830716,1.358
229.31737089894,188.5
1.22427591057411,0.7395
0.488673530324799,0.557
1.40045529270821,1.13
1.05617563677251,0.698
0.608751459745404,0.3965
3.6281273005307,3.36
7.74976446941017,5.05
3.45250102440428,3.26
332.662860601985,260.5
5.16804268192683,2.8
4.81139588484415,3.081
31.849875034581,27.5
3.8927590126697,1.984
183.952662171838,149.85
12.0837473113117,10.67
21.8650825982153,19.34
140.340428629737,113
2.93862875576535,2.7315
29.3524575739467,25.785
6.49309130298256,6.485
10.8797371213191,8.495
41.8820178201156,33.35
3.88267982768522,3.29
35.6952554953909,31.1
4.05710262015469,3.371
5.90445389735774,5.032
0.991432584773978,0.767
23.7930874184599,16.3
10.6794564770104,7.716
270.260528853314,224
10.8488320306305,7.53
24.8504625340541,21.15
0.570329948099259,0.309
3.73909939284435,3.114
29.2623671500087,23.39
12.4029656356608,13.18
0.934129019211912,0.45
1.15918841071544,1.071
0.970626046852485,0.8395
0.367378359392203,0.3265
3.94766462331133,2.5305
115.340203686304,89.5
29.3912907042857,18.18
6.41034367479258,4.38
13.3414074090625,10.2655
24.503697880749,17.98
4.81050065299518,4.07
9.96956641598097,6.0725
8.91247829310311,5.21
8.81759707052467,5.669
1.05851364044124,1.1465
10.6414824262101,7.11
2.43400603897452,2.671
4.09071560769199,3.19
86.6850850884382,62.83
19.3293510103752,13.57
92.5398645164509,56.8
26.8190964860019,15.705
32.9852153801799,20.4
26.8684713007566,18
19.8518732673472,15.5
7.04182728796951,5.23
17.4501116506344,14.6
3.43869614409533,2.825
22.7312502948675,16.245
44.6650749707604,32.76
5.04648320462551,4.417
18.1962075951633,12.825
13.4251163951469,7.72
16.2119682428628,10.885
8.82570453360295,6.188
9.72915882400846,7.6105
6.33655293940691,5.464
3.05063947788718,3.227
18.7464386494472,13.505
48.4614274940286,40.8
8.90757264491579,7.255
43.0591584759023,32.285
24.3997940427222,19.89
4.39090059178066,3.3905
8.99565872953099,7.07
18.6580790296637,13.12
33.5121547613232,25.15
12.3504872852606,8.7895
13.5482691494911,11.18
146.228116047347,98.93
3.13885279452007,2.416
23.3469189442296,15.855
73.7008220662741,61.3
66.2809551304006,59.695
2.87034185504673,2.322
292.666908931056,219.6
17.8543901419111,15.78
13.735546588954,21.66
21.4282480338266,18.11
15.0493921386264,9.6835
0.529711501504674,0.399
17.5880132946811,13
20.0667292625314,14.7
3.86806928693048,2.868
92.4265405891558,62.62
55.4247655,39.92
22.0280680906886,16.495
34.3410972246046,17.75
4.61588982983333,2.964
9.13212438821261,7.96
94.6938770919535,72.94
19.4261959158661,25.455
4.93027454912024,3.401
15.6258090272659,15.45
25.1129300095612,21.865
9.63375000665349,7.916
2.46798810685947,2.009
23.4811417908036,16.28
12.136283045689,9.707
5.87664122443133,5.6045
2.58002374295761,2.29
7.89494085057136,5.73
21.3603754126281,15.75
16.5908132064521,14.635
1.80770125023246,1.2315
5.76579558182082,4.013
17.8022085949683,12.66
75.7145971759126,77.31
21.8359533,18.2
18.7472412848162,13.2
33.4361777911889,30.825
1.8088189440718,1.63
12.6516750433695,8.84
8.7175236,6.556
2.63237607384305,2
3.03995456708067,3.07
3.78125315899227,2.8605
104.374169200559,71.47
10.7623706578872,7.347
13.6377614328116,12.785
0.418206569886277,0.349
5.13882707899879,3.723
128.167418090778,90.995
7.77480263233179,5.259
1.44641914598183,1.193
107.233191709118,84.615
17.8162742510058,14.59
3.13651647482699,2.344
6.51051788561537,4.98
2.47469064639081,2.333
2.01819352544524,1.37
10.2694633257207,8.655
4.99335728556146,3.825
6.76253569628458,5.48
36.7400206826149,32.03
6.38687407470984,5.271
4.19025488188254,4.583
9.79136561526043,7.708
15.0601903335943,11.66
52.2452783436433,42.34
3.2947599552,2.45
1.90364876869266,1.49
14.5461531468453,12.44
16.538429164641,12.7
1.27769076783014,1.36
3.74056195081999,2.99
10.7509479807561,11.59
21.9139096990683,17.25
14.0712739700061,11.9
53.1488688256753,44.87
15.1982155746637,12.445
41.5012642473953,33.45
4.80494462628126,3.845
6.14814827566703,4.14
27.7171968187246,25.38
119.893942841356,76.765
4.94462806291201,4.2335
11.5844964355734,9.895
0.338846716003532,0.282
5.5013109456019,5.016
12.5787938505426,13.81
14.3226052448846,13.175
2.82645172256265,3.551
0.7624964171508,1.035
9.08467914137782,9.392
14.8933877623778,9.5
4.36194670382859,3.599
7.80127300124594,6.597
4.36718077255815,3.97
72.7293273402479,70.02
8.58661394402606,7.0945
25.3394709677419,22.25
9.84937109482712,11.205
1.22361557740027,1.55
1.53694477753059,1.2655
13.9840411233097,11.65
1.03534074904319,0.784
3.49798481380456,2.295
1.07601603046595,0.808
1.41190588183532,1.691
35.3407576775398,32.71
1.27673270040133,1.701
59.2482296592393,65.43
41.3784578081568,38.8
11.4760775589569,13.25
32.0077436406442,35.8
4.10222496446697,4.07
11.8223278011253,11.25
155.308515174057,147
47.3586904709052,45.925
4.37501274585173,3.68
14.3470977410737,13.3
22.1030050311784,18.705
48.4672757215051,54.305
3.17817644182283,2.51
33.5296756015611,32.075
14.3608450102083,12.73
3.39566110243415,3.005
20.5989537328349,14.85
39.253896986024,29.8
4.89256553840437,3.286
16.1189579569727,11.6
9.83130324508863,8.7905
50.1753211049962,32.08
10.7138758040357,9.8885
21.2653692525273,16.54
28.3663185950509,25.355
2.68740189378498,2.04
4.42729846068295,5.649
10.0794415776213,13
22.6443486588723,23.455
13.7592129822753,10.5
24.0738530834259,19.3
7.59891598848965,7.636
92.5111453110214,61.11
60.9990623120975,38.095
20.8735045218796,13.78
46.8053059275183,29.49
4.89669417206688,3.53
11.8367044034134,11.85
2.23929737442157,1.451
15.6678124267078,10.069
8.97478198241786,7.325
1.15655068596084,0.523
116.253909370283,90.95
14.6913784452799,13.3
213.42265922198,175.3
36.3285163584,32.945
16.8274059390918,16.41
0.250828978841379,0.258
13.0297261305325,13.1
32.5384571635874,19.16
153.569370279495,126.5
3.28235000619099,4.25
6.42151170378299,8.825
30.9287537340255,31.29
25.159019324182,24.74
4.43431202277268,4.17
74.9590306177422,71.14
48.8152279928478,55.725
8.98583553803665,8.08
96.388138740645,58.62
141.773777290323,113.9
14.6293647866407,13.67
43.2683455655339,33.61
37.0067074390244,34.17
1.29817015576154,2.0735
115.193638688659,96.935
25.9060475240428,24.205
27.4918706111613,26.14
35.459696898167,29.935
72.9521336015966,67.235
9.40546472443953,6.103
28.8674137783696,22.89
195.796226792806,117.7
2.20918097019654,2.184
0.962468803932463,1.0805
0.764087462022898,0.953
4.70035521773636,3.356
165.644944060242,154.2
79.2148037950663,70.09
27.6459389260425,23.915
48.1503209750972,46.7
96.4250251571458,79.615
208.85000468856,181.7
18.943111160055,19.31
7.42653311050536,7.962
27.3305720301908,29.24
134.390938611697,109.1
7.69069400868306,6.421
31.9109070397924,33.985
3.45047318079519,2.899
2.36322700210378,3.098
1.0538018983595,0.78
23.2355869380959,20.21
4.44069901960784,4.218
2.08119334315969,2.832
68.1866854891785,66.145
27.1039374999036,28.97
46.9737964325791,39.09
2.77915125581027,2.1445
34.5633725491523,36.38
16.1543474258648,18.06
29.1344310060109,26.585
24.4378691639567,23.88
48.9981903100154,46.83
8.28545257571429,12.96
23.695245525218,23.48
26.2933107027835,26.195
49.5046479837716,48.955
79.992309659545,83.63
15.709005565156,16.23
30.636127221445,27.92
12.2418195512219,12.35
8.09326239932896,8.214
2.36501259147329,2.501
36.0555915062216,34.52
33.3042561351285,32.28
2.36583527502314,2.668
105.156200349406,109.7
70.2788411161917,70.915
5.8521637776421,5.434
7.4441571529004,6.612
7.02909535012833,7.275
8.5114099050993,7.423
16.092040137556,17.54
27.6407299763542,28.71
193.375903792971,183.7
39.1309356421489,39.755
24.6746702352047,25.195
3.61156664935307,3.603
20.9449553591955,15.885
97.1694642153157,93.3
10.3806926525802,9.706
9.48673045524245,9.54
14.024013794881,12.585
3.13322215343244,2.5995
1.25164827592254,1.211
10.4502735435385,10.45
5.75335411986404,4.954
3.25780614400893,5.4485
2.94047279759669,3.144
16.4574418058531,18.67
0.0857790970445062,0.172
0.404357387725,0.503
16.4043699031085,15.62
2.27356692060693,2.126
10.85566696529,10.54
96.5696177243428,74.945
38.1871889254778,39.58
27.9992392790133,32.51
11.4187873560039,13.4
8.19354400765508,10.09
43.985958606569,34.135
10.6235509102492,11.025
21.6525303089109,26.63
112.384455855809,123.7
12.9960619370948,13.33
19.4038925394809,26.29
6.39643113546135,4.561
5.02953356779042,6.4515
1.62771849112372,1.89
3.34596605786733,3.6555
31.5465640811494,32.91
29.3355313674613,28.845
60.2538448325943,52.25
10.5758536052148,8.692
8.56194607741937,6.947
6.3866084343538,6.499
2.05949961290323,1.664
2.70278976040007,2.59
3.61222296774193,3.1445
5.3491213385583,4.88
24.1450709068777,12.95
275.334158020572,255.8
57.5704314332307,42.08
2.27004472786357,3.022
6.83145548511031,7.366
22.8623641272343,21.36
50.7070274304414,47.1
38.1650460493611,40.02
79.6178068672151,58.19
6.16467870140942,4.268
19.5725995913595,16.755
39.6781966101695,35.69
8.79516499205928,7.323
2.39316580837912,2.355
23.7459978417447,17.63
20.589465012247,16.48
20.1873460256181,24.065
59.7537650730715,53.44
10.7961791323785,12.64
35.6783277644494,42.18
21.3960826782649,20.96
10.6706177083457,7.645
29.6261359137768,32.145


==> DATA/monthly_data/monthly_data_4.csv <==
"q_est","q"
14.8229210847458,9.488
10.600276926078,5.952
18.2747114003436,13.21
5.78633980329289,8.009
1.65710461288344,0.991
0.896046867971981,0.542
0.308511084337349,0.199
0.660304407407407,0.451
0.59710260960221,0.2895
0.511916542372881,0.353
1.07696525075043,0.834
12.5716215212698,13.11
3.12577782476534,2.844
1.46835343643013,2.699
1.43687066735506,2.062
0.956981927042923,1.0665
1.01168594213514,1.1825
60.9166510798124,42.54
43.1339132293333,33.605
31.9977307272727,25.235
8.30181526691967,5.596
11.7727334565217,8.4775
7.86191376281112,7.748
138.862810816523,95.055
188.981721025641,117.6
89.9654440637449,65.515
2.19132224107143,1.8085
17.6474471694915,10.09
15.2543343283582,10.68
49.6339029319371,36.96
24.851711367077,16.7
5.65432109265946,5.28
7.44645540925268,4.7215
8.19612970527461,5.299
43.6332792001822,27.905
10.9542095344603,6.774
5.79513822940723,2.755
78.9731458333335,48.01
15.8321574144385,11.73
1.70701431381733,0.683
23.0621457931035,19.27
0.340649865470851,0.166
12.5403131352201,7.504
4.8048067878788,2.42
1.58564889795918,0.714
0.651540761099365,0.535
1.13071790960452,0.582
1.41835090410959,0.842
0.866826437308872,0.447
10.181336984127,7.515
1.41938175757576,1.175
345.002898146045,235.4
1.58185850980392,0.989
2.98277250553877,2.195
420.312309148936,279.6
135.67011678344,92.545
7.98121770176331,5.1785
26.4936129905956,16.53
180.095232561576,120.1
10.3821441636953,8.409
9.26824437500002,7.041
106.432039249374,66.855
24.9633153416557,19.41
21.2713655899894,29.73
4.01357372178479,2.025
23.607745410596,16.86
47.9308589220488,43
40.8570974933335,30.92
1.07513611111111,0.835
2.7722364716312,1.949
1.99222014035088,1.466
10.1684495,5.064
1.92680974257426,1.188
54.9290197333332,52.77
115.570307400216,73.885
35.7342773691149,25.385
28.859463145749,23.515
17.5589571745114,17.565
63.2068142068966,40.445
30.5398745643087,18.645
16.583151890411,14.18
79.8799264923205,47.29
4.50022116666667,3.0475
8.39281222764228,7.363
14.6622479621077,11.15
3.14870835724744,2.428
6.60510822988504,3.88
9.95317887730727,9.514
2.88046851515151,1.939
1.77984380736544,1.496
2.04655471849866,1.5005
0.730445113256113,0.496
0.49194794520548,0.297
17.8216825945946,12.93
12.9912028474577,8.523
68.2919445993883,41.28
21.6675571276596,15.23
6.56510038860103,4.9995
37.740261044685,24.03
35.7737597532372,26.55
112.979359692719,82.865
2.58734743738657,2.163
1.94820325,1.308
15.2513081972172,7.761
0.419718719646799,0.454
1.93437743745261,1.873
1.5612865472973,1.2545
0.379761320306793,0.367
0.150829414995641,0.156
0.225153238866397,0.2375
6.45700662983425,4.018
0.608267550154319,0.5195
16.2476563173475,15.13
3.00831765785381,3.115
3.22333737804878,3.0695
3.91134495570508,3.6835
12.9543697142857,11.58
3.35324187387386,3.03
10.3188684392524,8.6985
3.54674028735634,2.5075
0.409509056761268,0.258
0.468482777777777,0.274
5.8362684524648,4.8525
2.99456990737565,2.547
1.29581854166667,1.146
1.44218402405498,0.9205
1.95775342236025,2.0485
5.47149883792047,4.056
8.08821870198675,4.982
0.453624935064937,0.176
4.12131249100074,2.624
0.685770152284266,0.354
2.86242987755102,1.991
1.7034546,0.8585
2.30557344996686,1.201
26.8905371833811,32.59
32.4984287288135,31.525
11.8454526511585,13.82
17.7285852397623,15.03
18.868985109819,20.83
9.61878098937242,7.9715
33.7120580245455,32.815
152.512308734004,157.6
24.7738159426056,28.35
17.282440295661,18.5
47.2464251764706,43.975
13.5491698113208,14.84
23.5882918397491,21.41
12.0925582948851,8.533
14.800394,11.75
8.02518168,6.88
26.9312481721431,21.07
7.26332082023715,9.41
12.7376336915254,11.575
9.78689424396313,8.1275
6.84872273447761,6.26
1.4418537666,1.688
9.6419240847088,9.78
7.42254641509434,7.62
9.61472560588468,8.1755
1.37561319893635,1.45
7.22809195060824,8.645
161.858006557787,177.5
3.19605875205325,3.28
5.39718025751073,5.618
13.868034913266,15.5
50.7003562106739,54.93
19.8897058187011,16.97
12.2821984590164,12.36
21.6600724327273,15.74
3.23392885428702,2.685
5.33591658145553,4.45
6.06607181246123,5.8785
11.3292398706468,8.274
0.950194344013732,0.6295
2.73874107738401,1.955
8.20137420637306,6.655
2.349915,3.35
3.27726218487395,2.546
35.276101748634,27.145
97.055070530099,78.21
50.2012982131409,42.83
198.774044915515,156.2
114.349096680498,92.385
17.7669707318236,13.2
25.5160767696405,19.71
10.819460182208,7.207
9.3934623275862,7.185
10.5232161290323,7.851
4.27099034482758,2.5765
5.32911717144138,4.8885
7.23921107917384,5.273
3.84047947019124,2.823
12.5096271684901,9.776
175.259851528384,138.7
22.6143795964083,15.465
3.17634189361702,2.099
6.3457623626943,5.632
6.55709651231527,6.05
3.82264650178253,3.7785
5.83641389119892,3.965
0.685094194398682,0.654
3.97350695402298,4.027
28.6145574060666,16.16
9.96880483592399,7.315
9.64355350052246,7.608
27.3321310903427,22.5
4.36435803680663,3.257
2.12020453292807,1.82
7.8985898394004,5.571
11.2773533685221,9.12
1.83060151118211,1.344
19.1206790651273,12.22
134.47791009434,120.5
2.34872088529015,1.723
66.576397293233,57.305
27.3980356410257,24.145
33.0717016521739,31.83
6.80514941085272,5.87
17.5610052320675,16.3
15.6553131782946,15.9
5.43099787774523,5.188
6.25093836144578,5.5265
6.94778788505745,8.786
6.56884971181557,6.855
3.88399955089821,4.2425
64.8466626436783,58.05
2.45822703846154,1.685
0.201030634703196,0.1745
21.4497304857622,12.4
9.48875494197295,10.13
19.6335193289923,25.015
13.1669991211283,9.2845
38.2550615584416,33.575
3.33701356356356,2.23
14.0114062568579,13.3
4.08076466666666,3.21
5.71626453719009,4.59
3.3509588156638,2.658
1.90163291814947,1.468
23.128152191582,19.96
31.3202893487882,34.12
2.13793824526198,2.54
7.65557704225352,4.76
9.03475737184117,8.16
2.58618769539079,1.463
41.2429719768402,37.05
59.3050608695653,55.2
1.39195382892213,1.625
3.38404674193548,3.53
24.5211781818182,22.8
0.572456909090909,0.297
2.68024533333334,1.7
1.39492049197666,0.7065
2.25035238028169,1.754
6.32469614035089,5.865
2.83319162522852,0.933
3.73391195171026,3.653
12.4466009117259,6.942
0.576869114688129,0.519
0.335577674418605,0.328
0.590814610236221,0.4315
3.25399495145631,3.79
1.10969822368421,1.0145
0.813514676975943,0.507
1.68636245212383,0.634
0.18375782149712,0.184
0.0496505429616088,0.043
64.222612300479,51.54
102.79337831563,75.5
45.0386967245141,32.85
14.5400414713896,9.475
148.180504068145,132.5
1.16272263170163,0.767
0.813006721487081,0.5495
25.2413665755208,23.9
40.6269857380459,32.57
1.60543536231884,1.624
1.88118033016554,1.0185
0.567059515695069,0.45
0.681090796747967,0.368
39.8339677567569,24.1
4.26919023529412,2.255
41.4125579116466,35.11
12.1145634508349,8.206
5.72408417670683,3.82
51.9548798215753,52.07
45.6872116853932,31
22.8498832923833,17.2
10.3139223068893,5.825
11.8902375,8.52
0.459185617498191,0.4925
5.2452197283298,4.008
53.841318704762,47.9
16.8678189179756,15.2
1.46904589473685,0.938
3.58037453092144,2.387
35.2541889387145,34.7
1.681028,1.82
1.30202979318735,0.785
0.403275662622762,0.3165
2.49137604345341,1.58
1.91401490947546,1.39
5.73971499999999,3.825
2.41285285714285,1.595
4.54373177777779,3.235
3.8236093257943,2.775
4.54771846613089,3.29
25.1623851234241,14.95
1.91031928042328,0.848
1.58012587387387,0.769
1.83061542654028,1.27
1.55174421768707,1.16
5.44143823188406,5.885
60.288407145038,48.505
3.97865296491228,2.44
0.51578419832189,0.402
2.055104914361,1.41
1.36414956965174,0.816
1.64711678674948,1.1955
49.6273212380954,35.48
48.500063954887,34.35
0.488511763052208,0.252
0.620571923195081,0.246
2.16221765234685,1.08
1.81799652777778,1.465
3.59094805240174,1.92
5.53470732467533,3.751
8.4998246926407,5.075
9.23711685912238,7.78
46.9594952714222,34.45
28.8063837634409,25.7
2.66450706615775,1.725
16.4789360779377,11.86
4.84058202010829,4.14
15.47856,12.545
47.182336723164,34.26
9.15090336231883,6.57
108.604731481481,86.2
202.915970577934,148
30.3229176183206,24.335
27.6780179171376,21.335
5.61635413793104,3.2905
4.48818771058316,2.376
5.27260281747871,3.0215
35.8480767933433,28.9
9.60551923164268,8.233
44.8320586894588,34.09
210.307361702128,151
7.14255446540879,3.717
4.26883962025317,3.774
8.30140968477532,6.09
5.1060477740113,3.726
6.7969097475795,4.355
1.091324,0.599
0.253502771037183,0.153
9.49373925233644,8.6
1.3449910952381,0.813
0.707036552301255,0.695
1.7350527079646,1.081
1.25746715973742,0.8815
8.87262475601377,9.827
4.35861126960784,5.256
2.3658965106383,2.142
1.68058264788732,1.58
1.92129534535514,1.8485
13.8556306698002,14.3
0.54836031111111,0.449
4.11747612787355,2.7115
4.43686425382263,3.391
1.86810111111111,0.982
4.01968734532375,2.71
1.32354268965517,0.747
2.35902829736211,1.35
3.10437252336449,2.03
5.60816000000001,3.331
1.77787871491228,1.25
2.18907225,1.575
1.12832135416667,0.848
1.21943972677596,0.821
0.41356430480167,0.267
3.13978495049506,2.595
43.2589543684212,29.56
2.8854653096162,1.77
0.520007047533631,0.3875
0.915210218818382,0.445
27.7277203703704,20.5
33.7619458536585,25
5.45270902008031,5.329
3.42847166666666,2.2845
8.41856524958814,6.973
2.39812345048815,1.64
3.71691904967603,2.33
22.5723823679115,13.3
42.9616053632044,32.92
0.442823370716511,0.599
4.73573989358028,3.042
0.0745828076923077,0.0615
0.140337764335224,0.098
0.0256040491803279,0.019
0.75150075,0.457
1.46167595061728,1.05
2.07252703426124,1.338
31.9838403076923,20.49
1.53149892473118,0.9925
0.652952568745807,0.5325
1.28083333333333,1.025
1.56233610992908,0.6645
0.347983908045977,0.179
3.51848133333333,1.877
3.870759,2.26
1.44864414814815,0.883
1.87988042323651,1.21
25.5990245356234,12.885
0.888203478964401,0.542
0.68974443820225,0.326
0.29531816915423,0.16
0.250365489051095,0.1
0.321943774313289,0.145
26.6825307239072,28.155
38.549465991968,40.755
0.380783794871795,0.128
16.0635423364689,19.785
9.73958936572053,5.8225
7.9763708987973,6.386
3.95659518874173,2.4315
1.40433808488613,0.975
0.794097214718208,0.269
1.44080077586207,0.722
1.3522148502994,0.702
0.445746792982456,0.373
3.72275496216987,2.79
0.0374317961783439,0.026
0.381312857142857,0.302
0.0499307501784438,0.03
0.222667123098202,0.16
32.9607259756097,18.215
2.12733529411765,1.18
1.34953234290272,0.915
3.76607632456142,2.3025
1.95341915144766,1.03
22.4885120481928,10.005
0.90243208667389,0.4015
0.158770980392157,0.12
0.538133487855655,0.4555
0.0954111850998461,0.0335
1.14442313461538,0.699
46.7084026501033,29.165
29.627477,18.62
5.97041670175436,3.021
8.30482931547622,5.862
4.44832592792792,3.0785
1.46222,0.721
2.22653746835443,1.195
5.78839364035089,3.06
10.4226562770563,6.655
2.98453191983123,1.775
4.6107853563715,2.93
3.65490078431373,1.97
7.68532270334929,4.76
1.64216713720328,0.904
2.13539600696055,1.17
0.787309016985139,0.456
14.802064,7.94
29.0878682275712,17.3
4.21143977876106,2.405
0.392538293556085,0.202
2.52226990909091,1.26
0.53519204385965,0.4545
2.21405967391304,1.167
4.82490108695653,2.34
1.39256019248826,0.616
0.652512044871795,0.246
1.19883051643193,0.46
1.98774958805032,1.07
2.31830060810811,1.56
9.89709330880714,6.285
4.97328703263402,2.87
2.10917141176471,1.1
2.01411369892474,1.39
0.525509498929336,0.494
6.62065010570824,3.97
1.1938040631579,0.779
5.1457852173913,3.27
5.51928246835442,5.209
0.942806923076923,0.373
1.6551168,0.982
0.969807343137256,0.544
0.239264539944904,0.183
1.57285260682778,1.04
0.66983999299168,0.31
0.863334656934307,0.427
2.44142334020619,1.13
9.86415083916084,4.88
0.58823211111111,0.29
4.97162764055298,2.448
0.321448945626477,0.1955
0.652064056603775,0.329
1.37402,1.8665
2.4245649061077,1.045
7.45901377416857,3.88
5.08998511111111,3.805
3.7179940006553,1.7835
3.53737875362319,1.925
3.66110112814645,2.685
2.41990578787878,1.76
3.03082863750001,1.551
1.02626990804598,0.605
1.05998709259259,0.5485
0.761222775700933,0.585
0.784203715710721,0.472
1.19889486605081,0.769
0.831238929472899,0.619
2.4397051724138,1.4875
1.10892467871486,1.01
1.94347427600327,1.04
0.782132006568145,0.4945
0.780083182648398,0.4385
3.29314439461883,2.125
1.83209365965732,1.0335
0.111574772151899,0.068
0.109147254623044,0.0465
1.2150008372093,1.03
0.248509090909091,0.19
0.932744677276743,0.35
1.30709895339652,0.826
2.52089645654994,1.161
0.368457383419689,0.304
0.33594278691983,0.3975
0.900176344086022,0.72
0.553812413019082,0.479
0.417311922169812,0.322
2.90255198581561,2.12
0.599297241758241,0.358
0.608429937500001,0.781
0.594041,0.617
1.4866649460248,1.25
7.98286957447574,4.8
1.76964828808447,1.58
3.7088308,1.86
0.477182283105021,0.136
1.43763748329621,0.901
8.48766648928308,4.413
12.3565337911302,8.915
0.72136328079393,0.371
81.628636859324,50.5
3.90095159999999,3.25
1.48670703317535,1.2075
38.9690348319415,28.15
167.71926056338,117.2
7.9169141516966,6.4
2.95707991714178,2.275
2.31953608695653,1.51
0.887288419627748,0.681
20.8575,17.05
0.240154507575757,0.239
2.86050046511628,2.72
2.4303417679558,2.075
5.39396191048766,3.69
1.556352,0.88
4.24002021097046,2.915
3.4278138539407,1.955
0.997399896713615,0.843
1.92890256716418,1.53
2.1156510952381,1.5
1.69960411003236,1.635
9.04973499999999,5.94
0.465980023277467,0.3805
3.83297309377139,2.73
1.62996586666666,1.05
5.02740462610901,4.525
2.49827384368308,1.58
64.3831430962344,46.2
0.881374261437907,0.641
2.4171925031983,1.57
1.5694528,1.36
1.11836794139887,1.1635
1.84536610869565,1.8
0.841802748226948,0.735
0.177739944111777,0.17
13.5767964643443,10.85
7.98792190062777,5.64
0.94104088450462,0.5645
1.33559129510026,1.28
1.85966620750199,1.04
0.368856844275508,0.155
2.3114305994918,1.55
23.1871659753757,16.8
4.92058230714286,2.66
1.0979412802678,0.863
3.61719410373134,2.945
2.02428503270379,1.65
0.905684366983813,0.848
0.266592775720042,0.246
4.768136,2.58
0.390626131019941,0.2835
0.704771237623762,0.607
3.92951997701351,4.27
1.9339594069901,1.675
0.533059843053179,0.43
0.499893036542416,0.519
28.7137344303797,22.2
0.576661099868715,0.7245
1.40746469964045,0.79
0.685039818419753,0.42
0.439234672747253,0.3435
8.78168918821229,7.83
16.6475796987653,11.85
8.87558483323686,5.075
0.0860175804443334,0.082
1.33666011719699,1.058
0.896341580027027,0.802
3.3201568604931,2.77
132.274626171006,89.3
0.0722286626861506,0.0605
0.389256166649967,0.355
0.527166889037766,0.468
0.189158157711836,0.077
5.40527800318346,3.37
0.168434571428571,0.144
0.335507379758418,0.238
0.183843697961533,0.1475
127.484390159538,90
1.28133140955044,0.703
0.0833839943324302,0.063
0.146378613280416,0.099
2.39454252323301,1.495
40.1761534305618,28
86.9009846679245,57.9
3.9566046866,2.91
0.129293969531707,0.128
0.150398529586024,0.125
14.6807421112687,8.46
4.11579740453333,2.675
15.000380637304,11.05
1.05816508042931,0.949
1.78546902197802,1.3645
1.71188055707971,1.055
0.189138647299564,0.221
0.184826547401556,0.183
84.8259679247386,75.1
0.578652816316915,0.3445
32.1792655550322,28.15
8.73583498358007,6.75
5.56511425864144,5.44
0.873807654761905,0.497
10.2000034586466,7.94
4.58489627101124,2.66
6.00300273872354,5.76
1.92346662867335,1.2695
2.03408782608696,1.012
0.0524780121914754,0.0245
0.168545130243908,0.117
1.29587424011343,0.9995
1.1365293457769,0.6095
2.4599558974935,1.63
1.08702178613954,0.7185
1.80643451174094,0.812
2.33233235032923,1.27
1.074845281125,0.763
1.55365875,0.7355
0.3533563497,0.244
1.86519407335342,1.052
18.1509114924242,14.94
0.756463893082873,0.7045
12.5119714285714,9.896
20.4171444612591,18.24
18.38096615486,16.41
10.5227158829465,11.3
0.999288965517241,0.811
0.778398312236289,0.539
17.1381804101433,18.89
16.8866334636396,16.77
0.647303454663062,0.562
0.719748213124203,0.4705
7.87105439489051,4.85
3.70144290427276,2.545
6.75337990938775,4.53
4.19627605112743,2.995
0.530229056379822,0.444
16.7533111593103,17.85
1.2369440268919,1.09
1.23880106729197,0.853
3.2370588152069,3.84
6.8934615290076,5.22
1.73502536842105,1.44
2.41412820652459,1.87
0.787626084312567,0.5645
1.53953520268709,1.145
1.71104147339175,1.04
1.47380312540734,1.195
0.125706781793529,0.093
2.77216976113043,2.255
17.8405067002034,15.985
1.03057894364088,0.958
1.74547385240351,1.31
3.04712455415497,2.6885
4.48636214581818,3.36
0.980145008903422,0.829
0.965778797878981,0.919
0.729369318603773,0.4415
0.547691366791224,0.5575
10.0068124463341,8.504
0.314455499810134,0.224
1.52667255184049,1.4595
31.8130602548385,23.22
1.41513751304321,1.174
7.06151635647059,5.66
6.06839383741936,5.032
42.260107819578,31.2
18.6467456655107,16.4
1.92522583271435,1.542
1.36869953003335,1.055
2.09130778209604,1.699
0.405406875132075,0.241
1.55620702571122,1.2295
1.84158206685852,1.215
3.33059402843931,2.95
1.52004555816472,1.097
38.3957399595628,30.25
5.45960988963524,3.255
2.70545542492488,1.993
0.6515048866319,0.757
1.04785926747544,0.4695
14.3558197559108,10.175
4.70890826901334,3.905
1.83501599575453,1.133
7.39901188052133,5.1725
0.386221190152074,0.2675
0.219213149100601,0.149
0.571631677503778,0.487
2.21376385323842,1.395
0.403011260868984,0.203
2.93028825000916,1.785
0.380854657759452,0.3145
35.6610895105566,21.3
29.2682384259768,16.5
10.9041556081188,7.905
16.9593440194865,11.9
2.12190161964981,1.328
45.615150445643,33.06
7.22600917130277,5.52
3.03220301945525,1.548
10.3689021009505,6.48
9.23963362160585,6.03
1.44493850951718,0.978
31.4637553388847,24.1
3.39297636147624,2.98
5.6666025223839,4.63
10.3189388568683,6.11
12.2281480010748,3.3
29.2640022507701,8.73
21.2826573700659,14.07
19.2383430432335,12.945
8.72915925050848,5.2985
7.06989748268398,5.585
11.5018168487294,9.49
5.31730011087543,4.26
2.1870715097014,1.27
5.77217339817629,4.216
1.21140265060978,0.797
14.0477131844542,12.3
1.45613196325166,0.874
2.06253951111111,1.127
25.2860420689655,19.7
7.19096543428571,4.4385
2.32903083041076,0.973
2.1296088631104,0.722
14.4254552489474,7.551
0.913174624007659,0.519
4.61364197765895,2.83
1.59025743379791,1.19
0.819201185816583,0.496
2.21012983725,1.342
1.13529258714282,0.694
1.2879814793482,0.849
2.12237882935285,1.26
9.7127304316615,6.512
4.16852531500575,2.325
1.71657412958033,1.27
1.61338345979745,1.535
1.67918201983724,0.999
0.760753710844434,0.317
0.786427067871102,0.425
41.6823958781041,29
39.168666217013,30.7
1.74130185,1.265
1.83720740185714,1.69
17.7455748129715,10.7
4.39491183740874,3.135
3.81446951888793,3.195
1.19727676191964,1.02
125.516132302405,75.32
15.8230643020469,12.36
5.69764913377926,3.72
3.42189405847554,2.23
1.2441690537037,0.723
8.49682631294964,2.365
51.2627221810978,34.66
72.6448454243457,49.24
11.2731272307692,9.008
2.83503574945959,1.413
1.08664263440192,0.576
1.7725630890957,0.956
1.28876998136016,0.5675
0.932174475084893,0.7815
2.86598392780749,1.659
4.6708094632206,2.73
8.56243459846154,6.1195
3.64745452779823,2.573
0.759158748272742,0.779
2.75286037220695,1.6
1.91609922875676,1.2265
2.0343948700643,1.187
0.742811877444276,0.388
0.51212579502387,0.3215
1.72174884878116,1.075
1.18272046102661,0.6
0.322506965078282,0.252
17.7312747637909,12.98
52.2307618845603,34.55
2.77194152680451,1.59
6.57732461940606,4.105
4.92018859375,3.825
8.97891939169731,5.68
3.582637749456,2.19
3.83843123076923,2.829
1.57168475,1.203
53.7579668744252,45.17
0.946788333333333,0.525
51.6429149724474,34.89
2.13077265034884,1.38
2.86469796807082,2.18
3.44854487450131,2.094
2.8508565069631,1.927
4.10567353564501,4.0605
101.623060255265,88
7.24179105337423,5.38
45.9617371134021,28.3
6.95032701419226,4.05
3.35555322010494,2.5745
16.0318685935754,10.9
5.59570916512004,5.72
36.10145160483,29.45
3.29528495482716,2.592
4.94809766865365,3.488
6.73957721419573,3.355
5.10451034653631,3.691
6.84343915215472,4.66
4.1358207711436,3.043
1.40230194595132,1.3405
2.10861673497604,1.5955
3.42719748120958,2.11
1.41141454767043,1.043
4.75001864525922,3.81
52.7760290898864,46.29
237.133633360736,165.5
1.38782811040844,1.2475
2.11610681134446,1.34
17.4333952210529,13.45
2.42747553635022,1.6055
4.02489341820767,2.576
251.692939291578,170.8
1.83079648325752,1.262
1.443570414,1.0325
0.699149408571428,0.364
3.01383720624671,2.631
1.96521064005569,1.26
4.73874378633195,3.95
2.8772902858746,2.388
0.802370543320387,0.5625
3.00554498795115,1.627
5.53202402121011,4.4505
0.296080926901263,0.21
0.153154947051554,0.093
0.310911123095541,0.1805
0.0426927514792899,0.028
0.181065946394444,0.1435
2.41736575629609,2.0365
3.63001712433186,2.398
0.196749333333333,0.1515
1.89769349767387,0.968
0.435004051481583,0.2105
11.9342768366788,9.139
1.38122299814274,0.949
0.582386162613287,0.451
37.3132322128809,31.67
0.166159225056264,0.172
0.548862192006227,0.517
0.509521792686807,0.473
1.71180942874688,0.978
148.726593616406,109
0.890679295423077,0.703
0.269139320097631,0.291
0.962938403376071,0.6045
0.851989677421674,0.379
0.467058328140432,0.2525
1.40700789873418,0.669
3.68265361444444,1.49
1.81183400940659,1.07
261.259011712032,188
1.16726759091607,0.469
0.975918070796413,0.563
16.374046640361,8.634
1.324627378,0.606
126.70143010346,101.6
8.39512153523809,7.154
18.2659562931127,15.28
93.01133112,81.385
2.12574235148846,2.017
17.8051731063348,10.84
5.31295611459679,5.485
8.01453932169587,6.001
24.8936821001163,21.55
2.2672684137931,1.54
22.6213593074779,20.7
2.22314926401733,1.997
3.53829442728221,2.269
0.930053684210526,0.622
17.6154736633663,9.45
4.25837971683949,2.3505
190.880322676878,125
7.08551767540451,4.08
18.5054305768142,15.35
0.316969130125198,0.181
2.48224731156415,2.168
18.8532940920957,11.7
10.9235530824121,10.84
0.805865552900243,0.316
0.721373471,0.73
0.514709470623089,0.493
0.169682171593318,0.1965
2.41739302608642,1.445
79.313086052839,61.9
20.1455945121951,13.96
3.62231578393439,2.498
10.1814130388693,6.629
14.2422548882407,14.39
2.78180770273171,2.41
6.4288600940507,5.461
6.44175418743598,3.685
4.49981414925373,3.75
0.687658936283775,0.335
7.82840767896018,5.78
1.63391651930676,0.476
3.03368510401597,2.784
45.8537128206259,64.81
12.3971587350208,10.71
50.5975748760331,36.8
15.5456862531201,11.285
16.1989160294118,11.65
16.2477135015574,10.9
12.1816901872659,8.26
4.24715557946289,2.74
8.3004570519795,6.73
2.6400801897284,2.1
16.5196359375,11.15
25.4232020210003,21.1
5.02802926689733,4.672
11.0918520564178,9.064
8.64963431604061,5.498
9.30676882002071,6.5545
6.25993508498584,3.871
6.50518072387812,4.6625
4.22811476182776,3.0025
1.71945955659576,1.83
13.3949430816832,8.965
36.9385016535385,34.12
6.44929701265823,5.108
35.4330427930523,25.17
22.0896755656029,12.55
3.62297137883766,2.04
5.87805785183544,4.38
13.9192892106311,8.8
22.7494051840586,18.35
7.65760741408488,8.348
9.62282685,7.986
115.252868686676,82.97
2.04453917688452,1.4965
32.0221694148837,20.965
48.7835693373494,45.5
70.7119983378933,76.11
3.43350154862843,2.421
217.155232087475,155.2
8.38933609769268,7.519
4.67500590410959,6.0295
13.3186218579235,9.959
4.58178395256089,4.552
0.424987420888055,0.237
15.2996050788263,9.44
16.4067579427877,11.14
3.01511675587389,2.256
70.7046217411695,46.65
38.2158400565547,25.52
15.0961997823322,12.81
18.8737715100383,13.2
2.81896153061224,1.955
4.75002164767075,4.905
59.1702922373984,46.965
12.2887809905143,8.49
4.11344492938171,2.86
10.651619827957,11.64
19.3735267841851,17.605
7.25434644564103,5.099
1.69578290626354,1.348
15.0074529538164,11.065
8.44963615508396,6.07
4.23386513220737,4.3205
2.16648098459316,2.195
7.32439609428717,5.01
14.6950098492138,8.78
13.0468071988841,9.452
1.55277534472123,1.02
3.3286047826087,2.321
10.4690086247899,7.6555
58.7771185341047,53.43
16.0493277333333,17.25
14.5018020325107,8.205
26.0068743611309,24.37
1.43370004815667,1.161
8.625100198285,5.71
6.32210667268236,4.385
1.02115463635323,1.04
2.00143004725663,2.26
2.61307660948144,1.73
73.0787601424029,54.41
10.2356717714297,6.624
9.0273997665586,8.7555
0.127195117830909,0.155
3.61067729605978,2.492
69.5482125,62.7
5.38350991695974,4.3195
1.01783137454807,0.771
66.5736011537568,60.7
13.2616867152571,10.77
2.51645490900209,1.585
4.03623075,2.804
1.16697903840683,1.1165
1.23552392246708,0.8075
6.94720429963019,5.365
2.92096403210948,1.955
4.33715924482387,4.47
35.6086867368378,25.19
4.7208678232002,4.124
2.91765552995238,2.064
7.52381265708328,5.72
10.4350354211688,8.092
31.2671692019231,24.7
1.96403852253211,1.495
1.13564674243597,0.8215
7.29452794759898,7.465
7.91495858896797,7.655
0.933445290177059,0.829
2.21615027904545,1.625
6.92415744695066,7.2145
12.5719572282353,9.35
8.39938964269088,7.52
29.7242716796491,25.245
11.0188019238462,9.295
26.4280917012495,21.65
3.2755801425567,2.47
4.80295436584034,2.662
14.2231447580797,13.695
94.6108249797571,68.83
3.48393094225764,3.469
8.15198242495935,6.8445
0.226074767857929,0.1615
4.5343680618823,3.634
8.16878475569573,6.434
7.84735743317287,7.205
1.59708312444101,1.642
0.697103640114206,0.339
7.38230544,4.73
9.73666881154525,7.59
2.72110625905798,2.189
4.09468260086981,3.839
3.02011335118388,2.49
55.9527604504503,46.74
7.29637148466258,4.56
14.1697068265683,11.42
7.28081285044363,6.284
1.17645118998863,0.806
1.20518722580645,0.669
7.12566126320271,7.235
0.921384506329114,0.467
3.11296968085107,1.693
0.874134943820223,0.565
1.46176419584189,1.452
23.08709035,18.8
1.46725112987413,1.6455
33.861023936958,29.93
18.6738659177366,17.05
7.04892571264547,5.7
17.0359942926158,19.4
2.19314777042146,2.88
6.90561425552752,7.2775
100.643934374801,84.9
29.3703231518267,25.2
1.63597293078947,1.85
8.53894867936396,8.22
8.73840385191893,9.0645
22.8498005203667,23.025
1.6724381769381,1.57
16.6278191757117,15.39
9.6457590347079,9.612
1.37238074622785,1.58
10.1724301373379,6.068
25.5089121049482,19.2
2.99509378525757,1.572
8.69420408229904,6
5.92475235740739,4.295
44.7391633227223,22.09
7.1918720060645,5.269
12.3542468428026,8.116
16.5242783076011,14.1
1.47197892778068,1.0075
5.41503141561448,4.015
10.3068663403137,7.6565
17.9059093347893,15.45
8.65792451485149,5.82
15.9283026452584,11.9
5.80450389194321,5.1
66.1728832430908,38.77
38.2696499189543,24.08
14.1749193454277,9.825
28.7940900425806,20.7
4.40037117366197,3.513
6.44092961241578,5.738
3.25676366787004,3.759
10.1434354832851,5.915
5.9222056412038,4.605
1.11783813482687,0.3615
86.0044833411056,65.45
9.37071715226744,7.23
131.715992621074,107.15
25.2931987782847,23.85
11.4197621412367,7.9585
0.14859723857541,0.1665
7.78177607117942,7.76
20.7822179620253,11.44
94.9849259789474,78.23
1.7776707780238,1.84
4.30662104703928,4
16.1496844449612,15.14
13.9017796437456,9.85
2.24403292141845,2.24
51.2301296621779,44.7
34.2161591171227,28.45
4.95087098462664,5.231
90.321384696357,57.77
81.3878064735953,72.64
7.88668098849829,7.476
23.1851403051644,17.71
24.1457928712871,16.37
0.472801951016381,0.9225
87.591511278169,62.215
17.7364832307692,15.47
19.7054007379048,13.94
22.8458513133898,18.22
50.4438839891331,39.255
6.20166941822104,4.653
16.7883443738067,13.63
111.416134465408,80.77
1.41992813357709,1.452
0.667202936652082,0.848
0.644346444636497,0.7035
3.48427553906218,2.257
153.47582690422,112.9
66.2432583974361,47.63
25.2335148135819,17.245
52.5048808633093,35.93
78.957189456067,56.35
173.945588485317,129.7
12.7732795047075,8.249
5.61590722179976,3.99
19.1386309519071,15.36
102.517941628131,75.675
7.89063475510205,5.852
29.1312297524894,23.34
3.97560793494705,2.796
3.02774696606786,3.411
0.827040768115939,0.463
32.410787132686,21.43
3.54034852713178,1.586
1.62387885627183,3.738
51.963999854926,48.45
18.5841166417621,21.7
30.0839793763838,22.425
2.05463052617213,1.7405
27.6737933263588,23.72
11.9468947044395,11.94
17.4384186366763,13.315
18.3760708454378,13.46
30.9540439256974,28.39
10.3546736712599,11
14.3469328114228,13.64
13.8820330640736,13.38
25.9963871904762,20.54
41.6298577115973,40.59
10.0721088280876,7.933
17.1572220984923,16.76
6.48804934504696,5.7515
6.5236982124,5.79
1.39536726151446,1.55
18.1385778918919,19.64
21.6612921067184,19.02
2.66783235521168,2.8335
67.9131181622556,52.39
46.5650900239475,34.005
4.1099424784,4.064
4.73403910923497,3.585
4.24786890679121,3.99
4.9805655152491,4.316
12.2975106606124,10.08
18.1295684746397,16.2
106.907163767847,88.275
22.4169298773561,20.66
14.7451719678568,13.29
2.02639020516253,1.8985
13.9579949966985,9.428
62.6200098688525,43.52
5.60377462934528,4.891
5.62790127247195,5.594
8.44360559878095,7.666
1.71050726155001,1.57
0.695920066051209,0.518
4.83737053187048,5.097
3.31891668069421,2.651
2.12905022319403,1.801
1.46451367395939,1.089
9.52081935670498,9.563
0.0443252382551238,0.0355
0.262271579037393,0.329
9.33044865924236,10.17
1.46269271296154,1.313
6.9287895283876,7.324
84.4150171292173,61.4
20.3102378515387,18.945
18.7797590130737,18.27
7.73361582928118,6.2545
4.49356070730518,5.815
28.0469649587171,27.34
6.34173686466684,8.1085
15.9921993116878,13.675
62.9355072804291,51.21
8.18471442,8.025
13.1319279353621,11.44
4.46255146279817,3.125
4.35208398271454,4.7025
1.27739398370641,1.025
1.69655406440307,1.2905
23.050203574508,20.83
28.8270833177168,19.855
49.0960223685169,32.04
7.04980855534708,5.064
8.47361729752065,6.33
6.30190335047909,5.394
1.15936838258387,0.903
2.66954926811594,1.749
1.60507150387597,0.697
4.11192886956522,2.12
10.6799028082192,11.28
138.826726575662,98.6
35.310587908594,27.91
1.68066554060837,1.621
8.54260009444233,8.55
25.5302085863136,18.02
26.9019298639746,28.96
31.2132290216384,32.86
59.3312586832536,40.27
5.68021286707996,3.525
13.9291339883123,11.085
17.629903650297,14.18
4.46879153956835,4.606
1.33107208988764,1.369
19.133272826087,14.56
10.4401808542832,8.572
11.4596451440541,14.18
34.0367535043566,28.595
5.47062326056338,6.27
24.4433303940594,21.67
14.2587496270753,14.74
6.49274008118344,5.023
18.3585988159984,15.96


==> DATA/monthly_data/monthly_data_5.csv <==
"q_est","q"
9.82071071873231,5.665
9.04597120460645,5.135
12.9431065684429,8.067
3.86101862646758,4.2405
1.4395728852952,0.881
0.860801249786599,0.389
0.217576977904583,0.143
0.56036383283737,0.2525
0.419472325260959,0.165
0.363998388701404,0.11
0.494449708803055,0.237
12.6687243812735,11.88
2.13490099320862,2.0345
1.12598787736367,1.7275
1.31729325329191,1.327
0.625797638153569,0.7245
0.816135457706798,0.892
40.3910575953078,27.235
28.9649569197482,20.435
22.0680340992265,15.71
5.64790200407244,3.723
9.61498029480881,11.245
5.32835070126226,4.545
106.108848689516,74.92
125.190978239475,89.44
68.141819840653,42.985
1.26468103752469,1.062
10.7856409365244,6.902
11.0221339537795,6.89
39.4371535289145,25.5
16.0168749905124,11.23
3.88730778336785,3.686
4.23211662531016,2.6945
5.17348883841148,3.119
18.8623702525382,10.214
6.64592266088913,5.022
2.58429193548386,1.313
44.255363240153,35.445
9.81846074863055,7.791
1.18001164291073,0.458
15.5311918829047,11.52
0.158781229906139,0.078
7.15457550727061,4.2615
2.66080911526742,1.477
1.08937119993221,0.4805
0.227520478882607,0.127
0.596067625340067,0.356
0.932521565668201,0.406
0.502226885486694,0.231
7.93148687700951,5.27
1.26749339179455,0.903
243.958832827728,166.8
0.983445891997863,0.6525
1.93581014376854,1.404
293.110855156275,203.5
105.170753181969,65.01
5.72435730622762,2.7735
16.838426958265,10.47
117.422441909012,83.44
6.89671834738095,6.523
5.93989583938686,4.1645
68.8384462879152,42.495
13.6099695707626,8.418
33.462260076679,32.28
2.65534859776168,1.27
14.3387656237443,9.633
36.6257520119648,31.73
25.5679296460381,21.23
0.782755720251032,0.532
2.02696994246657,1.241
0.820186774193548,0.565
7.15628075232915,3.8355
0.73073035566584,0.371
41.472480633374,35.46
80.655066878412,46.78
35.8485057604552,26.635
18.6706914143921,17.965
18.7894362959383,11.915
40.9860342526471,30.515
30.9640795863988,16.02
10.7182979962214,10.95
44.4310506912442,30.09
2.42850747876658,1.501
6.27864469730446,4.374
8.7847321020451,5.334
2.48980034897768,1.763
3.8280460087299,1.894
6.41377231671556,5.639
1.58308685795758,1.159
1.43221740986717,1.148
1.14289852534562,0.65
0.504323294066818,0.239
0.347487945670628,0.194
10.1408408219178,8.8615
6.83525482525233,4.993
41.8719410965423,28.57
12.0518548671059,10.465
2.13251678839521,1.031
24.5690534145759,17.02
23.5203340270552,19.38
76.0709565240291,59.62
1.19648775602881,0.94
1.37622165831506,0.779
11.3221485752056,4.016
0.233072645257012,0.3175
1.00706906888721,0.993
0.772462928714338,0.5865
0.257076520751258,0.4785
0.0938261974584555,0.1215
0.134550184364927,0.1925
3.78709954136669,2.112
0.230278759256935,0.261
9.89459473426535,8.46
1.50551650973954,1.325
1.97504894273128,2.3305
2.98727391879867,1.7325
5.60059267794661,5.993
2.49479642377599,1.709
7.60022527343988,4.8655
2.33282213148223,1.2565
0.219670745272525,0.189
0.394982078853046,0.19
4.19792340756507,2.6595
1.65206499368974,1.2175
1.07116808736781,0.783
0.827827187073012,0.539
0.955972856950314,1.1455
2.89539857721084,2.239
4.98436385356713,2.585
0.270887943899017,0.125
3.05276043744412,1.463
0.361140834914611,0.1235
1.82467019509369,0.977
1.44579536178108,0.917
1.28129388059701,0.702
24.0826174300186,18.5
20.8139589442815,23.39
7.87077901288016,7.603
10.2166157327539,9.602
10.2928480200719,13.14
6.85099856829501,6.098
24.1529785939978,32.245
86.3104631943745,97.01
16.621250151006,18.06
12.8538321259339,12.9
20.6358530402702,22.31
7.96692651316644,7.003
12.7453180226131,10.1
6.98513726887056,4.096
7.82777035933748,5.859
4.756755928,4.38
13.9254590261127,12.62
5.30704619195289,4.44
8.17205044198646,9.5415
5.50371976468026,4.6315
4.60880296346805,3.2505
0.952390621233805,0.982
7.17987586827176,5.457
5.28428190627191,5.8
3.66173450349975,3.835
0.756882223125612,1.059
3.53523524105446,4.545
74.1975411164531,85.14
1.40070593400241,1.02
2.09709959983315,2.424
7.54983216753948,7.045
23.1992563728812,20.685
8.83389571090317,7.48
8.12900460053593,6.757
9.91804309073599,6.693
1.04182341203611,0.812
2.57152895756573,2.01
1.95354070906475,1.84
4.71085736817706,2.794
0.405951129278294,0.26
1.08033247281638,0.651
3.90111811396517,2.36
2.02001829665515,2.498
2.01624688172043,0.816
26.7618352805151,17.675
62.959349888623,44.08
36.3260743807603,30.93
136.124367099738,105
87.595686639197,64.31
12.2979976958254,7.7775
18.1652167741935,14.62
6.48276623376623,3.534
7.39804685424262,4.608
5.10640074441689,4.473
2.50054708231151,1.6635
4.64722578328286,3.781
4.93919320650674,3.008
2.71775971702445,1.6585
9.70053580715438,5.607
105.353506789952,76.41
12.6730367758707,9.015
1.24965,0.789
4.69257777459551,4.4305
4.6127906061471,3.866
3.06291920549582,3.0645
3.23771748245562,2.265
0.364157232283394,0.377
3.42167217749834,2.7745
16.0582699035015,10.116
5.82637974910392,3.4445
7.13010166874714,4.202
18.2764841361025,12
2.97465481065919,1.835
1.24576952780292,1.085
6.73550959149837,7.5115
5.2826825171867,3.82
1.0850555591564,1.186
11.5157062750762,7.884
78.0408526260159,83.66
1.76871537705619,0.705
43.062222276512,40.615
19.5240832345972,19.55
23.3594686019019,22.09
5.75424893757568,2.99
10.6173685753974,11.5
10.435814271485,11.04
4.42440319996438,5.95
4.82441028606207,5.935
5.20279665012407,7.693
4.13892216483311,4.464
1.96885974243346,1.931
38.6237781362008,49.155
2.07153439828835,1.245
0.102874977578476,0.0575
10.8551693998919,9.59
7.90271630498534,8.888
11.3132825392311,14.545
6.94161676192273,5.9865
23.8037614695341,17.55
2.55782258064517,1.3
7.83768454883971,6.561
2.93568671000658,1.96
4.40883747163951,1.87
2.12643479262673,1.821
1.807385758094,1.4825
14.5742942097026,9.934
21.0855667415971,22.05
1.89788224015942,1.92
3.72234311411864,1.819
5.17042023133846,5.89
2.26012050896057,1.256
25.7829161290323,24.85
34.934802167742,35.9
1.05388760661082,1.296
1.90154808758257,2.41
17.5473464353483,15.2
0.43882763315829,0.215
1.83904609083192,0.899
0.982387200961733,0.492
0.184336768761491,0.5285
6.69579457748948,4.0065
2.70005671868454,1.35
2.84733799920021,2.577
10.3784271341463,5.3795
0.614000444272745,0.452
0.196872259446018,0.09
0.435157258064515,0.3495
2.37351751522217,2.62
1.09939722194481,0.8325
0.527952149869766,0.304
1.12763027542373,0.464
0.0985742914979758,0.1
0.0375816892536744,0.031
41.2134279569893,31.43
82.0910599227477,56.9
44.6025368526453,34.685
12.9713271360199,8.225
90.5350708821484,75.95
0.717185116149726,0.664
0.713744454085648,0.173
20.1121813424125,9.288
29.4698977531042,16.19
1.10469636672326,0.487
2.02771876544639,0.696
0.354125663579932,0.238
0.69206689657869,0.313
38.0162972093414,22.2
3.88370359891178,2.04
26.6570880812165,23.71
10.0706305150396,6.0805
4.44661023343108,3.03
30.985206295464,30.58
30.0916472456576,23
17.397810158422,11.87
9.12174963493959,5.245
9.33178482999128,6.7
0.3182790837337,0.3035
2.07044054719235,1.629
30.4377089503594,28.945
9.33098663635071,6.94
1.56351364460618,0.826
2.20944794084122,1.319
25.7431812812358,24.8
1.24793031016175,1.6
1.07020125857475,0.835
0.218422741317513,0.1735
1.83937446663253,1.17
1.38724921374426,0.856
4.24120762956336,2.6085
1.70410484942269,1
3.3022471344086,2.16
2.64509173387096,1.734
2.75362114843413,1.671
15.4076707501105,8.3125
1.52250521569687,0.704
0.981608767741934,0.639
1.50169354838709,1.17
1.06860541133804,0.4685
3.38913593040264,1.35
39.8706849684562,31.67
2.67803974533107,1.832
0.358283727047147,0.282
1.73346864583334,1.16
0.833336058934251,0.402
1.53782322580645,0.897
46.8912953049759,28.24
36.7856136499404,26.6
0.431386055876821,0.261
0.451098318584071,0.157
1.39577363870967,0.669
1.57795589330025,1.0545
2.40677932210326,1.74
3.76672343212706,2.538
6.0764355230508,4.425
7.85608423843955,5.3
34.4943195404966,38.3
25.5813650254668,23.8
2.45613518811473,1.0185
9.73409432781773,7.606
3.92037960712566,1.169
15.458024573055,13.03
44.3954619883041,24.58
8.3919072448263,6.626
108.936039621319,78.4
180.104649612846,117
25.0217444845293,13.88
29.4612572081073,16.8
5.09713430129425,3.124
6.26557470400566,2.883
4.48176694952561,1.7045
32.3823752040419,18.39
7.89070994239633,5.279
43.1684091266721,27.12
183.837376534399,120
5.92963591444908,3.828
4.93635214962253,2.605
7.73514554023767,4.8775
4.96649425726801,3
7.37285618849096,2.8995
1.14212088297074,0.596
0.303689599273976,0.1905
7.11202993548388,4.89
1.2431337483135,0.798
0.738948678709677,0.502
1.83000774193549,1.41
1.29412683493049,0.7905
6.86451112641456,2.0015
3.18112241312741,2.0485
2.35828605392555,2.47
1.33627147768978,1.1
1.93749603461841,1.5255
12.23774294093,6.34
0.522948305968708,0.3905
4.24216777213726,2.684
3.57261113937419,2.367
1.94668714996931,1.061
3.26214593969145,1.95
1.24074900337025,0.692
2.23691696872157,1.18
2.6603759688818,1.4
5.53753952299831,3.8275
1.44340801443265,0.791
2.21638241969874,1.45
1.03949606871668,0.604
1.24267238890564,0.905
0.404113340717153,0.225
3.4449685218532,2.73
38.424886856229,21.74
2.48842231233447,1.327
0.530058513861693,0.3695
0.884117423646377,0.389
29.6839147997164,17.85
35.6791437960613,26.65
6.43731828314783,5.16
3.20809212627852,1.9565
8.43219079493088,6.0625
1.89449311064582,1.139
4.08396546291033,2.41
22.8568750246514,13.37
57.651246633551,38.545
0.624440078929305,0.829
2.08487935563175,1.51
0.0780150184259679,0.053
0.143549521690768,0.104
0.0276517293748216,0.019
1.03942717966842,0.631
1.54604681406307,1.305
2.34270606399054,1.547
27.4280293087558,17.5
1.72303788488299,1.098
0.434376495106922,0.341
1.1048695423856,0.886
1.15558129970412,0.545
0.247189529953917,0.131
2.08507820667031,1.351
2.74763003272558,1.37
1.19133166390412,0.6365
1.69254248170236,1.04
29.7645501192017,17.855
0.665948494180247,0.4265
0.440157611771366,0.369
0.246256011730205,0.122
0.223215087165409,0.0795
0.261909677419355,0.1275
19.0843220874006,20.565
27.7415734043778,34.715
0.421598045836627,0.178
12.5449077173791,14.635
9.84718959829581,4.6315
7.3183798506277,5.769
3.16425182442592,1.385
1.2752452633728,0.792
0.49229746018783,0.229
0.98782837636644,0.5475
1.34514556366723,0.662
0.375990261716373,0.285
2.57225618815062,1.88
0.0231442477419355,0.0325
0.291890104384134,0.286
0.0316908872616927,0.013
0.249209056603774,0.144
20.8598939145597,9.314
2.01587882187938,0.998
1.06297287750826,0.518
2.84104763388966,1.198
1.34437784845931,0.675
23.2271315136477,15.45
0.721693898556877,0.3685
0.179254534161491,0.168
0.491849402095746,0.319
0.0521059393548388,0.0645
1.04135411741134,0.555
32.5570816033216,19.68
25.4923032926359,11.43
5.58868384958119,2.407
5.68333118279567,2.514
3.67689939887248,2.4645
0.906397398938339,0.536
1.62410572156197,0.708
4.76561712793255,3
7.34999175693922,3.059
2.54367853366973,1.3565
3.69608786482335,2.33
2.78460003664056,1.34
6.6667872262263,4.21
1.320164957637,0.5655
2.00886273191544,1.25
0.653575252768412,0.582
11.3186362367679,5.607
27.9819984030661,14.3
3.61181401542775,1.99
0.316017204301075,0.176
2.01480578158458,1.02
0.453115741668337,0.323
1.92050725026518,1.0325
4.04915680224402,2.37
1.31093591083726,0.545
0.432625180548871,0.1565
0.889808917197451,0.414
1.59237156925595,0.865
2.0717981333426,1.34
8.52051587867116,4.863
3.32998618595826,1.8225
1.43001457380901,0.682
1.74740258064516,1.135
0.502715161290322,0.487
5.984138747042,3.535
1.0613734467521,0.754
5.1953443531265,3.175
3.48230776255708,1.738
0.690378898151507,0.225
1.14556164573223,0.664
0.845702899999998,0.3935
0.223194631540312,0.1735
0.946726302458926,0.464
0.539702520612485,0.261
0.532242785923753,0.258
1.8064547797974,0.833
6.24373505376341,3.2
0.34992729810643,0.1565
3.10806923055132,1.769
0.156525423775644,0.105
0.514323258276275,0.3005
1.45655281125897,1.164
1.92022131612903,0.76
5.21902485036044,2.42
4.129008331517,2.155
3.0689814553508,1.11
2.36897961320541,1.05
2.82169773041475,1.82
2.06498890182328,1.43
2.53204639978253,1.1055
0.994917657276313,0.524
0.755255944700459,0.3245
0.415451091984133,0.242
0.654178739002929,0.354
0.869035028050487,0.402
0.696827151209679,0.469
1.88621003268438,1.308
1.24651066661898,1.115
1.58916453777874,0.6375
0.641677536799249,0.2885
0.468405210918114,0.171
3.09807918603819,1.599
1.50180867831542,0.6015
0.0733162113066147,0.031
0.06856343849029,0.028
1.29306907369044,1.05
0.225199976453968,0.192
0.640523080572181,0.237
0.857958021022108,0.33
1.64279926045922,0.643
0.324916594982079,0.265
0.48480443548387,0.5115
0.776227194606027,0.73
0.465803900172574,0.432
0.41017006451613,0.3225
2.58606637015967,1.92
0.377524596774194,0.262
0.335979610534384,0.244
0.45221417261009,0.3665
1.62631736845454,1.53
4.37190186012691,4.48
1.61445048100783,1.39
3.14060319524618,1.55
0.393487293469709,0.0995
1.41616193548387,0.9385
8.12562610153576,4.38
11.7108986184558,9.265
0.707833197223353,0.516
52.5973995753224,32.6
4.2751191974823,3.38
1.63811427984384,1.23
29.1687096774194,15.49
138.800815357214,86.7
7.61999328377016,5.55
2.97526698848624,2.1
1.98475242703533,1.0125
0.768854376069459,0.62
18.611459762309,13.25
0.149262569500341,0.168
2.55004547858276,2.42
1.8244582377138,1.515
4.7737020818091,2.79
1.32396113548387,0.723
3.49616977640619,2.0385
2.3584789460724,1.3
0.884800068023597,0.699
1.86631998360751,1.49
1.23669114876598,0.875
1.32548171415117,1.215
5.91725336240623,3.07
0.527280905172415,0.423
1.89896091518087,1.41
1.14299810752688,0.711
3.98889047675521,3.68
2.05072069518374,1.2
51.8920141310012,30.7
0.956033491461099,0.947
1.9510279886148,1.065
0.943470494166095,0.905
1.16939855364656,1.215
2.23868921585106,2.38
0.963155626406599,0.884
0.140968051513838,0.124
8.02699077538484,5.6
5.80504945291365,4.09
0.393262950666667,0.1975
0.867068677784894,0.8025
1.19878041623796,0.644
0.247594773487137,0.127
1.86018027845529,1.015
18.4318976706901,10.88
3.45065233934533,1.87
0.973016950802579,0.952
4.21725791261554,2.973
1.76206498740721,1.21
0.897169855585023,0.848
0.278518550986743,0.266
3.24751467105466,1.87
0.331747136135976,0.2805
0.713577561846063,0.724
4.65105828416497,4.78
2.51766964770753,1.975
0.581675490688914,0.508
0.602572610412518,0.766
15.0238639064304,9.48
0.540298022079372,0.4705
0.945580889826714,0.59
0.163191676026948,0.1415
0.420035586445396,0.3345
7.39866729493348,6.01
12.3824994980934,7.33
7.07067038628685,4.58
0.112539402996595,0.093
0.805886140310151,0.627
0.768547111325682,0.614
2.56794486691612,2.24
120.524448273281,68.2
0.0484301994561501,0.0415
0.362808327051484,0.32
0.544907894105785,0.411
0.132738651009666,0.059
4.79002318763973,3
0.117304956140373,0.108
0.251903291183207,0.188
0.117861294300554,0.051
123.359183804858,74.5
1.1056018917242,0.728
0.065620959401428,0.07
0.111574682380565,0.109
2.21351771844484,1.31
27.8360050263124,15
79.1599872654655,46
4.34718679334302,3.69
0.17400248786876,0.147
0.203325524042578,0.1585
13.9938553298713,7.603
3.16692934130478,2.085
15.8390219676397,9.315
1.01078415202839,0.825
1.66179092917257,1.084
1.47811860527042,1.11
0.272565980764902,0.286
0.159683545313162,0.156
119.576872124209,65.85
0.372523545355934,0.158
24.7479566886135,13.5
4.10125703515116,2.6
3.26623682022155,2.15
0.821228004649805,0.362
6.15741068424988,3.815
3.94908540939687,1.65
4.00576493909545,2.461
1.53527411447835,0.937
1.86510089659561,0.81
0.0447617791611504,0.0225
0.13485636666795,0.0885
1.55443327953305,1.115
0.625259501788114,0.276
1.43683647081589,0.9075
0.8341854452657,0.466
1.634783847517,1.041
1.42272668458264,0.8005
0.729439029876324,0.684
1.085054331913,0.5255
0.288283939006353,0.198
2.03733303496085,0.936
11.8268479152624,10.9
0.693542908286422,0.633
7.95283276646019,6.23
18.4354782258065,15.02
12.4541480808335,11.42
7.81923351814516,9.7215
0.610040310764505,0.616
0.45654331650005,0.512
21.3497657530306,20.37
18.3906654037194,16.34
0.404322439757292,0.1865
0.458490139962871,0.2305
5.19315243233613,2.85
2.38579246710313,1.34
5.56747547613432,2.87
2.69606050084164,1.3645
0.280714465528179,0.133
6.70241420245798,5.399
0.871849364941176,0.725
0.697973884270948,0.303
0.995959061803094,0.5415
4.32949718296522,2.48
0.634023296,0.3635
1.26458956364082,0.737
0.627790049449161,0.335
0.948412361028574,0.457
1.17753741889464,0.649
0.771750836609048,0.372
0.0954476777573486,0.064
0.743032037425615,0.5355
16.6111625932398,13.735
0.83655061916332,0.784
1.3385546112473,0.703
2.60417152262621,2.37
2.32579922002096,1.66
0.864610819462146,0.4625
0.882596269969871,0.5505
0.753314292640076,0.4575
0.45111689141831,0.3885
9.20088082223182,7.14
0.166514560569899,0.096
1.35676671273783,1.23
26.9981780939303,25.14
1.03115655682802,0.891
5.24382350471839,4.26
4.96772954738351,3.203
25.6958278951044,11.4
10.7919322845617,5.845
1.37821913323529,0.998
1.43901605875561,0.858
1.61852682657039,1.216
0.300568561238364,0.194
1.3381884211867,1.075
1.176034578,0.6905
2.32053040207007,2.04
1.23126015198066,0.5635
33.1850496747924,22.4
4.10436476828196,1.975
1.77823036591414,1.21
0.665433517587173,0.5045
0.566836828164228,0.241
10.6750196526316,7.93
3.67624880257505,2.745
1.52469014032001,1.188
5.24457366931166,3.732
0.293170384295945,0.196
0.158994766258355,0.1
0.445466344271133,0.355
1.735524682887,1.16
0.253323403218237,0.154
1.61071217475217,1.237
0.334598852008453,0.26
25.924828512981,15.35
21.2593134471095,14.2
8.79690142147278,5.975
12.7703626854545,7.45
2.06255048894444,1.133
41.7687607437081,23.96
5.58088066002393,3.18
2.17260585110872,0.962
9.65409866548626,5.4
7.6437965022774,3.995
1.07766801150294,0.51
24.3473358903041,16.3
2.96215931041892,2.6645
4.08860275100906,2.985
6.7247183196808,5.04
4.2671268883246,2.55
8.77728728459832,6.7735
8.62249092986465,6.513
13.0967068877813,11.11
6.42398731480532,3.903
4.27986409160987,2.9885
8.43040604167908,5.21
3.16342628208991,2.14
1.47328945376464,0.832
5.09005995628725,4.06
0.812405449163934,0.654
12.6189771882754,9.35
0.851739153288019,0.44
1.43608857267629,0.952
13.195753548832,9.825
4.72838219408568,2.994
1.28789906980149,0.912
0.919310271886369,0.622
8.71592527264855,6.8175
0.407695493930042,0.2705
3.6171688976017,2.2
1.37859622789724,0.8925
0.555504700100401,0.334
1.32330048860286,0.861
0.772931934703422,0.449
1.19920252429216,0.784
1.390878504668,0.84
7.24394663513899,5.113
3.47690158123612,2.21
1.25789075288649,0.832
1.10141510231231,0.8815
0.994343937861732,0.676
0.481966602529507,0.217
0.60269533347453,0.267
28.5387463915826,15.7
21.7031722855425,17.1
1.32192758224449,1.087
1.36891797130948,1.5625
13.0066851728555,7.46
3.20386673204274,2.04
2.22580826566667,1.98
0.67771785973339,0.555
125.235833419532,72.49
8.7813798718743,5.811
4.47716053392062,3.543
2.57128428175793,1.479
0.906979022231893,0.5075
3.20293978000488,1.8135
35.9496919477529,22.54
63.6155306788549,40.39
10.5935791940036,8.834
1.90152327501305,1
0.879359384214034,0.4575
1.34434491904282,0.644
0.988712393606554,0.4215
0.753946542340769,0.62
2.16993063001598,1.218
3.17132448337307,1.49
4.84874009126943,2.9
2.29149696679543,1.168
0.674898007779478,0.446
2.17801002231527,1.132
1.2773545235952,0.5205
1.60952090404259,0.835
0.465786505764083,0.308
0.404563314667111,0.241
1.38894145268344,0.664
0.852143712078973,0.472
0.218724482036084,0.134
14.2146976781389,10.73
34.4944763428571,24.92
2.27846122212639,1.13
4.46194904850585,2.48
3.49026940686065,2.25
5.13736818652515,3.05
2.58684693073265,1.285
2.82067226690415,1.553
0.960545238591487,0.5785
31.6705443957649,17.845
0.425478277471139,0.238
43.1580752457036,21.54
1.22719706168715,0.678
1.62467365868785,1.2165
2.58217624256637,1.2065
1.61550712930907,1.007
3.80496031265768,2.63
73.9543912717496,52.9
6.74909229064309,5.287
27.2980386111206,15
5.93023685960683,2.935
3.32449364640493,1.8355
14.8490225793501,8.26
5.36539345552995,4.22
26.2596195124751,17.6
2.45898465093704,1.2655
4.43330295945749,2.09
5.7474546835672,2.44
3.486355136544,1.984
4.94939608890873,3.32
3.36139123980746,1.8935
1.08851495156502,0.749
2.10809513885971,0.9255
2.84702989842856,1.794
1.35507747545363,0.822
4.0778228910476,2.85
33.9322815156884,26.255
162.852884804774,97.52
1.02507177924395,0.7395
1.77188244936555,1.035
12.2256404881827,7.615
1.98850733565576,1.18
3.5936728973208,2.013
188.166573515967,96.84
1.72643259190237,1.041
1.37481881597857,0.8
0.533807890909683,0.2875
4.25841723869564,4.835
1.39425423711681,0.7625
5.21575318643908,2.808
3.63149581103905,1.871
0.683868818557005,0.3615
3.04028500135935,1.5355
7.5086642346175,4.3345
0.254884427489241,0.123
0.139937783148793,0.074
0.333172587081094,0.1315
0.0398255641672148,0.0265
0.211786513791065,0.117
2.67261125702487,2.5045
4.40829337887033,4.161
0.167172596668415,0.088
1.40513808033361,0.944
0.304196010963902,0.1365
12.0408663161398,7.0815
1.58537809230338,2.12
0.58301388194451,0.693
41.6721333485819,25.04
0.142197915423686,0.123
0.491452602496803,0.314
0.466818214703399,0.326
1.53967694808532,0.974
102.391780023131,71.21
0.848829378349313,0.473
0.29345859791201,0.246
0.889696730776959,0.625
0.809604453601297,0.36
0.413261218685074,0.2135
1.06386455411117,0.919
4.31602326037452,3.97
2.2626165508901,2.51
208.614872418542,153
1.33267604631595,0.953
1.73460124383954,1.697
20.0897763590383,12.6
1.76140725493813,0.847
85.6338423652013,58.875
6.37679425998354,5.139
13.320441499635,9.817
60.0545051667188,47.39
1.68012581024383,1.3765
11.7605701002072,6.47
4.03676442869958,3.483
6.76823368560715,4.927
17.3098285379546,15.15
2.19598820187358,1.51
13.1098585961122,9.82
1.17544507391158,0.795
3.18323954791387,1.514
0.987782256230534,0.6945
10.4943055609344,5.77
3.68924053807649,2.4055
126.73792357692,82.2
3.72248830527248,2.53
12.506606808069,9.13
0.259323654261612,0.1295
1.63516852707692,0.625
12.7663532082939,8.46
7.02001518362699,6.422
0.644201471181957,0.282
0.566888319529074,0.529
0.422261335947016,0.383
0.131296075346785,0.0945
2.05380500916005,1.17
57.0606476099062,34.8
14.2220669515988,8.3485
3.31278760206238,2.077
6.9976552157549,3.897
13.7315910957408,8.441
1.98405138095238,2.02
3.83121228229458,3.028
4.60266671953236,3.12
3.15593747097943,2.285
0.610966224329441,0.338
4.94831595049971,2.68
1.41076834718901,0.473
1.91492245004794,2.078
60.9075830276073,51.54
8.73277077619552,5.951
35.0747890804341,23.9
10.8035900040581,7.285
11.4060809961215,6.73
9.15042195259387,7.31
7.03982720172572,5.5
2.68887552646043,2.1
6.13724671112718,3.61
3.90390585040851,2.4
11.7490993133895,7.5395
18.9767402475174,15.93
3.6504616966951,2.917
11.2772469410453,8.239
6.39858665549917,3.364
6.57270596050928,5.875
3.99135260945128,2.926
4.53865123226328,4.089
3.39129670406775,1.956
1.4980685845017,1.9085
10.042409593542,7.744
28.4227995077401,28.52
4.37470138576337,3.545
22.8755666506847,17.855
12.5741501650312,6.7285
2.24211235722361,1.213
3.70837012624347,2.7
7.99111881354216,5.107
17.4001561924707,14.995
7.98743569536485,5.102
6.23309755473395,5.156
71.8414610962051,52.77
1.56236903968868,1.575
14.9801464595912,10.5665
59.9904430212203,36.4
33.5259181192159,26.445
3.14089334791325,1.841
174.1134987997,110.7
7.65523359374999,6.056
14.5580698077773,9.519
10.3688280573644,9.527
5.03124545603405,6.3955
0.302275908123629,0.226
9.25806205373471,5.08
10.7038947573442,6.11
1.78441816124256,1.259
49.2788710740966,30.325
24.9243976307436,17.88
12.1207904596635,9.346
15.6317466673973,9.705
1.77261382505342,1.6765
4.35065734221309,4.1
38.5264788975227,27.84
8.14315949956781,6.236
2.24082520397754,1.528
8.6497340679217,9.175
13.9043626678657,12.205
4.19897043361193,3.525
1.15081255076181,0.733
9.74160982061234,9.2755
5.17466328216803,4.37
3.16837772278081,3.97
1.63631289533322,1.8905
4.86021989285435,3.6525
11.0330713422961,6.315
9.5201368226633,7.598
1.27946356430686,0.851
2.17714862256152,1.475
6.25932087024803,3.8035
40.1676072365264,38.56
12.8669203542857,11.6
11.9376232187183,8.22
23.0608155957259,18.35
1.30676203027068,0.934
7.07066948787649,4.25
4.87820384550331,2.8325
0.177222482185813,0.3045
1.85257144921777,1.77
2.49031017207812,2.005
51.6797959015663,39.095
10.5256394567917,6.116
6.4142049920685,6.2025
0.191973836640547,0.102
2.8864867269482,2.12
60.7083812482039,40.49
3.21751398430336,1.8535
0.820703928538082,0.406
49.8461066390018,37.38
9.79042417642627,7.15
2.10531064603645,1.438
3.31055599191011,1.79
1.19787958923831,1.102
1.13126727121213,0.412
5.2691349556978,4.295
2.64731079242377,1.073
4.29944817252666,4.225
33.0790859069227,22.575
4.749889097,3.5115
3.24051322397835,1.03
8.86357160535856,5.72
9.03140907762491,5.988
27.2563169099888,17.495
1.48314740946971,1.035
1.18125274183221,0.8565
6.84319544784835,4.285
6.96235425976825,4.93
0.878869284365444,0.5845
1.85573950774306,1.46
6.72044033505629,5.1565
10.6284258069274,6.505
7.47805627134117,4.72
30.0971414679191,22.3
8.6375934162851,5.595
22.6849262564409,16.2
4.01143840931812,2.98
5.45748870874311,4.021
7.97723677460296,6.5085
77.4045763478261,58.59
4.14992546814641,2.7185
6.9080224068221,4.872
0.13956182522101,0.103
4.91688805069475,4.092
8.08056804666476,7.0985
7.69260718300746,4.974
1.97696117840443,0.954
0.809358538425747,0.333
8.31607748988957,4.69
8.73013306342542,6.01
2.42878686795548,1.626
3.51424023833384,2.7975
2.21500825787936,1.84
40.8336353120944,35.49
6.21286356960235,4.1885
11.662481574631,9.046
6.85813055499901,6.295
0.930159563893118,0.715
0.974405719028386,0.523
5.92371297365825,4.183
0.587530348780086,0.464
2.79304377513478,1.849
0.732019190751445,0.315
1.11202406449481,1.017
19.833878697942,14.6
1.08541449843917,1.0055
22.6333839577086,24.53
17.2899438235588,15.7
5.47316441872036,4.59
14.8164182375743,15.9
2.40171476991651,3.52
9.6011223121567,6.947
66.1921741528358,77.3
16.6547569642841,18.9
1.38074648976471,1.36
6.2757924489275,5.145
7.76607210455499,6.104
18.6165456757862,22.425
1.13580927433445,0.9835
10.2759505293314,11.925
7.02316315762863,6.5235
0.761031680506222,0.791
4.9186551793218,3.8995
15.1962480425419,11.9
1.42183792207229,0.738
5.01043132274113,3.6
3.43477965862154,3.27
26.0031769327076,14.58
4.54363628143781,3.724
8.72019595513063,7.062
11.0771210304535,11.74
0.868666900572107,0.7905
7.9114998264238,3.06
14.7665484496552,7.195
10.5602707707479,10.59
5.24384800304182,3.219
10.3661405681572,7.01
4.42957790148588,3.47
45.9965715069709,24.16
24.7576986139303,14.58
9.93479029727901,4.862
20.6248880349397,13.4
2.74967160989413,1.388
4.21693431039168,4.039
1.75006842285714,1.112
7.19044701825755,3.752
3.43275613410973,2.02
0.979072086807268,0.3135
53.8323866121639,34.47
6.51976193302152,4.89
78.2862563024179,63.4
15.3881562152937,15.6
6.69977693717064,4.479
0.102820541566902,0.135
4.89969071733652,5.985
11.0477009099846,7.364
63.2969996844731,47.4
1.49345683533395,0.816
6.20260470440995,1.805
13.7049030222658,12.68
9.31968843392897,7.02
1.85514038113419,2.07
35.7311013878161,28.51
20.8154761039529,23.815
2.62234052552499,3.269
39.7656932251186,36.25
51.7480191886797,42.01
6.5066055304167,6.174
15.2668757618105,11.07
16.0993768605041,13.07
0.209783977271287,0.123
47.5782610481356,40.33
10.3958560939701,9.2475
10.7885169429509,9.372
14.6335853738532,11.16
26.8636356615499,24.055
4.72499381956616,2.814
9.36060572074066,7.164
66.6491198700611,53.125
1.14941661729265,1.266
0.482075935445757,0.606
0.456402861381128,0.5435
2.536675498758,1.549
117.324035826873,105.3
51.4593919526856,35.35
25.7101557370356,20.93
38.1858257693022,31.36
59.6380326524175,44.295
136.754982162716,109
11.9681035244922,7.676
5.394990118236,3.297
15.5244010256892,13.64
82.0750941856323,60.165
4.9580542105263,3.9595
19.4632962930831,15.89
2.07582412903226,1.555
2.26778267002965,1.545
0.814642946557535,1.152
24.435942635884,13.87
3.48105279912186,2.112
2.96802467484529,2.076
31.2776710079785,31.37
12.0303581947101,13.48
15.8208453041644,15.75
0.827960993812558,0.389
14.772246797231,16.97
8.29483878268965,8.0955
10.2103144153004,8.6565
14.660614449253,8.585
16.7093915425771,17.44
7.05871558719376,8.548
8.20648771038167,10.07
7.48416551153003,7.643
11.2533543080726,11.995
21.7252938524195,18.13
4.70345583507873,5.786
8.53719874880045,9.7985
3.40550965327926,4.3305
4.06089098586691,3.959
1.11538083143273,1.377
8.59014006807727,8.5275
15.8185489668977,12.9
1.56676018734728,1.959
49.9052874568304,33.26
34.1576385292644,20.99
3.98757310155063,3.3
3.64783613638691,2.6245
2.96458117840769,2.894
2.68441362206197,2.687
7.08185292574258,7.103
12.3972491459058,11.59
70.9299470228992,56.545
13.8657966825871,13.665
10.499035748437,8.9865
1.49241377780548,1.1005
7.673384218878,6.808
39.4608826818574,27.3
3.99110368975943,3.399
3.77177408668998,4.796
5.27809029027057,4.516
1.19135844556671,0.801
0.526884880171151,0.285
3.15380227740531,2.479
1.803688295783,1.943
1.4210036238706,0.659
0.726560952963751,0.616
5.91222245269032,5.7295
0.0221038545651728,0.0065
0.0985222941199376,0.1
7.12442461140896,6.223
1.18916022901133,1.15
4.14848803935377,4.2775
54.0716611931666,48.78
13.875139654014,15.215
14.3305380469246,15.41
4.65309518051445,6.298
3.17552762097975,3.321
20.3468437325014,15.18
5.27492185971721,5.2995
10.3073131560651,11.78
37.5076768469487,40.58
5.90744137999615,7.584
8.02787594699565,9.521
2.95001141145678,2.106
2.89296433357365,4.4705
0.988913184567114,1.1015
1.3268389927108,1.258
16.84805168,13.62
18.373241518298,14.555
32.357222702022,26.72
6.04185904767055,3.596
5.40442388084768,3.799
4.28837200594739,3.106
1.13108881356981,0.6795
1.79011420263516,0.955
1.59642770027145,0.894
2.37567337142858,1.4015
13.1244396355536,10.18
84.1329053741127,49.39
29.0078068405297,20.135
1.03182865789364,1.4845
6.1768266877119,7.004
20.654527689,22.11
19.3467720789948,20.51
30.398715176641,34.35
40.1689127773717,25.94
3.81643021334109,2.835
9.65552004392581,7.139
14.7806640137102,15.25
4.2512570649072,4.277
1.30821988534382,1.6
15.9087235272677,11.57
9.97109937479947,10.92
9.08937614876199,10.605
24.0933622479232,16.91
5.117198915,5.3255
16.4003458444025,18.23
17.8228470957098,15.85
6.70656541899015,5.008
14.7149447572562,7.95


==> DATA/monthly_data/monthly_data_6.csv <==
"q_est","q"
9.04423953623187,5.033
7.79315607779884,3.941
11.3070457915905,6.073
3.0430184025974,3.118
1.07815535598085,0.576
0.743764571486724,0.288
0.170630008071429,0.106
0.491630002367494,0.1805
0.340758409841379,0.115
0.280204304702041,0.12
0.3079373508,0.14
7.77140392432152,9.393
1.71862890755466,1.735
1.29218044941944,1.0955
0.752944483010727,1.333
0.410021032863158,0.3465
0.530579911290098,0.606
32.3625947768214,22.335
24.2242306229415,15.675
18.093801642015,11.49
5.22292794019933,2.8445
7.05622076529053,3.922
6.28503213622291,5.206
67.802046274749,48.735
84.7783377449532,62.86
52.192349,37.3
0.90362949729995,0.63
8.02065730570505,5.024
7.95378278003119,6.95
28.9678602944785,20.81
12.6770777964072,8.911
3.09488568421052,3.2625
3.94917878787879,1.9105
3.92152187628866,2.532
19.9324914326187,11.16
4.88109455540722,3.714
1.95196477642981,0.885
31.2451857198748,24.005
7.11311156358381,6.305
0.801832000000001,0.454
10.8519222222222,8.613
0.130028111913357,0.068
6.54060774999998,3.337
2.35895449643054,1.209
0.961982242990654,0.3485
0.201563424,0.159
0.544529888357255,0.346
0.753492594059404,0.38
0.356535436137072,0.145
4.26155376543211,3.559
0.788356519540228,0.422
168.292627801418,113.7
0.673813984544049,0.3885
1.32421928634361,0.81
199.616676989248,147.4
68.0647027227723,49.83
3.76964277216238,1.9285
12.184928685879,8.594
78.0548450688361,59.76
5.5730811235955,6.196
5.41246332467534,3.7865
44.394160734597,31.175
5.92952439130435,2.748
14.5340017204301,15.38
1.6716014,0.852
10.9390903707865,7.776
25.1491141109383,24.185
20.7984385643154,15.67
0.466961412037037,0.2875
1.51306987878788,0.846
0.541417540084389,0.2805
5.80750542436974,2.503
0.503818895582328,0.27
25.9779021796625,22.93
54.5968084317719,40.21
21.2586384472248,21.925
12.072782949443,11.545
13.8986205587104,9.7275
30.7869313684211,22.71
16.2356761266295,11.76
10.7463651866152,10.79
37.7510234404145,28.66
2.34059073629243,1.481
6.09486486256645,3.884
7.78250302687411,4.456
2.43025156834532,1.454
3.02640253374234,1.878
5.96919376344084,2.924
1.13649725738397,0.9005
1.42566549279539,0.986
0.989625951219515,0.817
0.523864118721461,0.2785
0.283473333333333,0.2
9.24465874939171,7.845
7.27851742713567,3.247
34.0379479256459,22.48
11.2332785185185,8.892
3.42239333333333,3.854
18.2849087419355,13.11
20.0554544896627,15.5
61.4519891596639,45.4
1.30279972893773,0.755
1.31320424344569,0.554
10.117289275766,3.48
0.236660553950722,0.284
0.725422285949053,0.971
0.605469006912442,0.539
0.14624424871418,0.296
0.119847761557178,0.128
0.149854323094426,0.1675
2.8755193452381,1.809
0.2346453125,0.438
9.33414546623795,7.289
1.68010158814352,0.771
1.20766492053664,0.581
2.69877385394329,1.7915
7.05284762558503,4.976
2.49233450931677,1.599
7.13560466666668,4.163
2.46344866456362,1.1645
0.405208380733945,0.2275
0.331196139896373,0.224
3.50884019109194,2.21
1.92008795902883,1.2965
1.18684883797054,1.154
0.686850217189314,0.537
1.26049698837209,1.152
4.08613213290463,2.498
4.09144451308901,2.175
0.207903363636364,0.114
2.33144106619801,1.218
0.278722467771639,0.1085
1.39552822222222,0.731
1.09784430612245,0.5745
1.39011093928129,0.719
16.6202308998435,14.21
15.6895308474576,12.6
7.1408997080292,8.085
9.56486745538354,9.072
10.0384315434216,11.37
6.12824693877551,5.943
22.4323310943243,24.12
83.3395366531865,83.21
13.1704082503299,15
11.8774097382594,10.54
21.482154,20.22
8.9205816744186,7.1835
14.8110609430806,13.005
9.28238122726844,6.541
7.6390190133625,6.567
5.20803278306598,4.3
15.45326565,15.15
4.12225734755212,4.355
6.7210954251071,6.9265
4.82877150469653,3.124
3.49550236789679,2.3025
0.741854920327014,0.765
9.69037201936908,6.941
5.20036467556004,4.029
4.23672589567918,3.404
0.994761053926681,1.06
4.07406605537588,4.62
64.0339129124328,42.26
1.40163901321586,1.53
2.01856421325317,2.68
8.68707479075793,7.755
27.0906953711748,25.26
7.71436354048781,5.326
10.9687675400453,8
10.442676685732,5.423
0.796662107844232,0.5555
2.43751534330846,1.66
2.41176655102041,1.78
3.66666768524666,2.9095
0.386363486488136,0.273
1.17737942716958,0.7815
4.44768816213839,2.06
1.12740435955056,1.308
1.17856976744186,0.531
20.714496,12.22
54.0339314883605,34.205
28.1683123849372,21.87
113.256871578947,86.39
64.5660009170531,45.605
9.69001199578058,6.3425
14.2473511304348,10.78
4.55851666666666,3.347
5.87744040216086,3.702
4.88456173469388,3.689
1.92560341530055,1.0895
3.8722801022044,2.9915
4.08425376827373,2.726
2.05013666666667,1.255
7.26401666666666,4.385
86.6765157232706,66.85
10.6778637583892,6.8005
0.947148677141097,0.551
4.95054476885644,2.893
3.26965011074197,2.285
2.55036820276498,2.922
3.00490291694352,2.086
0.232254675422139,0.13
3.13140018167821,1.552
12.7052651523179,7.9
5.12683547297298,2.985
6.05293016627078,3.198
15.0274651282051,8.915
2.01136117524116,1.2615
1.00649052868094,0.834
4.57975407129455,2.379
3.77348145968712,2.14
1.21831728349944,0.655
9.98078939790576,6.167
58.6589260412981,46.36
1.70109754727174,0.509
34.2827147869674,28
17.2378387851459,14.1
18.7120562701629,22.91
4.86164428464421,2.527
7.18946124517903,7.08
7.47197916666667,10.7
2.56054125914149,2.656
3.92309825550661,2.99
3.51452299061033,3.121
2.87280738123168,4.476
1.28817023195876,0.8525
37.4372843907875,42.955
2.18579803891051,1.35
0.104165621756487,0.0905
14.4206033507398,10.9
5.08354425835189,2.9825
10.3819449797961,11.87
6.16404070808823,4.777
14.2858311813644,10.45
1.76855740740741,1.11
4.92101146153847,4.03
1.71774852364475,1.095
2.88571683586819,1.495
1.22817980631277,1.099
0.979512061243148,0.626
8.7754626544901,7.133
16.9115011428571,15.3
1.51216918791143,1.665
3.11238747368421,1.869
3.95010489655172,4.53
1.17490085968028,0.589
24.8812344030808,19.3
34.6971295041322,23.6
0.625993121212123,0.932
1.43006569014085,2.03
18.0525954083885,14.8
0.44783424390244,0.275
1.82519755555556,0.864
0.891403317269078,0.325
3.91138443715846,2.707
7.63313722776148,3.361
5.19856904189255,2.9
2.38407349823321,2.011
8.32016555631792,3.766
0.46950518382353,0.358
0.0597364974802017,0.03
0.369836570745698,0.261
1.76303137254902,1.75
0.820645055066079,0.747
0.428867121576486,0.24
0.967912489390828,0.599
0.0438410952380953,0.046
0.0213588269230769,0.026
27.1446770562454,22.26
75.1896674157304,50.55
31.2590214261603,20.345
10.7073962537764,6.734
73.4715518867927,52.5
0.618437078750847,0.583
0.741705638297872,0.1715
14.4131080403023,9.406
25.6994833333333,15.51
1.14859138576779,0.241
2.08578640058911,0.696
0.360576500579374,0.074
0.63860506451613,0.212
27.6650198566775,18.685
3.07004537198068,2.035
18.3004020765027,12.82
10.1522623655914,7.36
4.32045854231433,2.95
24.1053951072705,17.735
24.4723960061444,17.5
15.0160975609756,10.45
8.08794444444445,5.923
8.11551445467838,5.665
0.312460715517241,0.2435
1.35183267340067,1.34
26.9987615958816,24.9
8.2648210045662,6.33
1.373184,0.862
1.77237979615579,1.6675
22.2049628571429,20.3
1.0887498113392,1.2
0.856307857142858,0.647
0.11781232,0.0795
1.70615524146054,1.33
1.24719252177068,1.1585
4.00067784635016,3.48
1.59021210558464,0.7895
2.46919153582555,1.75
1.70079989169675,1.026
2.5680868,1.852
14.2349984336283,6.27
1.27229623679061,0.6485
0.799336521739132,0.736
1.34919900998336,1.017
1.04580755813953,0.432
3.21524892985973,1.815
30.644177248366,24.15
2.23750201104973,1.488
0.268243555555555,0.214
1.74241089252337,1.3115
0.602479235988203,0.316
1.63345188405797,1.1855
38.4751067708334,26.4
33.9182569812606,24.245
0.314987882352941,0.278
0.415241508474577,0.145
1.01746525933202,0.554
1.13213871812703,1.115
2.34685460036832,1.59
2.24860177981651,1.174
5.31714884955753,3.985
5.91125984276728,4.68
29.3761048082596,17.9
18.5646524082232,19.1
1.94702491498882,1.0695
8.90103339630833,6.679
3.59851534832756,0.974
17.0300326640926,14.045
48.0615938529784,31.89
8.75644160869564,4.559
106.024448275862,63.2
183.20600502092,109
19.5986628782288,10.39
29.4028393308958,16.165
4.0399789420035,2.89
4.34402661654136,2.543
3.06647915333333,2.016
27.4295627067669,16.675
5.95198994692145,4.226
36.6738007251908,19.065
183.052799145299,114.5
4.86297962962963,2.1235
3.3644968057554,2.557
6.67230103614457,4.947
4.8523417033159,3.737
7.96872910156249,8.9365
0.886897163568775,0.5995
0.222067752808989,0.189
6.11339192156861,3.41
1.14546795462478,0.835
0.5163158008658,0.388
1.82744253262786,2.03
1.08046327272727,0.632
6.89885159624415,3.066
1.9036860894526,1.706
2.94577901754386,2.586
1.31923693397745,1.285
1.25312112618724,0.8655
10.7868827683616,5.59
0.475289153558053,0.39
3.91766588265306,2.935
2.89148381774579,1.774
1.81466775,1.15
2.91977608574491,2.19
1.07057992727273,0.7445
2.20665847769029,1.57
2.23080579470199,1.27
5.93954291666668,4.75
1.0150613768546,0.708
1.673438,1.2
0.703133763277693,0.487
1.16042790026247,0.938
0.356495008849558,0.234
3.26591052906616,3.5
29.9451258715596,18.8
1.949428238921,1.001
0.477949251659009,0.366
0.746701488203266,0.425
28.9452020833333,17.7
36.1389798109641,28.065
6.69063703255206,6.082
2.83643248909658,1.9925
8.39474298780489,7.061
1.89923802536232,1.2425
3.70257438157895,2.615
21.8088477177826,11.3
68.7340591145831,44.535
0.870527401529638,1.5525
2.91235706666666,1.499
0.0742891703703704,0.0565
0.133386156996587,0.097
0.0238905185185185,0.019
0.916655757575757,0.903
1.48086966986155,1.595
2.26027381756757,2.14
25.7053333333333,14.7
1.54832996511628,1.183
0.374100103244838,0.272
1.04578510941476,0.735
0.796473394366194,0.368
0.135197197696737,0.079
1.30887559986009,0.747
1.73275241420118,0.882
1.06182131462926,0.518
1.26130312449799,0.738
12.9312774014849,7.6455
0.56484249514563,0.3455
0.321187719298246,0.181
0.248061554661301,0.114
0.170095524822695,0.0725
0.276214782608696,0.1095
15.4169287634409,16.88
27.9579646897488,28.45
0.340167901234568,0.148
10.180024,13.07
10.9750210788835,4.6975
3.26309251810585,3.7445
1.8115049187675,0.807
1.16868820224719,0.666
0.16597162023562,0.13
0.76149416778178,0.3395
0.928958204528579,0.414
0.320940637813212,0.235
2.17674867816091,1.42
0.00908193548387101,0.015
0.197503772727273,0.096
0.0243608275862068,0.011
0.268421935483871,0.1715
17.7889925652174,7.853
1.8409403236246,0.9985
0.804369730954843,0.2975
2.01949989285714,0.9435
1.02186742052314,0.543
17.7840050632912,9.84
0.65272430562225,0.297
0.156063939393939,0.131
0.385888316151203,0.311
0.0264595597484278,0.007
0.753362285714282,0.48
22.3113508138239,10.109
18.2918186989247,7.3
4.40326917555081,2.081
4.1229625820569,1.82
2.99078953047991,1.9715
0.531487363238513,0.273
1.33832756807512,0.5335
4.70244563926942,2.32
6.61416786570742,2.804
1.93807664285715,1.002
2.90274451882846,1.73
2.37094560516326,1.09
6.896015,3.575
1.09786098979592,0.4445
2.22634474796747,1.1
0.673656666666667,0.336
8.64530157798167,4.384
22.329905060241,11.1
2.71793913554633,1.52
0.246765855855856,0.12
1.59093343939394,0.872
0.361825961538462,0.286
1.99596140151515,0.831
4.64932112068965,2.325
1.06613683211679,0.425
0.467114934673366,0.098
0.632730172413795,0.377
1.60747832387707,0.671
1.85745719852448,1.17
6.93996162601625,4.095
2.92336125757576,0.956
1.24707172250423,0.439
1.47501156862745,0.91
0.422396231884058,0.42
5.14306225393701,2.79
0.818489442687746,0.534
4.58232926294821,2.915
2.67859896885299,1.052
0.544255185378589,0.1795
0.963242542168675,0.466
0.691161868486354,0.2315
0.209126544251448,0.17
0.823746065176905,0.2815
0.453266352369379,0.1795
0.410041886524823,0.148
1.54349364705882,0.4515
5.99025816666664,2.26
0.258633368421053,0.088
3.05968836219081,1.3235
0.106348291390728,0.056
0.701064390243901,0.3135
2.34958078703704,1.2815
1.55359446526152,0.473
5.16568266666667,1.81
3.80782500699301,1.465
2.29190374100719,0.815
2.08761100401607,0.8355
2.64694487909992,1.21
1.75445673604827,0.954
2.4158421438515,0.866
0.996688179487176,0.4895
0.66297639130435,0.2775
0.248572557235422,0.135
0.472228722741432,0.229
0.687729409836067,0.2335
0.664298703349284,0.337
2.1683568627451,1.038
1.16421331419458,0.972
1.55179467730496,0.552
0.550870667436491,0.231
0.344627516714423,0.116
2.52607326806527,0.943
1.34496688257576,0.5315
0.0490265853018374,0.0215
0.0285425253772291,0.0125
0.971496869565218,0.884
0.194111923076922,0.187
0.590810475438599,0.179
0.77501075268817,0.2015
1.34115094835681,0.4075
0.296278651617757,0.245
0.476346895620988,0.45
0.946451491228069,0.791
0.498118441091953,0.394
0.477141022727272,0.3435
2.9020836259427,1.82
0.708635078158457,0.476
0.310439661971831,0.2385
0.359482857142857,0.236
1.70789687413554,1.56
7.1108888618168,4.008
1.99576175308642,2.095
3.46146789315274,1.69
0.337289290123457,0.086
1.46299299224807,0.805
9.11600166666667,4.135
14.5535133333333,9.25
0.314412371134021,0.45
37.2830135851696,19.3
3.88068566666667,3.275
1.90515595876289,1.2
21.4541292264151,10.2
124.025189542484,56.75
8.45399370370371,5.47
3.46149263157896,1.95
1.96161198679868,0.895
0.792467691864651,0.632
16.9363888498168,10.4
0.0574133985680189,0.0595
2.37234399082569,2.1
1.5384523803681,1.13
4.40114355371901,2.1
1.1509067826087,0.542
2.29716358959538,1.225
1.54885632183908,1.01
0.92028870963271,0.625
2.29952776470589,1.48
0.950202105263159,0.595
1.05994155460385,0.8275
6.30167816431923,2.55
0.537888787109375,0.3805
1.26233801212121,0.904
0.810345627705628,0.435
3.60824636429086,2.97
1.81430851270553,1.02
41.0002233333331,19.1
0.897844070175438,0.86
1.74234249589491,0.969
0.595722599580713,0.4465
1.60424816743471,1.443
2.2228208076923,1.89
1.00917150655022,0.825
0.124849253456221,0.1
8.39674191432902,4.035
5.70933631015894,4.65
0.325891356682515,0.1865
0.668257804529412,0.4905
0.835886797831813,0.4205
0.118364735476503,0.043
1.86349565355798,0.7195
17.4195739092915,7.63
2.90712475524475,1.36
1.1717770010184,0.96
3.56158429833094,2.155
1.83505046573242,1.135
0.956683199371573,0.741
0.280350879994342,0.238
2.53506538748936,1.44
0.401687636645963,0.26
0.62102752200964,0.473
4.67693937813828,3.39
3.21225657170852,2.1
0.40611301862963,0.374
0.614770852728316,0.625
11.9313389237789,6.58
0.703894656458318,0.6025
0.824589063245398,0.358
0.1021759988,0.051
0.416995430626722,0.292
6.29809963517942,4.97
11.6786278888889,5.12
7.09694415466037,3.08
0.0961114075526422,0.0775
0.676799581804476,0.4455
0.506059736399595,0.396
2.27950121810102,1.75
86.1030996524722,47.5
0.0308153805708151,0.023
0.318131959203822,0.265
0.458766259257433,0.311
0.099315644622407,0.036
2.95123655258674,2.2775
0.0989114768718464,0.0835
0.229427691534584,0.147
0.0567912717994082,0.0265
84.3283453203885,47.85
1.29342142780822,0.609
0.0646477691047844,0.063
0.169305882425543,0.089
2.09933651286207,1.06
21.9265764373664,10.625
61.3508221483906,27.52
4.03496371712918,3.88
0.138098551796432,0.139
0.16467308232,0.13
13.037520764364,5.93
2.59472957498762,1.32
15.1742174725,6.78
0.881074605136305,0.722
1.38226715410358,0.759
1.13906473930875,0.641
0.305856694921954,0.258
0.15101389761931,0.13
66.889590593843,39.9
0.334452427936005,0.074
19.383590107898,7.1
3.71063966328626,1.61
1.89833481728875,0.611
0.807321767134228,0.283
5.15944542857143,3.002
4.52184457231243,1.34
3.27372532772727,1.245
1.53003041683881,0.719
1.79628540397351,0.67
0.0387678418906834,0.023
0.156580364846689,0.0895
1.44043837838776,0.9925
0.694948407030019,0.214
1.2654113532997,0.6475
0.610967487789474,0.243
1.25059880596512,0.826
1.2431155644254,0.466
0.515865984042553,0.2615
0.855999456645963,0.351
0.125148661870504,0.0455
1.8532507,0.8355
8.94767071794869,8.4945
0.604841728626228,0.519
9.00406285248574,6.081
11.015842818461,12.97
11.0874107448823,10.495
8.18592290697674,6.7225
0.578841576846309,0.389
0.377114202898551,0.345
7.89615713857189,5.931
6.86348943556701,5.658
0.258039555555556,0.0995
0.399615931033642,0.1265
3.85126165457895,1.9
2.354681877,0.924
6.11940415037924,2.19
2.31297020689655,1.3515
0.220728358464568,0.082
5.79014402086171,3.04
0.514009556291391,0.459
0.477504643698613,0.194
0.556526902580358,0.247
2.88767949034186,1.24
0.486106053702326,0.2125
0.98887039319002,0.4365
0.828430672444444,0.3785
0.722772558139535,0.309
1.31915367515924,0.445
0.485973034979661,0.273
0.079170214932361,0.0455
0.415153561186601,0.1675
14.2304799642661,11.725
0.742487597664135,0.624
1.31634702664132,0.521
2.25469917485936,1.996
2.09940153846154,0.744
0.920943300275862,0.519
0.691178568714606,0.558
0.814428988593924,0.4525
0.337740068618417,0.264
8.30449961323699,5.921
0.112233672235616,0.09
1.03410798255859,0.904
34.7170795226284,25.49
0.795566621706209,0.6155
4.33469460122699,3.18
4.35460751804878,2.3985
16.911485531497,7.35
7.18280512225434,3.59
0.960348,0.625
1.37240004160714,0.809
1.44187610372338,0.982
0.222748,0.136
1.2879421152865,0.9205
1.0387781572327,0.504
1.46046856656566,1.19
1.21625284143622,0.4855
25.2898998121951,16
3.1824374165975,1.313
1.3191714255,0.771
0.482850139318505,0.205
0.27621834375,0.1045
11.4369962140001,6.2125
3.20456917209561,2.05
1.65260411626366,0.536
4.90579165882038,2.7905
0.270255867223404,0.149
0.13220846681306,0.073
0.37709694160584,0.279
1.65888227655474,0.763
0.227017493355738,0.11
1.38345614017914,0.788
0.293537889242783,0.235
23.3226545315349,13.65
22.8489779393962,11.6
8.393287827,4.18
12.1747642554696,5.99
1.36275350345361,0.949
49.7882782697297,24.5
4.65408084664949,2.28
1.78234,0.473
8.76762477113942,4.6
5.10664780297904,2.24
1.1087578889321,0.484
22.0231543882941,11.3
3.23715733174649,2.365
4.07632257015784,3.615
6.77109246749796,3.95
4.0358482825234,1.93
7.46122964538461,5.18
2.83903114825,1.489
5.18146856151909,3.589
5.93898978765925,3.008
2.85969556651013,1.4975
7.7648543853952,3.95
2.96097496346432,1.725
1.17503592569027,0.6035
4.48633993163952,3.38
0.704525794409662,0.511
11.8900077838024,8.77
0.681258187831169,0.321
0.625508553805066,0.716
10.2041357485033,5.085
4.72500322238048,2.349
1.29170162556593,0.598
1.24245281471327,0.637
8.05726744713617,5.962
0.401850714092343,0.1815
3.04978144984615,1.765
1.03197198342857,0.8115
0.445654901046326,0.212
1.19161825984321,0.7115
0.651738840607454,0.346
1.54831997257947,0.889
1.22785996217354,0.715
5.7779350731014,3.848
2.43087293723778,1.67
1.03268665664349,0.603
1.17863644902062,0.8115
0.832461804703488,0.521
0.401516118910152,0.196
0.693282138809619,0.372
22.9616259782609,12.5
17.2534277670574,10.8
1.44677107098495,0.789
1.60155939913846,1.155
12.5214212538493,7.51
2.75798066563334,1.35
1.49329445736581,1.1025
0.450944039924779,0.376
81.3317491376609,49.56
7.11556236756248,5.025
4.13006364514187,2.417
2.76059438180687,1.585
1.02633852943463,0.6225
3.93935877232903,1.963
24.2842630738917,18.86
41.0962629700655,32.44
8.554590754717,6.892
1.64603437431663,0.743
0.957846905041004,0.413
1.3419607995217,0.517
0.750232727272727,0.344
0.234187974188478,0.0295
1.84234943127746,0.903
3.411204147,1.36
4.08786547171811,1.9705
2.47784415672593,0.99
0.371014797926762,0.076
1.95358262084756,1.097
0.817745169186591,0.495
1.62205875852261,0.697
0.491876337209302,0.213
0.416093040686706,0.189
1.3300491255,0.606
0.94403305365569,0.401
0.180078909636736,0.118
14.2389710696552,7.3
30.7556011051685,16.71
2.12359933415809,0.785
4.10636004210716,1.737
3.11714069659651,1.985
3.92986692955952,1.705
2.38935386066567,1.055
2.39760065822785,0.9975
0.884613284202727,0.39
26.6510146127197,12.01
0.262197497492978,0.121
32.4858284411429,15.11
1.03308217635458,0.435
1.55419795687151,0.831
2.1370834136716,0.8915
1.80182803764238,0.7215
3.77955420748999,2.63
56.4694507232618,39.35
7.07782048988764,5.241
23.4581118246948,9.22
4.18448638898676,1.95
3.5007529933225,1.854
12.5734796848138,7.04
4.16857672386844,2.4185
17.857688935523,13.65
2.13853304777778,0.851
3.05939362112395,1.556
3.70797707435608,1.83
2.86654075680573,1.472
4.83261310141562,2.57
2.69047538102094,1.382
0.802264184414487,0.699
1.4173696,0.626
2.58344766489207,1.603
1.60860141104294,1.043
3.8708020899246,2.37
30.7602175350243,19.16
124.107717860963,77.56
0.587971445795935,0.2845
1.33646389070179,0.5635
9.64950453112033,4.85
1.92221240805263,1.059
3.32341322138122,1.772
139.500846045455,55.64
1.74561604043964,1.024
0.969210810810811,0.536
0.445525793602828,0.256
2.34539386343478,1.712
1.257995,0.4895
4.02744385816028,1.7225
2.478912192,1.14
0.626092273347659,0.346
1.90324776136364,0.7445
3.70611662512668,1.5995
0.154130456539441,0.062
0.112220164101905,0.055
0.256138991886733,0.1115
0.0253397122611732,0.019
0.245534081590909,0.161
2.47459085082873,2.435
2.0622296620446,1.1205
0.16284902634162,0.123
1.09750176580018,0.899
0.215918457831325,0.111
11.4762084709184,5.6835
0.943577074682517,0.596
0.437847461606702,0.244
41.6952575,23.3
0.110108116119085,0.096
0.347962233980265,0.245
0.305963674287039,0.312
1.43215343397982,0.856
80.6489533247525,46.95
0.721796148,0.312
0.204718591050998,0.199
0.783498754143646,0.428
0.741849502666667,0.409
0.330423197482609,0.1755
0.812117533781618,0.321
3.51129109111779,1.96
2.23870427221257,2.51
170.690966373567,83.75
0.55112388772846,0.236
0.797636545288938,0.42
19.3519411918288,10.3
0.882449043783556,0.554
89.4118310431391,44.18
5.21434232340343,3.7115
9.26815054037186,6.8245
50.4899297276213,33.06
1.23514996659412,1.157
10.704062419297,3.511
2.74981532033707,2.347
4.37531873599834,2.769
16.1730414081666,12.05
1.70416233002127,0.941
10.9425059227871,6.28
1.03321496325896,0.852
2.06529082130519,0.899
0.908536427261146,0.449
10.0769679924872,4.32
3.50359846341463,1.079
118.191967193054,58.7
3.08788365384615,1.53
9.43615237370242,7.442
0.149902537131638,0.1015
1.1751414078141,0.612
11.2308656242702,4.05
7.47799265221631,5.957
0.525349719384103,0.229
0.498494807315482,0.453
0.377096932425,0.352
0.132279137051965,0.115
1.43122939027239,0.7135
48.4724707320809,24.6
14.8889189237705,7.724
2.1331866465,1.504
7.00235230360323,3.5535
12.0460557548507,6.7005
1.93242603426506,1.575
3.14877135985474,1.5555
4.79531002192228,2.18
2.78309397899948,1.811
0.621345114880107,0.273
5.38324708547132,2.53
1.61728301079284,0.368
1.78350237160231,0.617
52.3257057606532,40.21
7.8844892754717,5.225
37.0394512883436,21.2
11.8774715761574,7.955
11.81192765,5.571
10.3259693285185,4.93
7.92221971267251,5.03
3.29298805015674,2.19
6.67605933723473,3.59
2.82502440794118,1.673
12.5709602524983,7.949
20.2517329263636,14.71
4.03301787640139,3.03
11.0121390218049,6.639
6.8357470377249,4.108
6.59633550454545,4.777
4.79322917159763,3.358
5.06290186481719,3.441
3.470575012686,2.0085
1.541911132,1.36
11.5127571147059,6.955
25.9159584850675,19.7
3.96740079140725,3.245
19.3986787689558,11.96
10.0479254806122,6.0465
1.52265897517768,0.945
3.73320089870613,2.5
7.63004602206639,4.9
17.8338865309501,9.503
9.43190284768212,3.26
5.31778052673267,3.921
59.8484148725902,34.55
1.14112170315968,0.938
7.09486913513514,4.713
34.8703039637194,21.9
33.4736721022896,34.565
0.91542392156863,0.552
111.05684604483,73.24
4.40677887068966,4.2075
13.3693962666667,9.538
6.00417005882353,7.591
2.43190407673861,2.8205
0.351128197282512,0.2
8.2112118454883,5.2
8.50646209036362,5.33
1.51881891944073,1.02
41.1029754807451,22.75
21.7353105377408,12.935
7.66573125,5.912
16.2133206151535,7.925
0.71254851710094,0.5205
3.73674008907609,3.77
31.9807888519662,25.08
7.91161392506106,7.123
1.82567043451636,1.4905
9.92685868099297,12.015
13.5007129963636,12.005
3.89797235998964,2.5485
0.786237077346863,0.418
9.81378361756098,6.1565
6.0129857648058,5
2.8000830791175,3.0025
1.51563011519708,1.6255
4.37895475254163,2.737
8.00875470452417,4.09
6.90974787097352,3.507
0.97632136074729,0.614
1.32019000270492,0.77
4.94229882252524,2.37
38.0547243562766,30.37
11.379437098356,11.84
8.51191829744908,3.495
22.7481825505882,12.44
0.977808423443249,0.646
4.37920779179487,2.65
3.84548661559243,1.94
0.00178986612063865,0.0095
1.31840844686648,1.34
1.54073780076923,0.743
44.3713020964497,26.39
12.8082137461918,6.201
5.21359517404847,5.6785
0.0802878226,0.058
2.75388050625434,1.504
48.1873699125,26.1
2.63807687400549,1.814
0.590321955502286,0.5315
32.8176456849006,18.38
9.79415112846154,6.812
2.12056743943832,1.3135
2.40881038448206,1.28
0.596881855427736,0.2775
0.90248210409039,0.396
4.95673279391304,3.92
2.07232088607446,1.04
3.3125290928054,2.545
24.3591822679202,17
4.97142435066946,3.922
2.4409812907963,0.682
6.89967081079079,4.7735
8.26131704809524,5.906
25.3196321400072,17.65
1.54195401688496,0.9695
1.08646572968043,0.912
5.14375091005885,3.615
6.13618809584054,3.9005
0.812935548266667,0.613
1.82379518935773,1.656
6.5835127099982,4.952
10.1628046266667,6.32
7.14102088026333,5.715
27.8376494382022,18.735
7.93784444444444,6.243
20.7118517933003,14.4
3.35274772277228,3.08
3.8967258696208,2.5625
7.40736258184635,7.0735
75.354569380403,47.1
2.499227,2.662
6.53725840714897,4.366
0.157984658714705,0.1175
5.23655402971592,4.15
7.44973486945684,6.08
7.71226840550459,5.6455
1.21428042149887,0.413
0.571586274163017,0.297
4.12070785261968,3.75
9.83237306963964,6.71
2.48413446288081,1.639
3.74793495402128,2.8225
2.52846516192678,2.12
24.7233490608466,26.34
5.21473131240189,3.2505
12.1770817472699,12.55
8.15099133333335,9.61
1.12400772259811,0.818
0.818298022988504,0.5055
5.06910207788163,6.253
0.658219834113362,0.639
3.12672582159625,3.399
1.06088840632603,0.963
0.884080799241256,0.783
16.7396995600752,15
0.895945955582754,0.9065
20.8351288939175,20.61
16.6141288776169,16.15
4.79448648052376,4.87
12.4900630067568,14.6
2.56755583355732,3.19
3.79177461408936,5.206
67.8852395101581,52.1
14.919012371134,10.8
1.413005,1.53
5.79341994915254,6.325
6.33285668658428,5.551
18.4105768653946,17.72
0.944499191498055,0.825
11.2814427276319,8.1185
5.4693092889342,5.09
0.747222521931238,0.791
5.79407699839876,3.7585
13.9096614796187,8.235
1.08309238968446,0.4775
4.04298742570521,2.53
3.58864317117117,2.615
22.4487002300722,12.55
3.9727708528421,2.517
8.89095567986807,6.069
11.108914020202,8.82
0.660381253434727,0.6185
2.98725388182398,3.01
6.68958126968613,5.172
11.994296129949,10.3
4.75287217232995,2.26
8.77454563842712,4.426
4.09796511012174,3.6
34.5882132877273,19
23.6222664664641,11.48
8.48917344773361,4.8695
17.3136537946392,10.44
2.58086798674587,1.935
3.33399327272727,2.615
0.779903588102746,0.406
6.18801737933904,3.3125
2.43553404089663,1.36
1.07649739600235,0.311
48.2028952564103,26.88
6.02657058323628,2.43
72.3417529152838,49.15
14.852181968682,14.8
6.6051405816492,3.377
0.0766495412276472,0.11
3.92311006535335,3.365
9.92533888857955,5.1
54.2800035555556,39.56
0.440939364633903,0.276
2.2261262584214,1.21
10.2326733344231,11.76
7.96938874111544,4.965
0.979038367855422,0.769
32.8160911975887,26.04
18.5709765125431,19.17
2.76541179119859,3.086
20.5721586760023,18.21
42.8331957218391,32.045
4.15444351873394,4.31
14.0476217577543,9.925
13.1842959826403,10.705
0.130657983729897,0.025
35.2317500769231,26.95
7.80500505381818,5.959
9.02978091598668,7.136
11.6921903310373,8.339
21.1521703107692,16.62
2.77472320179245,1.632
6.66338493308488,5.189
65.8862726782486,42.1
1.17885134500106,1.405
0.479367175069848,0.6335
0.440459607408634,0.535
2.67103086010652,1.327
98.9142241434082,55.91
34.7209601785714,23.085
15.7784721736204,11.165
34.9040266689545,25.01
49.8312003819919,30.565
108.902548722527,78.32
8.97057179999999,5.331
4.25267599420477,2.01
10.4446491898356,9.99
64.309649113924,42.1
4.1534394894895,3.838
15.0009421016949,13.56
2.05689065054552,1.8955
1.59403609950249,0.638
0.568209573141488,0.308
18.3403352032147,8.758
3.21637461217949,1.825
0.638869534883721,0.187
28.5148011180454,29.195
10.0448657445361,13.08
13.0361260438775,14.035
0.61314068080178,0.314
17.4873937546552,18.28
6.01092344650411,8.668
6.74507979967213,4.9825
13.439512112,6.744
11.8200282808511,10.57
4.8551433865514,5.5975
8.9058375409836,9.668
5.99669060240664,7.108
9.81960282978723,10.112
17.8174554975161,16.43
4.72411259882238,4.934
9.70951192994917,10.93
3.59427714105888,3.871
3.21820301702439,1.9805
0.696493702211399,0.528
7.36920667328533,6.9835
15.0241230194979,10.81
1.38574657044674,1.6205
36.1274157079223,24.51
24.8833073510243,15.31
4.30155998099939,2.616
3.97155484894737,2.074
1.97143289917969,1.4865
2.21785478648262,1.8245
5.40521971088235,4.97
8.82513994897478,7.7535
69.8331228232558,43.42
10.7393657241379,9.409
13.1693871469216,8.418
1.34883958067442,0.8195
6.28791451625,4.665
33.5990421185351,22.83
4.16592959540206,2.788
3.62939806357903,3.799
4.77671796541794,3.274
1.14672210242569,0.763
0.606462011016508,0.241
3.12131180160696,2.149
1.54572440244249,1.589
1.3691087854197,0.639
0.68139641025641,0.393
4.96086922514918,4.8315
0.0247572851738729,0.011
0.110276127144951,0.075
4.40734944279699,3.1715
0.852456222377218,0.705
4.29384782959292,3.322
33.3053616,32.84
10.2032498202797,10.935
12.3871404394401,14.04
6.15759549203976,6.134
3.66750480576931,3.599
17.0776102124883,12.61
5.18174703525424,6.573
8.06986497184546,11.29
29.7190435827021,32.75
6.46230861459131,8.197
7.85746696930178,8.457
2.31100494119696,1.676
3.31025582022298,3.132
0.805129127129681,0.741
0.975494535136137,1.163
13.2418719629589,15.08
15.1480129031844,12.37
27.0333471538462,20.32
4.57213612026956,3.283
5.80333298531812,3.826
3.04267114874678,2.449
0.926485948940156,0.555
1.40660069444444,0.909
0.911262149659862,0.405
2.55547484263959,1.467
16.4199596056782,14.78
54.5978904529412,39.35
25.7979176925359,17.76
1.08869157327273,1.3795
1.95787303531823,4.789
7.42737889849991,9.788
18.0390889502995,17.64
9.55348514573237,18.29
33.832164992653,22.66
1.85139402985075,2.09
10.2285945279988,7.0025
13.2969826863354,12.48
1.12812311409517,1.915
0.560385979843376,0.734
7.5413868240621,9.273
3.24979640422414,4.557
9.35826255920993,10.9
16.3474126544444,12.13
3.73250358314518,4.73
14.0042436477045,16.475
9.04432890110798,12.28
4.78818725650254,3.569
11.0103942534228,6.7995


==> DATA/monthly_data/monthly_data_7.csv <==
"q_est","q"
7.13789091306725,4.053
6.37912429958699,3.301
9.21993510719294,5.728
4.11249182928214,4.173
0.949999053883864,0.361
0.618841171963158,0.22
0.0956000758532276,0.079
0.497273767525012,0.192
0.330196789126986,0.107
0.287763294733987,0.087
0.204765609628833,0.136
10.3549339492978,9.669
2.8101591314056,1.772
1.47574631339039,2.4375
1.05182936287703,1.6205
0.462609327444689,0.4615
0.775796192165844,0.876
29.9901738171234,22.175
21.6150108839906,16.47
16.9653158009841,12.65
4.75492900664863,2.7575
6.03820865927419,2.773
5.93167403993858,5.4925
56.3289938238701,47.205
64.0674622255563,56.15
37.9467631266847,28.12
0.579535433935882,0.693
6.67953186862169,4.352
7.01395954589505,5.298
20.0679572688438,17.41
9.82006452806268,11.26
2.81835552321007,3.7275
3.16679146138085,2.233
2.77405207373272,1.934
15.0606894580645,8.5415
4.02319989170505,3.295
1.51278854945525,0.665
25.4330552419355,21.365
6.65890677419354,5.999
0.66142000106992,0.373
7.70554638518802,7.226
0.116649537120689,0.088
4.88786469182532,2.4135
1.62976956159663,0.936
0.644533200000001,0.291
0.248062195265955,0.126
0.221965755998068,0.177
0.542097465967478,0.27
0.241197817836812,0.094
5.03157610584017,2.769
0.61612070453196,0.422
164.295681741309,105.75
0.542747386438445,0.464
1.11087042634785,0.932
196.371523230448,129.2
63.7694007803918,46.115
2.84230209677419,1.3195
9.59367965652681,6.837
73.1329359549664,49.25
6.5578071374143,5.796
4.60556617119742,3.1085
41.2401186907021,27.09
4.28434976709271,3.496
19.9227774115125,19.51
1.54350405689612,0.703
8.70184076413589,4.811
27.4822409780015,24.035
19.4211404312218,14.06
0.509153366058909,0.3165
1.61883565823889,1.1265
0.616681755684823,0.5305
4.19540958176452,2.139
0.195041015260897,0.072
30.6197952610576,23.55
58.2847003304834,34.9
19.1121384258769,18.575
11.3180429223512,9.115
11.997062145304,8.5065
28.9161113706231,24.085
12.9073107751331,11.225
9.19042266513995,11.68
31.4889125382489,23.34
1.72908490743175,1.066
4.35184968513045,3.077
4.92888904027247,3.257
2.17469694779452,1.255
2.57772206451613,1.287
5.69476814516127,3.974
1.18241159006566,0.744
1.27285243981704,1.3345
1.0805377994251,0.734
0.462922758064517,0.198
0.199516786521471,0.112
7.75047148400386,7.4605
6.17387134663515,3.566
37.7404023399633,25.27
8.19095440954023,8.606
1.95566060676576,0.625
19.0566096306492,13.16
22.0448200266701,16.46
64.2380513640809,43.86
1.1069029018761,0.543
1.35850955334987,0.52
10.6683503375844,3.5
0.299638513138218,0.391
0.776392892456799,0.988
0.630139037289651,0.5155
0.365526874253286,0.4045
0.110710290964696,0.11
0.175923502304147,0.193
3.22583719103477,1.7
0.241371698066497,0.314
9.02034916129035,9.272
1.34000417195834,0.954
1.16109703125,0.872
2.58985949396117,2.1315
6.26763895918733,5.686
2.71483337216702,1.983
7.55697059495999,4.9795
2.38631990521327,0.7625
0.382453688596316,0.231
0.407338947124572,0.221
4.1935573642687,2.4365
2.1396463567632,1.484
1.2088304234201,1.429
0.726061504316966,0.7025
1.21163048617213,1.298
3.45600236645162,2.615
4.4653910780259,2.412
0.157428837209303,0.105
2.2762646084501,1.392
0.233933726040206,0.09
1.42875636232258,0.75
0.949701979010494,0.3875
1.23352851788757,0.549
19.1745750835011,11.71
17.7232774193548,12.6
7.97560761042581,9.556
7.68835475560133,8.261
8.39090776717391,11.83
5.70480784933144,5.184
27.3390748253379,30.665
77.617690692388,92.88
12.7956442037064,14.29
11.1696195583411,13.2
12.8918099693582,12.95
8.17852062949361,8.543
10.3738904007717,8.416
4.94701204129451,3.594
7.37556914336015,5.831
4.00140397865558,3.01
13.7930675212898,10.56
4.59956665976347,4.5855
5.79870903709993,5.3175
2.81558749396176,2.118
3.2342695895877,2.1725
0.513324938639987,0.439
8.23287806120176,5.71
4.32625680678767,4.95
3.52995285326297,2.4155
0.879940579153046,0.944
4.46240950008014,5.3755
57.0322235745278,49.43
1.27388267947104,1.41
1.97057957146246,2.319
8.33548759363454,8.875
30.351231985506,24.41
5.6171548508646,5.062
9.38364687559527,8.949
7.3874779884225,4.049
0.404843769988662,0.3735
1.42054357293756,1.173
0.81311042668417,0.592
2.18367046268907,1.582
0.325890371878807,0.272
0.92472691171726,0.63
6.23188738232242,3.342
0.845416243247414,0.436
0.987434483785854,0.589
18.8742686059908,13.62
53.0884931941723,34.695
25.5578899532135,21.18
100.527438709677,74.83
46.8296150940142,30.88
9.05942431910258,4.4995
10.5091132764073,9.371
4.34685054505007,3.207
5.36960984333211,3.8245
4.43562973587357,2.908
1.73489522623944,0.8485
3.37109636923418,3.8725
3.93385044425965,2.923
1.9454634126007,1.3415
7.26853225699282,3.882
76.6295887597674,57.49
9.42846021437645,4.1695
0.667850000000001,0.24
4.12339999371282,3.114
2.51729869310983,1.274
2.49976277754503,3.256
2.507963328213,0.91
0.282657204750978,0.246
3.31857109638825,1.983
11.1764111352357,7.731
3.26600218537698,1.9445
5.98149298509551,3.051
11.7267498167156,8.985
1.7025530774695,1.468
1.02748103790374,1.154
3.73562903225807,1.814
2.8757292489167,2.12
0.80392936299987,0.767
7.38733509451838,5.899
76.6697577708799,73.06
1.77535832062137,0.494
38.6052734085613,29.685
15.9553164610792,15.7
21.1552660350402,24.52
4.45513237536656,1.885
7.74588290501794,6.77
10.6862514135837,11.95
2.23961962589897,1.934
3.99798059191983,5.5
2.60209584060721,1.8405
2.32264040035701,2.7315
1.09965046785116,1.3145
33.7209962473658,32.28
2.32902660683969,1.33
0.12897663685152,0.1055
19.8031109454702,11.05
5.74454839291535,7.9775
8.69406485974232,9.557
5.78686388528416,4.9745
14.3249649309453,8.49
1.66678467812491,0.686
5.94549012504769,4.4
1.44791540842482,1.1265
2.25481342249525,1.03
1.22048527582983,0.973
0.56475462733588,0.213
9.78815560945215,6.438
26.0227598102657,22.225
2.10384397335852,2.18
2.42571768282385,1.068
2.91633008581994,3.48
0.747779959308841,0.294
30.6241567813006,19.1
32.5094069478908,28.65
0.808932305736534,1.179
2.0352151249733,2.365
23.048108885116,15.3
0.328025645708038,0.139
1.59769739781167,0.631
0.804651586955238,0.282
6.94448825841952,1.572
8.83517906341969,3.88
2.2102217155186,2.086
1.80589861717698,1.841
5.22957627595015,2.8335
0.228880645161291,0.192
0.0346446688971657,0.02
0.272873427419354,0.219
1.34522594202022,1.38
0.70810359657222,0.7015
0.283089763903794,0.213
0.789997752808987,0.771
0.0172961624026697,0.0195
0.0164241504226324,0.0135
33.257156744868,28.8
67.0581535004495,42.3
36.1874705488061,24.875
9.24354903225808,5.495
69.7147498849751,47.3
0.56339779712501,0.55
0.721634567561467,0.17
15.4512141580756,7.787
27.8285568976359,16.025
1.18218264555872,0.2555
2.06474439242421,0.672
0.339643311849281,0.068
0.606802424242426,0.178
27.1925793548387,16.61
2.30822033698944,1.47
18.8169269732327,22.36
9.33673776523976,5.24
3.22057674110835,2.42
34.7978084855839,38.885
22.8316839588112,18.5
12.9737727607663,9.04
7.11926263510685,4.3395
6.11820725806453,4.87
0.249108709313743,0.2205
1.03388132427844,0.6675
25.1085373164302,22.75
8.68013236617738,6.87
1.14996301075269,0.642
1.43653657258064,1.0785
20.8032151196442,20.685
1.25440651148582,1.62
0.677399233471736,0.556
0.090600217470098,0.099
1.34386508282476,0.8565
0.952777829161291,0.623
3.05357243313341,1.684
1.29938169510743,0.579
1.73329429432014,1.115
1.28438288766725,0.614
2.48533699484351,1.46
11.614306737675,6.26
1.14113544820403,0.5245
0.636995304591742,0.577
0.913805822994209,0.915
1.05952435031004,0.389
4.73859744397932,2.935
27.3167700362903,22.96
1.88336668532365,1.38
0.236236218994988,0.167
1.6807148362751,1.173
0.318790642427556,0.217
1.09727263558723,1.056
31.5834224193548,23.59
34.0060937634409,24.15
0.400868180968988,0.328
0.42101945945946,0.131
0.90163256166983,0.532
1.03399342757831,1.185
1.84437141660184,0.989
1.5073651944819,0.999
4.18595882352941,2.85
5.13776625584969,4.65
29.3922291245495,22.5
19.1842041730454,20.3
1.89051085388994,1.705
5.61592960319725,3.316
3.44123346350646,0.942
15.5739431977559,13.165
44.6633512750879,25.09
8.56217213932963,5.182
88.858332635107,54.3
128.783656341303,73.8
16.1024121608854,7.554
23.7448241833617,14.365
3.40043583870967,2.29
5.26223310801766,2.391
1.47346427369676,0.695
21.6174011362542,12.1
6.24355618391113,3.78
37.7389021505376,17.95
131.003043530399,80.05
3.03309216673497,1.556
1.71364918406072,0.775
5.10690570387365,2.898
5.04035061204464,2.7355
7.91380541674437,5.5455
0.464610662707517,0.1515
0.139789799868335,0.052
4.77317358394718,3.0055
1.08859688023876,0.721
0.375506634121098,0.2955
1.66005955113525,1.381
0.876894970851144,0.611
6.09191125050781,1.77
1.09117909090909,0.883
2.41135442580646,1.849
1.18812610287707,0.876
1.17692062840385,0.9155
8.37483617021275,4.19
0.414802665083449,0.3225
3.60402115453402,2.0685
2.28759943282524,1.419
1.58376321282534,0.872
2.69272,1.5
0.909636264567639,0.5255
1.81129278209075,1.05
1.81518426449396,0.864
4.35192674606503,2.98
0.768526375212226,0.5
1.21541349827748,0.879
0.615188807669896,0.304
1.2743825740349,0.964
0.302999488136495,0.191
2.87977597405329,2.825
27.2081369677419,14.46
1.48315190956221,0.721
0.2558309390681,0.136
0.596041787015793,0.27
20.4384353005865,12.25
33.648592887554,21.4
6.03378510436431,4.917
1.8029333519398,1.027
7.92689594663608,6.7645
1.3056503483871,0.722
3.25180759804578,1.92
15.3460251039166,9.83
72.986815033085,38.05
1.18143845584347,1.299
2.462084609076,1.462
0.0798373453973248,0.0555
0.121054967741936,0.0895
0.0188204205580703,0.016
0.757812611699092,0.493
1.71638418891171,1.469
2.0967337587379,1.591
19.7838287180441,14.9
1.51142493796526,0.994
0.277519259707689,0.204
0.871490909090909,0.576
0.640174282366,0.341
0.0865195666463784,0.047
0.905220556287033,0.5375
1.00820551562761,0.627
0.81352530971333,0.4125
0.75833827075702,0.5115
16.9374717592341,19.14
0.415694036681016,0.262
0.188917903825399,0.137
0.165923149905123,0.093
0.0797988709677419,0.0335
0.167494507758676,0.074
13.5493699714667,15.07
35.0257003395586,34.5
0.190058910337821,0.076
13.3740273115901,13.775
11.1112422808349,4.738
3.95070681256216,5.088
0.959853565918656,0.407
0.930496328640169,0.612
0.0256514881482801,0.028
0.421751824635697,0.2135
0.772576857478004,0.282
0.251939318709677,0.199
1.57383931642173,0.66
0.000741449621664676,0.002
0.126781433431085,0.049
0.013298593475761,0.005
0.289891298908377,0.2115
11.7274036272686,4
1.64157510809718,0.8115
0.63460813180844,0.228
1.46083100403957,0.587
0.872465189682253,0.374
15.9205814012097,7.245
0.298263629327902,0.1325
0.13619870967742,0.126
0.32320485032258,0.221
0.0295484908778424,0.017
0.517741960035464,0.302
16.1720475,6.003
12.7925023138696,5.4
3.49792274193548,1.512
2.97161059907835,1.014
2.30763138833539,1.7545
0.286990198587673,0.126
0.960615570534422,0.4175
3.54149407675194,1.38
4.98398371127433,1.982
1.42437887350775,0.562
2.0882834914611,1.23
1.8542447753083,0.853
4.92841509581943,2.51
0.811559871745044,0.31
1.69466753988714,0.822
0.475692315668203,0.316
5.44677053307817,2.246
15.87875602649,6.64
1.89930571974291,1.02
0.158179096774194,0.076
1.14872478099751,0.577
0.355323051552608,0.275
1.47768384285614,0.5535
3.23443404240431,1.165
0.760567526009291,0.325
0.254615483870968,0.075
0.359667052759599,0.262
1.16710835122207,0.5365
1.87089746602111,1.24
5.53836804651807,3.505
2.03431626140599,0.78
0.996448224812881,0.3535
1.14179128013583,0.726
0.361695047184359,0.314
4.09548814544625,2.04
0.726199279530359,0.405
4.11565793618385,2.72
2.18377355553287,0.737
0.50012677419355,0.1645
0.696689915789473,0.322
0.635551312500004,0.214
0.21086976344086,0.17
0.563158219522415,0.192
0.322420897009966,0.1275
0.280825255321929,0.093
1.095623016412,0.3375
4.44145761641246,2.04
0.212689098428453,0.056
2.67820540122766,1.165
0.0622297125588588,0.0355
0.535333187420029,0.3135
1.96955968346019,0.8195
1.03352069522924,0.375
4.20872335260494,1.61
2.59094368521632,1.295
2.34834863968039,0.819
1.64232352854729,0.599
1.93811769776469,0.884
1.38777052785924,0.682
1.83059065587071,0.6275
0.747215003933909,0.451
0.494515260545907,0.151
0.171402525287042,0.0855
0.402369274193548,0.153
0.331344509585815,0.1215
0.455643590072468,0.263
1.50480782429651,0.775
1.1077547437894,1.03
1.18359122784649,0.4125
0.40273541654979,0.152
0.189740612435718,0.106
1.54047708188586,0.6695
1.04465827440484,0.413
0.0354757255214863,0.017
0.020534644306772,0.011
0.975530995792424,0.8895
0.217222983870968,0.22
0.449286332258064,0.143
0.608433355889562,0.171
1.09004665898618,0.3875
0.231439056498228,0.21
0.461222192540323,0.5
0.524837310532451,0.411
0.404660991020952,0.3655
0.449348373311276,0.29
2.2608533952758,1.48
0.422408678051866,0.322
0.224317687056619,0.169
0.251765161290323,0.203
1.7247355507818,1.405
4.22734453390908,2.585
1.81957536359711,1.841
2.68825086376448,1.6
0.270615684093437,0.0655
1.26180234943129,0.8105
6.24961933030787,2.875
13.057565485146,7.25
0.21522100467865,0.246
26.2860488146132,12.7
3.49563205886132,2.68
1.62667570770243,1.11
12.1234386054213,6.565
89.4884444063144,39.1
7.04567910401198,4.79
2.9301216559385,1.805
1.32345536181342,0.603
0.666645518490957,0.486
12.6843188057653,7.995
0.0231089247311829,0.018
1.85769564306662,1.75
1.05329674235993,0.7955
3.78532483120782,1.675
0.955509977044822,0.402
1.3612997983871,0.661
0.854540322580648,0.339
0.865684516129032,0.5505
1.8863072002299,1.17
0.509879884792626,0.398
0.7001307244844,0.5845
4.51838467741936,1.49
0.372072164009113,0.325
0.620805355077215,0.373
0.51032374586042,0.299
2.57544617160332,2.305
1.44109949142691,0.901
25.4717493087558,11.75
0.816356441665481,0.604
1.09289054514142,0.626
0.375852353724228,0.3255
1.38079721157909,1.1515
1.6525892354907,1.24
1.0040028959768,0.81
0.0875837825714098,0.078
6.77046047933951,2.97
4.09985908545657,2.985
0.151382159359582,0.0695
0.377514221356705,0.298
0.407119205972652,0.2315
0.0185378781997487,0.012
1.1595832173309,0.543
12.9513002909889,6.17
2.1068392906153,0.794
1.12305268792474,0.811
3.53907256927692,2.189
1.68282352771497,0.9325
0.762050813395594,0.6045
0.216834018532479,0.17
1.5083821304832,0.985
0.295935185846665,0.169
0.448595328175545,0.363
3.77332969057283,3.03
1.43529579171736,1.245
0.503337980481329,0.3675
0.524247856082409,0.559
10.0925467011765,5
0.418105737157955,0.358
0.472382349725262,0.233
0.0506531302349341,0.026
0.359504590670608,0.277
4.88288789231596,3.67
11.239930553088,4.37
4.97957508446391,1.58
0.0710434494593772,0.059
0.360984166839109,0.28
0.250452144011367,0.225
1.6412517535654,1.327
60.9156047554362,29
0.0254330997489076,0.023
0.221411779285714,0.194
0.332787829070271,0.222
0.0523313169617782,0.022
2.72980341312425,1.72
0.0487170015431918,0.048
0.132684931031545,0.109
0.00933613032,0.007
55.4466159730364,29.7
1.01156224199223,0.477
0.0585493668129998,0.054
0.111527255854757,0.082
1.50609037265952,0.849
10.7242462211922,5.86
34.7955709519236,17
3.96554179601307,3.08
0.13896802826133,0.139
0.156585075537088,0.187
12.0928792501054,5.34
1.66204669230857,0.64
11.2551097924172,5.36
0.778371716376176,0.548
0.976995688569305,0.529
0.660228584381603,0.321
0.217348261962083,0.198
0.126241870972066,0.115
50.1014327439083,29.5
0.391369069322905,0.068
14.6529773315006,5.14
2.52408177081007,0.748
1.05179983037688,0.366
0.715945108392429,0.28
3.85064226914767,1.658
4.8452443531863,1.13
2.16390268700152,0.8995
0.862872068509429,0.519
1.19074430196813,0.584
0.0294169196571438,0.014
0.107588925910958,0.077
1.19077574614139,0.9175
0.464630331511352,0.1465
1.13454043866712,0.4895
0.352910469331429,0.1505
0.930388338521318,0.661
0.819131451629263,0.3535
0.393261783143511,0.211
0.479386622834818,0.199
0.050767810213011,0.034
1.43897927122503,0.701
9.38498605499734,7.438
0.511319009516965,0.475
9.94747846579606,7.211
12.4059839922387,10.87
10.7743736735016,8.4695
9.77888355866036,7.8865
0.628708821223997,0.453
0.442234171470624,0.42
4.94562983819439,7.881
5.62173852312476,8.208
0.179734187333655,0.069
0.400823318087221,0.114
3.9072578555626,1.21
1.6019665965302,0.597
4.03413515313601,1.82
1.52198290873046,0.889
0.1755283549379,0.052
4.07765821353472,1.225
0.238515759363078,0.252
0.292801033100171,0.1115
0.202840425347097,0.069
1.98678958219424,0.847
0.344838949241288,0.159
0.649992172464218,0.222
1.01848498274199,0.456
0.588108376437718,0.205
0.933085601298833,0.369
0.323788409733603,0.1325
0.0562863536776067,0.0355
0.207069122398347,0.1185
11.3113799030003,8.952
0.575631141419973,0.508
0.97678809749381,0.386
1.98545385503359,1.7155
1.23216548990901,0.349
0.630816752746575,0.559
0.463874068460814,0.384
0.49732930326378,0.341
0.240678700543264,0.2915
6.308168415,4.87
0.0811164142663363,0.0835
0.758349680323047,0.656
25.4729908910932,18.83
0.623208678866834,0.479
3.2338744195327,2.43
3.55813127903014,1.8695
14.5492320239251,5.36
6.95036979528156,2.195
0.678721455538421,0.4415
1.16932695280813,0.634
1.26995733472222,0.859
0.143601770601172,0.0745
1.16438145559745,0.7965
0.667106417670449,0.343
1.00417475316681,0.753
1.08469867743387,0.42
19.5861410899606,11.9
2.09613184886059,0.871
1.0164855646793,0.572
0.363156852448571,0.148
0.246175610092757,0.0725
7.04712182444872,4.6025
2.29900036784813,1.535
1.21676876989869,0.4345
3.51001223687106,2.0705
0.212789325952615,0.1265
0.0763779203264848,0.052
0.27018626118816,0.213
1.19008014706458,0.5795
0.145358702554108,0.076
0.93028973812983,0.561
0.227083550360304,0.1715
16.2750805644851,8.953
12.9987110200772,8.19
6.75806217484884,3.45
9.06510192908511,3.5
0.607481044409934,0.21
32.203289709238,14.4
3.98101486391549,1.67
0.821504522729968,0.669
7.10384614858397,4.05
2.99005692142622,1.21
0.840949456875,0.3125
14.6461535208939,10.4
2.45315504639339,2.085
3.02480287129486,2.675
4.39306996273068,2.55
1.93740543819649,1.72
3.80358177203718,3.65
1.88189905222698,1.331
4.6046882805,3.012
3.61682854544107,1.8555
2.01412353922179,1.558
6.74619339199792,3.71
3.01471635057349,1.92
0.827208916803897,0.3935
3.45604363825993,2.73
0.597662182000203,0.421
9.77984096618917,6.954
0.474717917151323,0.1885
0.339877324028137,0.241
9.2884509211221,5.5125
2.96479661817468,1.541
0.734356301943241,0.3275
0.75516388527784,0.404
5.61855548090909,6.157
0.181215551446213,0.125
2.32090771594865,1.375
0.925225050724633,0.618
0.274118328337455,0.151
0.861077457723501,0.496
0.498409053084105,0.248
1.86778411063013,0.964
0.966365543383836,0.532
4.74119706128051,3.11
1.60604582054685,1.75
0.76876839074298,0.451
0.951852813283266,0.871
0.565277660852644,0.3015
0.188957020748578,0.1065
0.417737669716748,0.347
13.7016189932365,8.42
13.6623027214723,11.3
0.961321615975348,0.635
1.57789837111896,1.4455
9.50759148232046,4.78
1.51279293443647,0.939
1.41135752280514,1.0965
0.344989036080251,0.196
82.1994657113296,48.71
5.96954218034132,6.783
2.6202011760595,1.3665
1.62561577462536,0.7945
0.812034719283792,0.4135
2.32986898651545,1.42
27.2872078502351,15.425
42.4598060957927,28.85
8.39360434303699,6.242
1.18785835680837,0.509
0.429498605728619,0.1765
0.738284713466874,0.338
0.728638469932911,0.3375
0.195058486245289,0.028
1.42388437350658,0.723
2.32109758400269,0.789
3.26537147097505,1.283
1.71107310073866,0.563
0.352372926483846,0.0725
1.59317371151671,1
0.647578178901059,0.203
0.88483943778096,0.4145
0.377942390925477,0.171
0.303593320557402,0.136
1.14995438623279,0.518
0.587639072262777,0.264
0.171403428797292,0.078
10.7971173595054,4.501
21.9751839615423,11.33
1.78340717036989,0.628
2.84352160529765,1.26
2.4997819241905,1.347
2.68844854009879,1.055
1.56418866986296,0.7145
1.85014999667741,0.859
0.622615275254812,0.2855
20.4019777815676,7.989
0.192030877004295,0.067
25.1105700553483,9.773
0.81956790943045,0.269
1.27134876995239,0.617
1.60578603037488,0.611
1.31785481039495,0.5755
3.71602968730682,2.63
38.8761258603504,28.3
6.10518926687068,3.954
13.2353956235207,5.04
2.62784073639561,0.9365
2.4681205059083,1.406
10.3822110624664,5.532
5.15893447680456,2.8275
17.0443869179451,8.03
1.08410413941452,0.477
2.31186153976585,1.001
2.78160295970114,1.27
1.58741582269139,0.6855
3.76330411564603,1.78
1.8770791993414,0.868
1.07170664091308,1.187
0.743334268811613,0.403
1.94443177129295,1.065
1.53129592369107,0.904
3.03402821979823,2.02
22.1078663572072,16.24
78.6731633307621,46.15
0.35841027299243,0.163
0.995646105773739,0.4355
6.44371841208138,3.52
1.46226732300275,0.809
2.68463965075958,1.215
113.941434757186,59.325
1.30143927989792,0.743
0.845493431333463,0.363
0.313526109412407,0.162
1.67629528761012,0.759
0.660312368023466,0.266
3.03759576835539,1.048
1.99087031581858,0.752
0.516796756803278,0.243
1.4399417838605,0.575
4.25752784098058,3.253
0.153939603735921,0.087
0.100468012879965,0.048
0.247769984883253,0.097
0.0270235933892143,0.011
0.168986600856207,0.085
2.5156516182467,1.92
1.45252358749664,0.6695
0.11929435875,0.058
1.26522411999288,1.281
0.0877148127574949,0.04
11.9198251638266,5.77
0.459219328792411,0.156
0.182576987015443,0.069
27.9270009653798,13.83
0.142842531956487,0.146
0.504884964563223,0.4425
0.435360618754872,0.4765
1.07546057110701,0.671
62.5681596756832,35.27
0.498743501320416,0.252
0.305355533216245,0.282
0.687028321667352,0.434
0.612869671601236,0.264
0.257040785963682,0.1485
0.67216061835108,0.217
2.39924529638784,0.737
1.58912377068993,1.47
99.8856491535814,78.7
0.404987565364719,0.195
0.346655336672283,0.191
17.0706754608736,9.49
0.540895862765147,0.325
62.3550396708953,34.76
5.61768122062804,4.897
11.4955982112801,11.87
47.847815246429,26.715
1.90393754584615,1.96
5.76670872606308,2.041
4.79687274038157,5.267
1.68100417086697,1.028
11.2457742138465,8.855
1.00676318322585,0.399
5.56139239348812,3.665
0.576013918125839,0.452
1.4404608371141,0.556
0.665454423902043,0.333
5.22176991317912,2.35
1.6201416806412,0.592
72.313388420408,41.15
1.652181035625,0.7895
10.7024554062957,9.9965
0.105879750185267,0.083
1.01229920205103,0.297
5.28097605430373,2.26
10.1111146154417,9.4545
0.38919082890436,0.202
0.676980179279266,0.69
0.568845859756809,0.5985
0.12952075842349,0.124
0.717989201244157,0.384
29.2074222452615,16.7
9.74266948153352,4.921
1.20038830721326,0.721
4.55528208927769,2.533
7.53731933659679,6.1345
1.31114464700418,1.215
3.0542594412038,1.454
2.20247451288227,1.115
1.73088099098465,1.244
0.624381696551724,0.238
4.35733099328221,2.13
1.51357500120862,0.362
1.70683731002623,0.443
30.109704938354,19.05
6.38619515172994,4.237
29.4079026127467,17.6
10.4166717407405,8.035
9.48129498982117,4.02
6.37194486508308,3.91
6.25867050600057,5.2
2.26117896108095,1.88
5.07339334424902,1.93
2.14156281166081,2.72
13.3474637057494,8.3445
13.1223160230119,12.23
6.6299116915528,5.522
14.9993701412712,11.8
6.28694745981713,3.934
4.8608863494772,4.405
4.70163862136164,3.388
3.32002067942979,2.8465
3.25117767953343,1.9735
1.15613685069764,1.463
10.399863595217,9.102
24.9567679012143,22.205
2.91152027677956,2.19
13.3532427086029,7.716
6.77896081164599,3.5595
1.12637669598045,0.593
2.78536432698343,1.95
5.23849575276518,3.013
15.7524170213066,10.21
8.63004370510473,3.181
3.89873063009494,2.855
46.0184193857553,28.66
0.843372256896552,0.856
13.1381466546268,7.813
23.8531843195892,18.3
29.3029917811378,30.71
0.731629671830087,0.782
99.1284788121675,61.92
3.19326295839754,2.9505
12.9333261410973,9.978
5.68430894428154,6.17
2.86651287592702,2.0505
0.163839128807724,0.166
4.61111991073138,3.22
6.15016719148672,3.71
1.17678051783112,0.914
22.8025614224665,16.15
14.5763689013357,10.64
9.66046874301882,10.014
18.5115502576691,12.2
0.87791480924991,1.31
5.36135418132021,5.73
37.7224774649462,29.47
6.30532565153445,5.307
2.66249951257114,2.242
10.6235545735852,10.099
16.4150716978068,15.28
3.94523880336011,3.0855
0.73430757300401,0.613
9.39287468402332,7.821
6.25063517615001,5.99
3.54772600686655,4.267
1.70528753319199,1.938
4.47462785693776,3.179
5.59627995278543,3.055
4.36194725275183,2.4335
0.831808446758163,0.545
0.812520529215473,0.5305
2.82768443793548,1.697
34.8389766350171,36.45
11.9215953063424,14.15
6.8046520143394,4.405
25.8985239254317,13.84
0.959041625256064,0.589
3.15683429988516,1.6545
3.07533922297708,1.48
1.53362902364743,1.645
2.11148323800646,2.294
38.7655520560699,25.225
16.5064161443392,7.012
6.19277268325594,7.569
0.0939005590524118,0.045
2.47971341976352,1.308
45.1970886296799,22.43
1.17487494481946,0.9445
0.256063088480532,0.1325
36.5101768464482,26.1
8.4591665853009,6.39
1.40773861898594,1.03
1.73417282075104,0.714
0.24162171778169,0.139
0.762834057894535,0.43
4.27351813059156,2.915
1.80027641723346,0.817
3.14641921023171,3.0535
31.0316397282703,26.44
5.16977177317303,4.2195
2.33636768688509,0.728
6.54982447648192,5.123
7.39081408165878,4.676
23.075785202107,17.41
1.17928274396633,0.9905
0.948437983840742,0.8285
5.69927039471334,3.965
5.05535183623598,3.94
0.75196751460915,0.625
1.95871835647266,1.85
6.24837846975027,7.052
8.70788242569422,6.55
5.81504278513532,5.17
28.5162910141857,34.21
7.93723407782043,6.325
19.1713826779722,13.3
3.54050222107024,3.24
5.10555592049738,3.0015
5.72653540149382,5.159
65.5518575951051,50.175
4.59871232809267,3.228
5.92363669742186,4.221
0.111529245722421,0.071
5.21173769474851,4.911
6.58399126383019,8.41
7.17223302112345,8.588
0.8677789073781,0.424
0.45061724072961,0.313
3.58346392155299,4.3
7.78188564879816,7.315
2.43925674316602,1.7365
3.22587967508149,2.69
2.81653440056308,2.26
25.1379164746544,26.56
5.11996198707882,5.2635
10.6715538498078,11.49
7.77130698036077,6.978
0.770626648097263,0.639
0.697728219627561,0.629
6.13879949890386,9.045
0.770759132477294,0.673
1.32077686420078,2.116
0.651283449558132,0.485
1.2122416724936,1.233
13.8167603890622,13.25
1.17632571371105,1.569
23.841069921097,23.99
15.0178195630108,15.95
3.98240974091198,4.035
18.4706346329096,18.96
2.94211774353865,3.58
3.81684935328623,6.326
79.4300398537278,68.7
18.2205085157579,16.7
1.11029367013191,1.065
7.4384247347794,9.26
5.96791322070791,6.318
22.9493775883331,22
1.07834569950993,1.01
10.7702386368073,9.0495
7.46630084229595,7.39
0.901321548661772,0.979
5.41439018395965,4.806
15.3225554854441,11.85
1.51382861708753,0.6165
4.41379020364904,2.3
4.03509782918155,3.845
29.0447673572047,14.8
3.78213705664999,3.06
10.3489775832005,6.739
14.7814971733333,11.88
0.7511536868078,0.39
2.00029672242412,3.232
3.70196878628314,5.66
14.1444780045245,14.35
5.72696146294065,4.485
11.19344670875,8.38
5.75556226413292,6.41
40.4321536821613,23.81
22.0598759672663,14.245
9.47632710243903,7.035
19.0701737100688,12.275
2.78797675258943,2.209
4.2811117895622,5.092
0.951334329604935,0.569
7.01737094134806,4.496
2.26983287682584,1.38
1.13418157446913,0.297
53.8856536312676,31.4
5.15660960773176,2.65
73.9121113080086,65.095
15.3121946227229,19.35
5.07788604560982,2.8415
0.10521648852687,0.119
4.87988676974799,3.9875
11.1811860545872,5.4935
64.5835129999689,55.87
0.403906501032668,0.409
2.22083385177626,2.87
16.7653855985648,18.19
9.26606806990489,7.97
1.58076035044691,1.68
28.893215518889,36.21
19.2085787564156,27.575
3.40264603526842,4.64
39.17631014,38.23
43.4778319775843,43.57
4.94729419735048,7.234
13.4042062158356,16.07
15.805281863071,14.03
0.134644830991636,0.025
33.8139248755595,34.27
5.85876895765398,6.617
8.34242961985083,9.161
10.1748485792816,8.949
21.327112662191,22.1
2.52551554155576,1.496
7.29139620825826,6.1695
58.6035620347915,39.435
1.51705268737799,1.5055
0.521464888992543,0.702
0.570078944619396,0.592
3.10964780359952,1.88
93.3639022431104,82.64
35.3818493600983,24
15.2682673874743,11.135
32.3085361862329,24.74
48.7409638148669,34.78
112.221572166864,88.12
9.1585143548387,5.525
4.9142106192159,2.427
10.0841243959477,10.65
66.1394088230165,49.1
4.29179836289224,4.1805
16.765796163395,10.298
1.85540856126579,0.9105
1.1360992921147,0.45
0.543738615284696,0.404
15.226269251934,12.8
3.38973591373438,2.4565
0.599991381810722,0.161
40.3315932973657,35.325
12.6015865726333,18.29
11.7964432773,14.615
0.445883147346907,0.305
22.0851698496868,19.05
7.38624925523483,8.0165
7.44182380054971,7.4165
12.5360815743401,7.232
15.7579723415976,14.75
5.45559457610685,7.6075
8.07211946666667,11.25
6.95599121687072,9.306
11.0688760201692,13.025
24.0964748468109,29.64
5.13997620956967,6.5505
10.664788233223,8.7275
4.55869978783318,5.413
2.59366799426075,4.036
0.511955451062856,0.89
10.173981880739,11.92
16.9214831135716,11.84
2.36353301824444,2.824
34.0645524200479,28.3
23.5232138932339,18.44
2.83049568952857,2.195
3.48323276404666,2.319
1.93753539900257,1.816
2.06319620828866,2.154
4.55204307500118,5.15
8.61854608879014,6.961
64.5912051595107,53.62
10.5842706303952,13.67
13.3172016226617,10.375
1.06164432556967,0.8805
6.05256373532248,5.673
30.2309159070505,24.85
3.8976588760601,2.849
3.62775067062751,4.183
4.09904006574851,3.68
0.908711928707849,0.709
0.606685118801033,0.218
2.5521906453048,2.417
1.44911401715729,1.234
1.68446659133243,0.6695
0.651015233980991,0.456
5.21873485152982,4.735
0.012896596877948,0.007
0.138801428478589,0.1015
5.18550675366137,4.9145
1.13769462738437,0.989
3.97057761031535,3.836
42.4002859719096,36.71
8.88659230988236,8.669
13.3267178473268,14.53
6.20782554573812,6.137
3.97723509220641,4.572
22.2780745884865,18.615
6.26855483979201,6.816
10.3437658508594,12.225
43.9491315918685,40.375
7.88484470608455,7.8645
9.58728984815905,11.37
3.19416002246265,2.344
3.79546416924215,4.4385
0.904314050638779,0.949
1.19932099873025,1.619
14.2334393733137,13.64
14.4433999070968,11.805
24.3147108525346,20.34
4.49732563803601,4.337
4.46347770455488,3.185
3.63624268590627,3.301
0.746538233777195,0.634
1.06386648546977,0.508
1.24408774193548,1.694
2.26891050107194,2.027
12.8924774294989,16.5
79.4821373450419,43.27
32.499729746672,21.415
1.53777239265856,1.648
4.45165372003088,5.953
11.0313051531545,14.395
22.7463449846534,23.09
10.1842638855896,22.15
35.7390598837622,23.08
2.74800888951772,2.212
11.061817339331,7.2435
14.4958573208817,12.28
2.31712889063402,4.288
0.602384540487805,1.433
9.26243265162508,10.99
4.17770099028896,8.13
5.64853755054038,9.682
19.6483764705268,15.93
4.85213118246601,6.2455
17.0979287500623,19.125
10.2801511166582,16.83
2.68149541488987,2.049
7.90470135415302,4.105


==> DATA/monthly_data/monthly_data_8.csv <==
"q_est","q"
7.97548950267091,4.622
6.624352344086,6.051
9.3379269354839,6.798
2.32292058091103,2.979
0.996798416960441,0.501
0.604167644012189,0.225
0.0817333765793177,0.062
0.570535758165547,0.195
0.329158821233938,0.1205
0.238781795149639,0.1575
0.230377675063414,0.15
13.2071813798371,14.36
3.08033555974656,2.055
3.29401899669258,2.6315
4.84627844378915,2.9905
0.829540718231618,1.309
1.71566236560773,2.7275
28.0907906361506,22.815
19.9424398892633,15.79
12.3896001323009,13.03
3.66107283760173,2.8395
5.90181754962779,5.106
5.46771550719006,5.164
59.6654153839762,56.005
78.6948332052957,58.86
44.9018713839751,38.15
0.573616925223671,0.48
7.4032943836142,5.872
6.48959789214479,4.316
27.2002576383871,23.29
12.8478460713415,10.93
2.90057333645702,4.3875
2.94216228287841,1.67
3.34395697419355,1.399
25.3440691756272,16.995
5.92161735177316,4.376
1.60716296754848,0.792
35.7408123473427,22.465
8.44579278375148,6.373
0.749028683438803,0.427
13.6981669515148,8.802
0.144171521294221,0.08
4.73894656637254,2.552
1.88694522889704,1.076
0.726597730359624,0.3315
0.208667070744632,0.126
0.320573604488079,0.178
0.774949921998939,0.31
0.194158537086501,0.095
4.8779702346041,5.142
0.985605380919695,0.847
194.450459677419,143.25
0.847024708839548,0.726
1.57686143587313,1.61
214.706741250357,172.9
79.281818336163,58.5
3.01434012354152,1.319
11.3689422903226,11.55
86.0256258132143,64.49
8.46833295568087,8.886
5.41831510543095,4.363
56.5810870259885,39.275
5.70219181243764,3.618
29.0975788297621,17.05
1.57281722496858,0.703
7.93260602928086,7.676
41.8898509950898,37.085
23.7661832047686,24.94
0.37072853337843,0.234
1.24375116860161,1.0175
0.459815512138344,0.274
4.46197447425337,2.562
0.25236590393273,0.14
37.4283760826947,34.17
58.2780089940969,29.38
28.4722323983113,20.46
17.0169795046206,16.825
14.5042860691694,9.855
35.0521306375089,29.86
18.8562604272571,15.185
11.08383971537,12.1
33.722829771953,24.81
1.55012435988447,1.0655
6.22796638559519,4.8255
6.88655419782779,3.601
2.33341414613833,1.88
2.87705451947184,1.412
5.97966953589327,5.503
1.03953039571634,0.879
1.78553385011652,2.8805
0.982409895095726,0.786
0.428602176763705,0.2475
0.23817847284606,0.14
8.35040364563567,9.2005
9.19130950641628,7.182
40.9112020847912,29.93
9.83776713709677,9.579
2.20716494778743,0.99
26.799732848448,19.77
22.1535732296016,20.5
76.8363523141655,64.19
1.45921330883974,1.258
1.2147209999081,0.705
9.7081646712827,3.741
0.380677639053982,0.503
0.94415585594344,1.086
0.923327962161215,1.136
0.406537333634108,0.6645
0.114023815591023,0.1215
0.217971409345166,0.2725
3.21701910975689,1.912
0.314682100775883,0.5765
10.8160880937038,8.783
2.02252439959282,1.75
2.288672,2.351
2.75003863758035,1.9155
8.28093782977781,7.1905
2.32706519844621,1.557
6.8400752930662,4.197
1.86484794663375,0.9
0.452615588491718,0.262
0.357140989125983,0.228
3.35252040955492,1.739
1.78378530526479,1.001
1.48830487033523,1.452
0.824250452835515,0.6415
1.73805278341998,2.524
3.20796209789582,2.348
4.19977608978652,2.587
0.153758117747259,0.069
2.08538048487277,1.2025
0.189017397607829,0.0945
1.37580243643264,0.713
0.837053806179773,0.322
0.991390517872713,0.611
20.4201983519973,14.09
16.2026337164485,14.6
11.5314576839883,12.42
11.6830968210606,11.49
14.0205656993719,17.42
6.62356303918021,8.733
38.0438623199762,43.265
121.133953395282,119.3
17.7809181357224,21.67
13.9179222822913,15.95
25.7787146527759,27.33
9.12213685784421,10.2535
13.1849720713333,16.33
5.83000157595813,4.8645
9.25832185427521,9.329
4.48026196,4.858
15.5182831002842,14.42
6.61675697682444,10.55
7.72527675641771,11.655
4.30242228273522,3.47
3.84527831378823,4.079
1.12147742677864,1.268
9.08390872642069,9.17
5.32652785959972,6.3
4.2813379643656,4.94
1.25126701642489,1.4635
6.68337391516801,8.66
81.1749621777135,129.9
1.82147702608697,2.24
3.21055002999943,4.772
9.72649035986525,9.53
36.946887795315,53.4
8.42533022155055,6.527
12.1481061591007,12.42
12.3281813285144,8.63
0.896110484812149,0.9545
1.98086371163972,2.2465
1.71755742828371,1.585
5.04628921803447,3.1025
0.397485719749282,0.282
1.30065474752445,1.17
8.73915061611046,6.56
1.56083979409746,2.435
1.91372263512199,1.909
23.9843799883073,15.31
62.8698302812242,44.25
32.5963999300006,27.5
122.348896474684,75.71
67.046734292319,51.97
10.9387711498179,6.756
16.3662139150291,16.7
3.90938855773726,3.008
9.03542189903569,6.689
3.83649746606733,3.897
1.50203065204228,1.009
4.74792288752497,5.1575
3.50095682847393,2.348
2.59216273684368,1.6965
9.45851759291402,5.2245
85.0930637535268,67.06
9.04799997971502,5.292
0.387791263157896,0.263
4.51717278418785,3.698
2.3952532052162,2.092
4.14747910925595,4.556
1.94535582591769,1.102
0.816084326137566,0.615
4.43223254431355,2.892
15.04959444836,11.6
2.7708254095592,2.1395
7.62363047791825,3.534
11.4441940032005,8.02
2.09047487334921,2.2635
1.16022330533216,1.524
4.61421858769714,1.597
2.6527057528323,1.9
0.621452155695753,0.735
7.8314909479921,5.5305
94.6765930227002,91.4
1.75423161290322,0.596
45.4962785634497,43.4
21.1038867062818,36.8
24.0968426408524,31.85
4.4526488282476,2.65
8.53874640024173,7.97
10.8042880446763,16.5
4.25118452484743,5.176
4.84350611552597,6.55
4.35513708293283,4.509
3.47575997430774,4.164
1.87153187024523,2.584
35.402627806849,37.9
2.19472629182997,1.41
0.0982879772727269,0.123
19.2011240779478,13.1
6.37157558954394,7.551
15.5880093102677,18.76
11.0023240420076,7.3355
14.5944341248085,9.614
1.33718830145173,0.842
5.11271577032664,5.705
1.5421637831849,1.46
2.18387575854581,1.245
1.75996601026742,2.1885
0.624162599808371,0.4905
8.80621575295044,7.473
33.0019867786194,36.14
2.19974908064516,2.61
3.16760931168763,1.568
4.86183158209288,6.41
0.775362569858229,0.321
31.4673344843253,24.99
42.5532736409276,27.7
1.19398097428073,1.34
2.62544877901718,3.04
21.5813442266609,18.15
0.367855911910671,0.1875
1.72741513486563,0.784
0.752076743376908,0.345
0.0121765282862471,0.049
7.63728149546797,3.534
2.99840049232126,1.56
1.40919588111854,1.4355
4.65153448321265,2.393
0.10068834396099,0.1105
0.0355224891918856,0.022
0.227994556451614,0.18
0.986078913618982,1.03
0.784868261123297,0.624
0.259047317351007,0.168
0.82845343137255,0.666
0.00447965007342888,0.0105
0.00992160642384413,0.01
32.8911909566793,34.5
67.2681596835992,49.6
36.8555636276349,24.165
8.60174337987483,5.93
84.4429610617389,57.5
0.726528527532108,0.638
0.728581974513592,0.17
13.978637755511,9.798
24.2834683973227,15.85
1.04060596290961,0.2325
1.93623602402403,0.597
0.308457944236606,0.207
0.630111424144247,0.348
24.0396261726121,14.765
2.28877713493935,1.37
26.014111581174,28.08
7.92140834944539,4.74
2.68779338875956,1.99
28.0538515539281,32.27
28.9212241234222,21.9
14.4508554147466,11.65
7.06658878797369,4.57
6.774151637908,5.32
0.365600516129032,0.5005
0.838105414256299,0.624
30.7395355521748,32.85
11.5879016319558,11.5
1.00225306451613,0.6995
1.49288556788571,1.4665
30.3379289640881,37.1
1.90734030931199,2.48
0.520428177966101,0.405
0.0795843624340987,0.0785
1.21773392082565,0.7035
1.08494731046858,1.035
3.21334251273344,2.41
1.08143667826578,0.56
1.70545355178985,1.385
1.19133084441462,0.7385
2.32501607569215,1.928
12.9356014213198,7.81
1.14550556775319,0.5525
0.585285597381343,0.4775
0.951557995881948,0.92
0.978217302052785,0.371
3.93287836573382,3.893
35.1707341300898,29.255
2.07178522920204,1.63
0.191721725063509,0.154
1.31238639147502,1.0235
0.339471704869053,0.197
1.23525189046182,0.934
33.8108231867551,23.5
34.3980233373158,27.75
0.358636477554704,0.255
0.475191644067797,0.171
0.990404153038258,0.651
1.66719195665984,1.865
2.2150744374396,1.38
1.49367919160513,1.15
3.49647470967743,2.405
7.23022403505503,6.07
39.4411932398615,38.9
24.1045638519924,32.8
1.58767480042117,1.155
6.45503758600661,4.889
3.46226856583496,0.937
15.9423049180328,13.625
43.1660230798133,38.67
9.26423725137107,5.947
86.0392046294018,51.685
135.110915932037,86.6
14.2818831990934,7.716
22.8602521513389,14.47
3.74569839548275,2.438
3.77255601173022,1.726
1.45671473737544,0.59
20.6836078541375,12.5
6.76850783258276,5.7395
35.0537546451614,15.66
139.380826924997,89
3.1896488337469,1.4375
2.54450196353436,1.658
5.6234855687606,3.331
4.4285069539011,2.592
4.8450795926029,2.897
0.580689983022071,0.3135
0.12955564516129,0.094
5.4923512983016,3.241
1.04302244716351,0.676
0.52837166446702,0.4365
1.53445075480693,1.5065
0.947929909950987,0.642
6.56215086529144,2.022
2.17689866666667,1.882
2.58288516129032,2.535
1.19395039426523,1.095
1.27659497585253,1.1205
9.7683206451613,3.96
0.398152414188956,0.332
3.29091779303736,2.265
2.02381438725588,1.351
1.3111895766765,0.835
2.56892703354245,1.3
0.821448691756271,0.5715
1.6211644898174,0.9535
1.66144597474441,1.38
3.75496093274498,2.673
0.804942042521993,0.5815
1.29920246803136,0.816
0.561371673093201,0.347
1.31383281795231,0.871
0.275282390269699,0.184
2.93667704779599,2.85
27.7713232956989,14.75
1.27161024276688,0.634
0.27876106785317,0.188
0.496435795042008,0.259
22.2133602150538,12.45
33.1220233777349,26
5.92537191049913,4.965
2.30031248937015,1.294
7.52061584362315,6.748
1.40132656142759,0.832
3.10813562076443,2.05
16.5036529032258,9.3045
59.8932481137234,36.145
1.10230496983597,1.332
1.75879500227169,1.011
0.0738895145543709,0.0555
0.107699389712293,0.09
0.017869979314586,0.012
0.672474252797892,0.496
1.61297787135909,1.395
1.7711484725486,1.53
19.0189019354839,11.76
1.43421046326318,0.905
0.257899378635642,0.195
0.803783696599826,0.539
0.564648499456325,0.294
0.0599449745331066,0.032
0.688512545995082,0.44
1.22993269066439,0.667
0.985877691001699,0.544
0.835505823519371,0.455
24.8208303367584,15.148
0.360799956125044,0.237
0.197756321807335,0.141
0.13058690459849,0.077
0.0541072448439981,0.0365
0.164901074573974,0.0735
17.8307919440404,19.61
38.2072741800965,38.06
0.155189112903226,0.077
19.2020989801489,19.62
10.7565719153226,5.1575
8.12841141408198,8.1155
0.775677434400574,0.3195
0.914538198484049,0.541
0.020685283347864,0.03
0.458361671554255,0.168
0.785335099737834,0.332
0.22838849203983,0.169
1.67523877520161,0.905
0.00222230942350972,0.003
0.122168145975888,0.098
0.0160971111111111,0.008
0.341583759614281,0.1965
11.5748083064516,4.531
1.81441230483166,0.9055
0.624677587537908,0.246
1.44875038465802,0.5805
0.821915285400954,0.3925
17.9796659357147,10.025
0.332977232126886,0.2365
0.164695852534562,0.155
0.336369556451612,0.229
0.0235228124021296,0.015
0.461046908602151,0.3225
14.2461111936405,7.532
11.679824684432,5.056
3.20490630457614,1.546
2.0528944662995,1.23
1.84482822124554,1.4285
0.320247516458197,0.1405
0.7482743450003,0.374
3.39099971627706,1.58
4.86934480400977,1.795
1.23272175399619,0.6315
1.68842205630913,1.049
1.37108701438621,0.687
4.9060560365042,2.55
0.601441575658104,0.247
1.7346802228739,0.925
0.540385345107226,0.294
5.22573377493226,2.481
13.5104778195489,6.97
1.55598368572913,0.961
0.134558266129032,0.077
0.841629053097345,0.474
0.268597754585705,0.1875
1.13219444971537,0.5165
2.82321707619681,1.18
0.769431359447005,0.2925
0.184117001897533,0.06
0.372131655834476,0.331
0.972694262182567,0.467
1.76270363364411,1.22
5.38839659354839,3.24
1.7053335483871,0.6885
0.887714950189751,0.252
0.83272845453173,0.6105
0.280805960061444,0.2745
3.72582323121714,2.17
0.598642223974763,0.402
3.88538361478537,2.42
2.09474566553843,0.618
0.405147942887362,0.14
0.71066222949906,0.292
0.547407631578947,0.1845
0.203212421609597,0.177
0.638765554681351,0.18
0.332394199584199,0.137
0.271272213389396,0.081
1.3112543661393,0.3415
4.63355091801605,1.8
0.187835862245879,0.051
2.7226846866221,1.011
0.0546565869655954,0.0295
0.538474997002039,0.34
2.1698325622663,0.8635
1.0004305706565,0.297
4.59078054883072,1.55
2.68600093196758,1.34
2.28711243496358,0.759
1.61277268343138,0.6305
1.87874284215471,1.155
1.4414011116129,0.926
1.79531901683588,0.6935
0.841274267847192,0.502
0.427399301075269,0.184
0.167179438470729,0.089
0.411741325562483,0.1845
0.322796373245854,0.114
0.387123213951457,0.267
1.37480626442878,0.55
1.28302162162162,1.07
1.12650157349707,0.3885
0.42249495123781,0.1775
0.155853305301885,0.079
1.68949838709677,0.895
0.935638527349231,0.394
0.0303048813756545,0.0185
0.0228973896391192,0.0105
1.01206017305108,0.9345
0.226684741313808,0.207
0.356366362444269,0.1215
0.448068925831202,0.1455
1.04152604725125,0.335
0.20964046135817,0.187
0.431853290179846,0.5255
0.394123984214139,0.47
0.378977483760872,0.35
0.456127057035999,0.37
2.0449087660391,1.425
0.370943609804681,0.502
0.22811049876418,0.175
0.281294247980291,0.2175
1.59564492608672,1.848
3.73417879362034,2.02
2.21955952331859,2.067
2.76836153077015,1.35
0.25304249084249,0.0595
1.07899650811008,0.727
6.52673568238214,3.18
12.9869741935484,8.52
0.17703274682307,0.378
21.6003025756439,13
3.095590706846,2.93
1.45601824631416,1.32
9.47421694760083,6.1755
82.6907161640955,46.35
6.21952087976539,4.22
2.57930519071874,2.025
1.31900054867771,0.572
0.570198358471872,0.466
9.93378615954665,7.235
0.0356094031292255,0.0335
1.51890204452521,1.45
0.996532526102541,0.677
3.31890829399905,1.645
0.954660007989612,0.535
1.22993513747217,0.7625
0.816476763258613,0.489
0.846995516454872,0.524
1.36900032258065,1.2
0.270142499612904,0.278
0.472516994492526,0.4155
4.17636053329093,1.77
0.276359833055092,0.245
0.494684685733288,0.287
0.360184755077658,0.213
1.9030606113274,1.94
1.58398096709806,0.884
18.6016635535438,9.98
0.858265434424299,0.9195
1.15903184600895,0.708
0.425261103701406,0.4345
1.20199307999349,1.2425
1.84095453792503,1.74
0.894607746949692,0.928
0.0700885119290673,0.062
6.62125960394977,3.325
4.25119886535617,3.19
0.0592618223457866,0.0295
0.245974429986976,0.202
0.193780425398352,0.1295
0.0435257001288127,0.04
1.01482362776227,0.512
12.3519949100997,5.81
1.88619535711748,0.726
1.10259451148845,1.16
2.86428227705456,2.622
1.47772859753511,0.9485
0.623076262996653,0.5405
0.17278694157805,0.152
1.50145499813606,0.951
0.20558473353035,0.105
0.494607054825089,0.495
4.03588218928666,3.94
1.52463874874583,1.54
0.467849015085925,0.518
0.585165851180056,0.864
6.646794260031,3.88
0.371260538167765,0.6385
0.267776934039475,0.131
0.0414169277329778,0.019
0.303664851572975,0.218
3.93554196165,3.345
10.2517419146998,3.96
4.72161855415201,1.7
0.0253486945401303,0.029
0.26084634197392,0.199
0.179246396388004,0.143
1.58353639614085,1.13
48.2388592333333,24.2
0.0161932385323156,0.014
0.147502519653369,0.144
0.162777494155825,0.131
0.0354081361628861,0.018
2.70291363016356,1.64
0.0244334760973845,0.032
0.116481876452774,0.096
0.00823014782430827,0.0075
52.7958128,26.2
1.08387735509833,0.592
0.0514414309993289,0.056
0.0790651810902633,0.069
1.67937164319943,0.914
8.43635429705899,6.03
29.2825080972197,14.1
4.17803812302701,4.99
0.203517321882984,0.196
0.170292863605759,0.181
10.8443458158972,5.87
2.179330513207,1.03
10.8890757536842,4.62
0.700764164977189,0.52
0.734303893291094,0.4375
0.668392048179038,0.3
0.288991412776278,0.307
0.110502811833977,0.107
50.09712641253,30.1
0.335337820902541,0.068
13.5497823119172,5.75
2.17448392184898,0.946
0.955656397659559,0.495
0.686101963903464,0.29
3.94498962947229,2.03
3.77441183779509,1.149
2.26416288256587,1.09
0.864253675016425,0.546
1.36186621882114,0.696
0.0221202243166339,0.016
0.0976096596671134,0.066
1.10575318758178,0.9615
0.380784974614343,0.146
1.10932714401899,0.612
0.316547838666765,0.1515
0.824278601044042,0.7215
0.742844825518028,0.451
0.381865973503217,0.211
0.410343728581132,0.214
0.0372002269686651,0.03
1.47599372986899,0.691
10.3076894135237,6.1195
0.362597465662978,0.3515
10.8755723446105,6.6945
14.0226041909859,13.565
15.1186870123206,14.37
8.90701291911645,7.4325
0.518767225040679,0.421
0.393668351202003,0.438
13.4975835232086,16.81
12.6667054406849,16.09
0.181024349891764,0.099
0.367515407952804,0.124
3.32565681537364,1.385
1.44786204950295,0.713
3.53666165499044,1.73
1.75970333430858,1.03
0.15107003779817,0.061
3.92746511758201,1.48
0.110823530044328,0.123
0.228649020121612,0.109
0.266569449057744,0.064
2.10792008324003,0.915
0.317151025953936,0.193
0.599730425614155,0.241
1.12526234100733,0.393
0.395144421500733,0.218
0.794931107007252,0.33
0.250911200022086,0.118
0.0460576734918989,0.0315
0.173222585524413,0.101
10.1210176939575,8.0905
0.50251771977833,0.468
0.73209105512424,0.382
1.62948102095646,1.5065
1.19523804596726,0.442
0.520386766520704,0.418
0.71350883690985,0.4215
0.426499120047611,0.402
0.177568471095628,0.256
6.05110304388749,4.9405
0.0676381739036774,0.0655
0.74439705882353,0.7005
18.390027591994,14.87
0.432143893374479,0.362
2.5978198585,1.96
2.70428836848006,1.824
11.7980688364393,5.5
5.97586073466548,2.27
0.509533166916253,0.346
1.00894510335947,0.593
1.04888101591127,0.845
0.181445996561692,0.106
0.952179567955138,0.771
0.588461104295696,0.3075
0.811717467832095,0.705
0.892528547937381,0.443
15.8308812288473,11.06
2.21332604909613,0.962
0.729046429098001,0.516
0.464683787293902,0.273
0.160688811411942,0.049
6.62938079499669,4.229
2.0989421304678,1.38
1.19321987620096,0.53
3.52104268079001,2.0955
0.193801823722826,0.113
0.0519741902666674,0.037
0.247177463752154,0.1805
1.32212822054895,0.8365
0.174990989586095,0.069
0.94742007886613,0.415
0.213477440013239,0.1995
23.2605794341509,13.565
19.5980157869462,12
6.10909005096464,3.56
10.5213058672669,6.08
1.08371256774391,0.49
39.8064995079215,18.92
3.95965327528108,2.124
1.41434110136331,0.687
8.64955757530714,5.33
2.97925754745308,1.255
0.7783776028,0.3875
14.147580374953,12.6
2.25131918907354,2.42
3.30577602609896,4.165
4.89598326939849,4.07
2.80742346438634,1.85
7.1985003413128,4.651
7.31853304262651,9.316
7.31441527209453,12.4445
4.19828834914277,2.886
2.3134178081697,1.2525
6.27458265887007,4.39
3.11304703268445,1.865
0.918504880453922,0.5155
4.29900478446946,4.35
0.575613156298149,0.574
9.99415986871275,9.14
0.373310860386179,0.2795
0.513075697395079,0.518
8.91708163090341,8.2
2.86114467315808,1.9
0.970621313985991,0.5475
1.38975002129741,0.695
8.79854950391641,9.1885
0.439143994101858,0.337
2.37940891975099,1.71
0.967798005730268,0.737
0.302781150191112,0.21
1.10576820930085,0.701
0.577406200556804,0.374
1.70834155825422,0.991
0.938136624723382,0.643
4.94768316257977,3.277
2.6793910063986,1.795
0.760661255051627,0.537
0.969631933417222,0.935
0.56585616240091,0.535
0.365286535773156,0.215
1.21621771407015,0.656
19.6950014393662,12.5
15.4122841929935,13.3
0.906876666989304,0.721
1.74397109900214,1.908
12.4723020553467,7.47
1.75270827436205,0.9845
1.34543227903225,1.56
0.44309467847147,0.493
124.732762822,112.1
7.37023231088484,6.131
3.57884006887671,2.175
2.32990261876455,1.4935
1.00337327358147,0.739
4.92765670000044,1.806
29.2957041629425,20.91
49.0730749013887,32.76
8.1096999303117,6.805
1.08922241986458,0.5
0.564861281294389,0.29
0.768930538177764,0.331
0.778797064324589,0.477
0.201260290805746,0.028
1.32331362238917,0.658
2.18577050085007,0.991
2.77731315282669,1.439
1.69408227164593,0.604
0.301250073202307,0.0765
1.57216706536273,1.0365
0.475827493275097,0.178
0.809997448506179,0.396
0.366659025365953,0.2035
0.278260934839301,0.126
0.999023505784443,0.6755
0.500412223363636,0.262
0.132710879742332,0.0715
11.6617197564877,6.2525
26.78131245,17.84
1.61079584402984,0.71
2.34813468472259,1.232
3.0177379275939,2.005
2.16032814087104,0.8585
1.26666921793351,0.736
1.55133450535058,0.764
0.517852495487708,0.36
19.1726811268693,7.912
0.164333698250223,0.061
25.2721186750453,13.395
0.579369699678235,0.262
1.34663386668837,0.778
1.31502448146974,0.557
1.51286723811171,0.695
3.65114448533906,2.63
53.1636460247572,42.8
6.17328078503249,4.997
10.5468876887547,5.38
2.1518270595419,0.9285
3.12769366542277,2.128
10.301510710104,6.52
5.54666768182583,3.782
18.4916409497209,13.79
1.3700560472166,0.661
2.30440425474557,1.083
2.59637063853078,1.82
1.65385758294611,0.805
3.92267771693678,2.3
1.99780838425192,0.886
1.19738010550582,1.612
0.736818948029054,0.459
2.02384468072068,1.157
1.31043142015853,1.1
2.62987369346611,1.85
26.9195680373528,24.655
94.6961240998416,63.35
0.31819222278362,0.1935
0.719216658917434,0.371
6.58772897230696,4.85
1.61493968426389,0.9285
2.43760653687009,1.4405
135.904913601968,77.45
1.34995875144371,0.854
0.794180002669218,0.391
0.325846824818751,0.153
1.52147075627555,0.823
0.695023789358131,0.336
3.22736973664572,1.181
2.28106705475003,0.828
0.516006782400535,0.2875
1.31126628551308,1.309
3.66929754022912,3.0465
0.194321618972418,0.094
0.0863979841110605,0.037
0.211698275876856,0.102
0.0192208779532731,0.011
0.160788749613165,0.088
2.79809536581441,2.442
1.18107917062161,0.449
0.097987702852149,0.056
1.53007508648996,1.089
0.0613985906177487,0.0365
13.1621173027027,6.9085
0.368294723070989,0.1445
0.12460266094377,0.051
25.775031475,13.84
0.151206941702634,0.143
0.629048908013915,0.497
0.509571645442435,0.5455
1.20070290769506,0.738
71.9545817787407,45.755
0.538908727386649,0.2625
0.330116226888042,0.3335
0.664611189326434,0.408
0.757318945186421,0.373
0.304650673676326,0.176
0.896189153176353,0.681
2.11888327782202,0.791
1.8051405520385,1.53
100.37831293573,67.3
0.608115008286022,0.286
0.569523994908541,0.265
19.424158359611,9.37
0.728514506110513,0.4135
62.8933522093963,47
8.05006985843026,6.5905
14.5472677538462,16.225
49.9805042062397,40.38
2.09518729858264,2.1785
5.9713199050498,2.509
5.54826854559113,5.9645
2.67464853083688,2.979
17.7344717677182,14.1
1.09668986037689,0.7215
7.09284817475262,4.62
1.40428902012549,1.344
1.19157425948829,0.482
0.577986013390491,0.2725
5.02350497154037,2.27
1.4530303685589,0.762
83.3100689994283,52.7
1.26177312897545,0.799
12.9001171167412,12.47
0.132697863047539,0.081
0.760355480333951,0.251
5.79436446,2.313
10.5103069335574,9.763
0.362035702707106,0.178
0.735674728577902,0.809
0.551371118873321,0.572
0.179681257850895,0.249
0.769023224,0.373
33.187576441305,21.8
10.1764911,7.6005
1.22529703720323,0.66
4.22774448462917,3.823
10.6385087038122,8.3945
1.78894344040952,1.51
3.44032679595484,4.445
2.31057355719297,1.56
2.36013307294527,1.5555
0.620055106101824,0.3305
2.75591366710999,1.585
1.21625489701484,0.368
1.91790863158609,1.31
41.9021190737953,25.7
6.79474886447341,5.18
34.0886932091101,25.1
13.9913136170231,10.835
9.67813517593066,5.204
8.60640836623337,6.42
7.61113669503405,6.98
3.25655558326121,2.5
5.52077880368207,2.8
4.65296287983756,3.15
14.4911309861244,12.34
21.7436307760889,15.955
4.48083846348775,5.012
15.7569380917253,12.895
8.38913113435893,6.222
7.27719865081696,5.624
5.92076180223908,4.298
4.81619481962427,4.445
2.96052547031534,2.5535
1.45591647140062,1.878
12.6843065190303,10.44
26.4209941979373,29.38
4.4325758905563,4.5255
19.6259310961435,15.755
9.91215435574635,6.003
1.81814974070995,1.165
4.4184687311371,3.53
9.71898357801256,6.051
18.0595174055288,14.85
8.35731251860465,3.469
5.77251522048171,4.772
57.8303138844127,43.1
1.33334818970192,1.44
22.5637995858824,26.62
31.2187403102931,22.85
45.3857145417886,48.46
4.57570046984573,5.21
116.961246381627,74.38
4.0587804326923,2.87
12.955808619398,9.563
8.0129388801212,9.322
2.22345233853588,2.491
0.254022987377279,0.157
6.16563574959375,5.18
10.4935513785725,7.203
1.81929488654401,1.53
36.0368762349701,23.13
26.5055046465122,19.475
11.797752759499,10.294
16.1045350622984,10.7
1.67497661362068,1.258
5.70127310306158,6.03
54.8199405317281,45.06
6.43683428837633,4.546
2.56949479285714,2.8005
13.1373453458696,14.095
21.9139888670183,22.395
6.38855818928967,5.3645
0.906403830773071,1.14
13.9800934263793,10.5
8.93373960192308,8.8
5.21579921927928,5.3735
2.65926305044148,2.2
6.40186982970204,5.01
5.20536696630289,2.9
4.03650607295858,4.7435
0.716205639328559,0.447
0.619790490318821,0.56
4.26130241832114,3.48
54.185861535315,59.75
18.6451610140377,20.2
5.57831680619721,3.285
31.1655467763254,22.395
0.950562210448514,0.799
3.25838339453842,2.085
2.39304300469407,1.24
2.10935740935885,2.325
2.79563234662301,2.395
45.4755364453135,33.41
14.653171955175,7.158
10.1825425806283,9.198
0.0954670220668362,0.075
2.05953242594293,1.177
47.3793031890558,31.8
1.98403803045004,1.371
0.432443710856553,0.3735
36.3298093243172,25.4
8.66837192362975,7.67
1.40281424959865,1.3625
1.51754665754761,0.904
0.160398029360408,0.169
0.895892808302573,0.529
4.21225122659865,3.76
1.70348189236689,0.868
3.31421715231888,3.74
33.2044091891228,30.28
5.40641548241561,6.034
2.756803169257,0.983
7.02786295314129,5.952
7.78260083689558,7.1925
25.706720410412,21.28
1.29458706171429,1.13
0.982641517402856,0.894
6.1561748581808,4.58
5.78003993864868,4.935
0.807730957000912,0.635
1.95366764995084,2.375
6.96554905675525,7.444
9.86468832287664,8.963
7.94488907107941,7.97
31.8868517050916,32.29
8.19418716274104,8.8
22.3831780733262,18.2
3.42973052229229,3.18
5.91757151179665,3.706
10.7273402493461,10.22
84.3147908790956,60.8
5.30258586863845,5.097
6.42842450529248,5.729
0.130501903115625,0.142
5.31664423805572,4.787
8.65412248864646,10.2
7.28645419979889,6.39
1.63732857012294,1.2545
0.820019291026626,0.3315
5.96243912444305,4.12
9.94939089701302,8.64
2.71742666268022,2.51
4.32179678815016,3.93
3.5562482446752,4.13
28.3645356591313,27.55
6.34973833294653,6.5795
12.4965451105823,10.12
8.55542038318438,7.814
1.21506212215145,0.951
0.952170017767599,0.759
5.52440328048114,6.044
0.762752733572283,1.06
3.13413212540561,2.84
0.892595773873767,1.095
1.09337129945429,1.053
18.8356232096516,23.05
1.15573246575332,1.355
28.9391905439172,39.52
23.5992063941807,29.725
6.16867447520935,6.885
19.6059463823686,24.9
4.35099999325624,4.515
9.35307301398037,9.876
92.597244700558,103.3
30.0477707897521,31.35
2.61925689754802,3.645
9.87423115960201,12.1
8.75397961543125,12.995
28.2536523365875,36.63
1.99881487378324,2.03
18.9882829186252,20.075
10.6148612474317,13.2
1.17283399291384,2.42
7.61079697379161,7.537
23.7510941896065,22.6
1.90491595215521,1.3635
5.91312867726483,4.6245
6.72016584400208,6.07
35.2826504979369,20.81
6.68435127410278,6.2885
10.6965144519353,10.54
16.295477260474,16.25
1.13772083779383,1.275
6.87972033073656,7.469
13.9859088716224,11.55
17.770791769541,17.8
7.64458654856595,7.9
14.2710449361906,12.6
6.5723435509543,6.71
48.6952976040258,32.4
34.5930534983907,19.99
12.3372230526798,9.3695
25.8425822598155,16.75
3.57701383426669,3.376
4.7776363084228,5.018
0.929851149463415,0.8685
8.40864827903382,6.0365
2.35249695383968,2.37
0.936620957429132,0.306
65.1205231545687,49.855
5.28561652349221,3.48
91.2697311002514,79.855
19.3932080075176,27.2
5.8738172460749,4.6195
0.150319189829236,0.202
6.77289480766495,6.44
12.1538929290739,7.9975
95.8448003199959,69.54
1.04657166825633,1.1
3.90056691665137,3.96
21.6784788241916,22.13
11.7566771837578,10.85
2.52825808868285,2.815
48.0121913972472,47.45
31.8709542230174,35.725
6.52593618158112,7.516
50.3615625013183,36.25
53.506657009862,55.74
6.7095293873452,7.758
22.0997351701209,23.23
21.2565018714187,17.57
0.0919761699007567,0.025
53.1926924031113,50.565
11.7830960899433,11.515
12.3897274652949,11.995
16.2186629196032,15.085
27.5042845602762,29.24
3.61960804433289,2.419
9.02536662836995,9.2895
71.1871288840951,66.14
1.80711254260647,1.9545
0.720835879897726,0.83
0.704269926756098,0.779
3.34730319053601,2.111
112.962425806452,104.1
40.8329522222992,27.08
23.2642709799345,17.77
29.7076559030748,31.25
54.1372256601969,36.64
116.797075533499,97.97
11.1137357599305,6.679
4.57402313431823,2.752
10.7365076546881,12.88
63.4976413404323,52.21
3.98416566079295,4.3455
15.7165967360022,13.1
1.58322363475431,1.603
1.20602633676307,0.8415
0.479458271151418,0.349
9.1840729457436,9.69
2.01408744539411,1.438
0.856717962103563,1.178
45.8660298113716,40.425
13.9705433537353,18.03
19.3183205931371,15.83
0.88932004008097,1.6445
27.4639012181489,27.255
8.16873921316912,12.215
12.4805194962489,13.445
14.823461158347,12.585
24.8459185731432,25.11
5.84402776139471,7.151
14.0738356455997,18.61
12.6939670730692,13.48
20.9658377578403,25.52
39.9776239115292,46.37
9.19083582141081,9.7485
18.0463406178908,18.235
8.01903704376466,8.496
5.21231277193843,6.008
1.03917015241747,0.993
19.477654735804,20.62
21.8940670475421,22.91
2.22287153058856,2.9805
43.7275138883583,34.97
31.4817788166645,22.54
4.247355451359,4.219
4.07733442810068,3.752
2.69685887202889,2.901
2.72586271792853,2.747
7.14114396319544,9.3195
11.2822355912152,12.935
86.6019053202869,71.71
16.7722196316546,20.95
17.1075971980341,15.41
1.52524241171086,1.5915
8.81577149652174,6.6975
34.5551431458606,29.05
4.61120695381093,4.913
6.33896716715476,7.679
5.12038003636364,5.976
1.34724913649485,1.009
0.567393729008408,0.227
3.62737376932721,3.7
3.55520959939646,3.497
1.79003473306919,2.319
0.628024990869646,0.794
7.38368708068049,9.747
0.0592418739176587,0.103
0.115061333333333,0.115
5.87589373653873,4.8575
0.812189563202856,1.073
4.71087691349461,5.328
44.9038998727268,46.33
19.0767373478071,21.12
16.92419864562,18.91
7.55730450464055,9.45
4.21075369370157,5.6275
21.1887376357473,21.49
8.73036386249164,9.4465
14.8703647873072,14.51
55.3478084229419,49.36
9.60088298705708,10.3575
11.723046806974,13.21
4.42546912145511,3.2285
5.51174697943804,6.4385
1.32535889268003,1.516
2.31638482648142,3.421
17.6825537613425,16.11
12.2597073273596,15.135
25.2531334064516,24.31
4.97146788695402,4.102
3.50164065731886,3.666
3.09885319354839,4.04
0.792786346623923,0.8145
0.815126129032258,0.393
1.5586458798229,2.361
1.97883741702574,1.576
10.6609867172676,11.43
87.8476661225651,61.24
37.0770989907804,24.25
2.16690719621059,2.34
8.04330465194532,9.962
25.5489720538209,26.47
31.1524198616457,28.08
24.8264388736188,32.34
45.805529601936,27.43
4.78507963000834,2.797
13.6824887512441,8.189
17.108842284852,17.14
6.69895681614506,4.858
1.61640836112018,1.7705
14.9495893228552,14.75
10.3720984102737,8.3775
7.64399709513501,9.2
26.9122511412688,19.39
6.07130530984997,6.4765
21.2769791839471,27.625
19.7864787885582,18.65
4.75751165059799,5.023
11.0823312862131,6.7315


==> DATA/monthly_data/monthly_data_9.csv <==
"q_est","q"
8.1434015,5.778
7.60605087677726,5.687
9.38331586292836,5.86
4.08290718120805,5.4895
1.35595852795396,0.99
0.601001907867765,0.23
0.063283959390863,0.059
0.573119159296628,0.201
0.365592334169849,0.1455
0.275261474245034,0.305
0.418405953345455,0.655
20.6257603989401,24.11
4.44195337703261,4.139
3.8722172441357,3.8015
3.06334351568614,3.2005
1.62220095140665,2.241
2.1381621724866,3.619
30.7715804908322,23.115
23.6321627254902,17.87
15.6044931566265,14.96
4.05708836190477,3.3715
5.06115668450259,5.894
5.52310744680853,4.386
76.9368582621721,72.93
91.5320968641675,86.37
62.5237860983608,51.79
0.833427221088438,0.565
8.71794854822492,7.066
7.88960238591917,5.77
34.12425,32.34
12.0877410760234,12.3
4.04215319607843,4.8
3.89483799893843,1.661
3.62358403892945,2.873
44.7510023080684,31.715
6.1288756,7.37
2.07049823550088,1.135
40.829912063086,29.29
8.91389581703108,11.35
0.852455160220993,0.36
14.0127403002545,14.72
0.125042859106529,0.11
4.41978799841772,3.0405
1.54856255555556,1.068
0.679751710144929,0.333
0.1038501617357,0.092
0.500721946472019,0.261
0.731258532467533,0.506
0.321209871794872,0.224
7.47297148329048,8.025
1.32843889464594,2.019
278.67790469697,222.9
1.06814462015504,1.005
2.10477337230341,1.71
312.875748408279,264.9
128.275033388278,96.205
3.56152318071375,2.377
14.4915958728965,13.66
125.184847961321,102.1
8.43045446594273,11.1
8.18578645544554,9.4205
100.171440125261,73.805
12.3989122409639,10.21
35.0725891470216,48.71
1.64788658924731,0.896
12.1924263333333,12.08
66.3242521082802,56.795
26.2790795134596,28.33
0.627932049418603,0.8465
1.67529353637902,1.7685
0.666363362745097,0.6215
4.87597267064083,2.42
0.274618826730692,0.262
37.7152023166974,49.91
93.9864617704363,55.66
28.5221843046875,28.055
19.9251342075472,25.115
17.6960634191368,21.385
56.0419995597534,49.51
30.2470542927928,20.08
21.3941637960784,21.37
59.2346975483871,58.23
1.71874496376812,1.54
8.56988244171779,8.817
6.22915515081207,4.664
2.70366709859155,2.764
2.68004958301158,1.91
8.3340929235338,9.121
1.55675401169591,1.549
1.51161807017544,1.861
1.45032900974659,1.533
0.391197098991173,0.2105
0.249844071340713,0.1705
12.9975270767613,16.265
10.8135783846154,8.462
70.3778041707225,46.81
16.3443373098479,18.31
1.96763148411569,1.376
46.1259801592165,37.12
44.8808680999357,39.875
126.565196149733,115.3
1.2568343159521,1.274
1.49478483600305,1.156
9.70158142493638,4.143
0.526285100881488,0.567
1.94345147855918,2.379
1.09687593920336,1.463
0.567713300627942,0.7835
0.182302726032071,0.2185
0.330267302355599,0.4085
5.5483048192771,3.796
0.672112161290323,0.806
13.108293073593,13.1
2.31156763636363,2.504
3.25154467682264,3.105
3.61754063198573,2.653
9.46387527272727,9.637
2.90021046540881,2.068
7.83671017631224,5.521
2.2416889117395,1.539
0.349619835479255,0.21
0.297564498977506,0.207
4.92901512345678,3.7575
2.47944934093872,1.6665
1.06991100981767,1.12
0.779148991731407,0.531
1.61530563080169,2.205
3.1706685002318,2.254
4.74514110714284,2.646
0.167117263157894,0.091
2.33348629173989,1.377
0.254119499999999,0.162
1.617588,0.926
0.911386222222223,0.51
1.0384171626148,0.608
32.7330598323329,34.54
28.9257180628273,33.61
14.6549300438449,17.65
13.5192899190369,16.03
17.9805671691737,24.28
8.02468470692097,9.307
40.9939711746701,49.62
114.055754960305,142.9
19.1445552521592,26.105
16.0998386501634,18.7
35.2994354934836,35.49
11.5268875868263,12.4
14.4248506668166,17.495
7.49925400413127,8.758
9.89098341272234,11.01
6.29281056144366,5.9355
17.2373473525977,18.25
6.29274742016529,10.835
9.35628759911806,9.9215
5.42871612541391,5.61
3.69255050650709,4.443
1.76333942284367,2.595
9.17454374812609,10.05
5.64204613703124,7.44
6.68912766233766,5.87
1.19240987327365,1.356
6.76597386859859,6.86
102.829770884615,144.3
2.08206807578385,2.37
5.35864159863665,4.7
10.2833642874939,11.3
27.036294051144,35.44
8.86000377994669,7.0835
16.2402931467213,15.55
11.7350954242464,9.695
1.05362601349814,1.266
3.1581248540146,3.25
3.65104858411461,4.9435
5.08942179436451,4.6825
0.424617317269076,0.311
1.44575013618677,1.235
7.18424651565334,4.996
3.15183225806451,3.823
1.38016671547096,1.608
26.7116688448335,25.695
75.9932316218012,75.215
32.130012133169,35.48
128.686525854859,119.2
92.6240644326429,87.335
14.0381734535337,11.5
19.3970185881792,20.455
4.98746306139267,4.239
12.4451722237569,11.58
4.50852706552705,2.665
1.31746718446602,0.9535
7.51940823716012,8.106
4.86682647560977,3.945
2.43692833391916,2.4305
11.3923819653929,8.5855
100.461483050848,93.09
8.67221575260805,6.075
0.595118405422057,0.326
4.2835029477304,4.072
3.34757176202861,3.784
5.46140413943353,6.475
2.31822117794486,1.525
0.893850187265917,1.317
4.19097102167846,3.315
19.2904647231468,9.911
4.73490986394556,3.0915
8.13195303983229,6.502
12.6776491324201,7.89
2.52338341786807,2.1035
1.24506644444444,1.282
3.38750833191851,1.661
3.58037194904459,2.75
0.943041885416668,0.699
9.8172647,6.77
100.314903037475,110
1.66194980912863,0.57
51.875690625,43.6
30.6016242335767,39.9
32.681396980326,38.22
4.58160368174727,2.25
7.12121923076922,8.87
15.7391090535811,16.8
4.88881499811794,5.437
5.18277393974731,6.46
4.49698875566543,5.518
5.28767058919202,8.3045
1.75123975053079,2.2035
53.9879637096775,73.245
2.01342291666667,1.29
0.0713049562419563,0.0755
21.9623384728341,14.5
5.46394765726291,6.2085
13.88593375,20.2
10.2841300880503,7.988
20.9108425384615,16.63
1.45780833333333,0.7705
9.01821518134447,8.68
2.23402247713343,1.97
2.07191212033694,1.13
2.22644639915319,2.144
0.645514527027029,0.3005
14.4144859766082,11.37
29.0658935325963,33.13
2.84662122188139,2.67
3.27328234607645,1.8505
6.79689566101695,7.8
0.847162074626863,0.421
35.3168845179063,30.85
49.0925390807614,38.45
1.32228324738676,1.848
3.10081352608584,4
25.2415303656598,23.7
0.377250641258318,0.1955
1.43227123333333,0.69
0.845021380952385,0.322
0.0163011450488145,0.0975
6.92928174358975,3.42
3.43861424221129,4.343
1.44756070953437,1.218
4.21120355749634,2.0095
0.01007,0.023
0.0242022529313232,0.019
0.232803452267302,0.1745
0.84288320029564,0.93
0.617656662624163,0.6375
0.345534418710264,0.21
1.30818266109785,0.729
0.000126112266112266,0.0015
0.0052125502901354,0.005
52.6750771232877,56.85
82.5555173553719,59.9
56.5518464614621,56.49
9.05133176470585,5.345
107.911027826748,87.15
0.874752249464668,0.64
0.753304538491601,0.17
20.1830524230769,11.51
31.0161379643527,17.27
1.0672860777899,0.2355
1.96719918360277,0.552
0.528821796908542,0.317
0.79723821061793,0.498
25.3319372727273,14.9
2.4503930640394,1.255
31.1272376659822,29.85
8.88682285714286,4.967
2.94891162724014,2.06
52.9342496017971,55.56
32.8865745239852,29.2
18.8980271580989,17.45
7.16659516159251,3.82
7.70342453083526,7.57
0.544346666666665,0.507
1.13794478731343,1.1335
42.1039931617864,50.35
15.9893337984496,12.2
1.02133241501104,0.484
1.94474390247678,1.531
40.6441580912863,50.4
2.26808655882353,2.61
0.662056585365855,0.51
0.129214124107634,0.119
1.27035371621622,0.8075
1.44987992857143,0.959
4.37512141935483,2.61
1.40359213513514,0.646
3.07048634146341,2.06
1.35415635170603,1.0315
3.11039757432875,2.829
14.6396094853888,9.3315
1.1675222893401,0.4695
0.549677271186442,0.534
1.06602814449918,0.925
1.10053689839572,0.477
4.02061951297405,3.61
44.1919463999999,36.485
2.33650226304802,1.714
0.184235195020747,0.126
1.56449690322581,1.118
0.39807899086758,0.172
1.22176539449541,1.071
41.1781296496815,28.63
37.5463892247043,29.3
0.364182171171171,0.279
0.48322724691358,0.14
1.10219241056911,0.648
2.12408024344569,1.732
2.36895961676647,1.485
2.00658563461538,1.854
4.49741696969696,2.73
10.1612541237113,9.35
44.0927074885844,43.2
29.9719355974842,32.8
1.94919670948012,1.397
7.85888896830269,6.293
3.5841647718462,0.964
14.2431708695652,14.16
47.2794083669226,36.055
9.00325708333333,6.711
88.2099062321329,59.8
136.406289417989,79.2
16.8685742778434,9.6815
24.0801720172712,14.47
4.15362032967032,2.48
3.17359220169362,1.586
1.4518901670282,0.645
22.7147435632184,16.2
6.69190478279294,5.761
28.5505966027398,14.56
137.915804347826,79.11
3.1402827672956,1.2875
2.19332937634408,1.0395
5.79614347826088,3.0175
3.85151327007299,2.521
4.65893551020407,2.1535
0.543603896995709,0.2
0.121967610017889,0.058
5.71638751937983,4.48
0.946086892982457,0.5595
0.758925528575843,0.67
1.36856256167979,1.3685
1.11137403883495,0.5735
7.28477827672957,3.583
1.26110606398349,2.015
1.96586295220811,1.889
1.23529297119342,1.212
1.49658170414201,1.773
8.72965978135787,5.02
0.408706473895582,0.291
3.38884807831324,1.962
2.14406076356589,1.447
1.35369728619153,0.713
2.37439546531303,1.32
0.730233723300971,0.4525
1.93578378378378,1.05
1.75647335083468,0.923
4.23395447674419,3.1
0.804856660104984,0.6215
1.23874691552063,0.847
0.60629925705795,0.397
1.20640132303732,0.832
0.258953942740286,0.158
2.56281002521008,2.585
25.708270630137,14.19
1.21820626823941,0.608
0.32053370758274,0.326
0.498045896328295,0.238
22.7168195614036,14
31.7241444444444,22.33
6.43361391666669,5.533
2.05815007351891,1.183
7.76297137340876,6.771
1.45885277777778,0.6775
2.9075046313364,1.9
18.9550648679514,9.605
55.3469121387283,33.68
1.38347779217747,1.089
2.31864633879781,1.842
0.0757031280056577,0.066
0.111503286624204,0.086
0.0212277551020408,0.017
0.499698007490635,0.328
1.52078095614035,1.22
1.96866624748491,1.28
18.8977609465525,10.68
1.33661631712473,0.683
0.242975228070175,0.176
0.758083933884298,0.455
0.615895794117649,0.279
0.0756804022169438,0.032
0.831078551546392,0.4555
1.42072363474387,0.606
1.02574747441217,0.4975
0.687888867850098,0.376
33.9012834299157,20.62
0.386572916666668,0.1995
0.272541593673966,0.127
0.128601509933775,0.067
0.0420330121341898,0.02
0.170461453183521,0.0635
27.4721116677617,34.925
68.8594282967246,72.57
0.131086319006373,0.0535
26.9662663536585,33.635
10.4371975817196,7.4605
14.2334834566813,14.485
0.707495064216775,0.254
0.781545411436543,0.496
0.0136371228070175,0.009
0.331591520121489,0.1135
0.733941085858584,0.2765
0.190644609865471,0.141
1.5984438185654,0.81
0.00382210572687225,0.0095
0.130808549019608,0.0715
0.0161448925619835,0.01
0.366743466666667,0.2225
11.7533972307692,4.66
1.64490166481687,0.8645
0.575764145299144,0.208
1.40391522137404,0.5825
0.851013895393473,0.4085
15.0162418300654,6.64
0.246130771717172,0.1025
0.147983120567376,0.124
0.271033333333334,0.167
0.00962858974358971,0.007
0.498492260869566,0.277
15.0407055355249,6.654
11.9116722110453,5.3
2.73364739802519,1.416
1.95079123645634,0.836
1.96476554091816,1.2235
0.320693391459075,0.1285
0.821580175438595,0.374
3.0702297188755,1.5
4.26464230769231,1.614
1.32226386268344,0.5405
1.97550854832347,1.03
1.20993684005979,0.592
4.92036039246121,2.4
0.560324594594595,0.214
1.77893811946902,0.8525
0.467148102161099,0.28
4.81115435582822,1.624
14.8643707042253,6.66
1.75527350493097,0.896
0.130280289855073,0.066
0.985653518664045,0.5105
0.271161548523206,0.181
1.15587442847365,0.454
2.88338222222222,1.145
0.803857422222224,0.2795
0.156451143984221,0.05
0.351567833698031,0.217
1.10479701813826,0.5265
1.84338002079395,1.15
5.71482920634921,3.38
2.09441411764706,0.7165
1.10348421212121,0.2885
0.907865624999999,0.5765
0.271779165692008,0.2475
3.64581818181819,1.955
0.580042798982187,0.3515
4.01483007116451,2.52
1.96127333333334,0.584
0.602636522875817,0.192
0.746301270114945,0.2755
0.551363428571428,0.2205
0.229468629014396,0.1765
0.542104102323965,0.183
0.3524428,0.1435
0.316528119850188,0.085
1.19364901943845,0.3475
4.03417914492753,1.47
0.193296333333333,0.043
2.52719356467662,0.82
0.0551544280155643,0.0285
0.606954566929135,0.351
1.74126514247846,0.5795
0.942738862745096,0.33
4.01145497878167,1.26
2.26297224649299,1.265
2.20780580110497,0.689
1.45695938437741,0.649
1.81509464763918,0.8585
1.47258361783439,0.775
1.55362396827134,0.6295
0.870717795918367,0.4445
0.423412283018868,0.145
0.133750084210526,0.056
0.414906595593462,0.171
0.296500927083334,0.1035
0.376993237099025,0.244
1.19632327823692,0.484
0.968330979020979,0.95
1.06084134626436,0.386
0.466286089285715,0.195
0.178622325581396,0.0845
1.52710825,0.7765
1.03164672463768,0.385
0.0399800401891253,0.02
0.0477075432692307,0.019
0.779500637339059,0.8395
0.160318425925926,0.191
0.346380763681592,0.096
0.466809592752062,0.128
0.96529162094102,0.32
0.176683174917491,0.15
0.3560965,0.502
0.358684675324675,0.42
0.361707184507471,0.3795
0.398486989775051,0.361
1.90301116010499,1.34
0.985083091778206,1.919
0.166813845430108,0.168
0.238565575388777,0.217
1.43566114583333,1.525
2.55511239130435,2.17
1.86337216949153,1.77
2.55214020366598,1.18
0.212374831932773,0.052
0.928074755186721,0.644
4.90264676018706,2.83
12.3872781032078,10.25
0.177958930112165,0.436
21.8129435294118,10.84
3.32248000000001,2.53
1.45027133675565,1.17
9.29098188073393,5.695
78.0519980620156,40.85
5.52639,4.05
2.83845084654995,1.91
1.25295817821782,0.525
0.466178118721462,0.376
10.1553967970205,6.525
0.0227512731006161,0.015
1.33753643908472,1.37
0.852198666666667,0.601
3.54902734393405,1.595
1.0872805203252,0.875
1.45105393911996,0.786
0.711659106529206,0.36
0.811617547073791,0.576
1.36840455474452,0.958
0.233526078853047,0.218
0.360336846153846,0.3265
3.20460514062499,1.54
0.217380413223141,0.187
0.475695485265225,0.254
0.318818461538461,0.185
1.65330557971014,1.47
1.44727596899224,0.906
20.5675741580756,9.21
0.7640011994852,0.652
0.893477341530054,0.521
0.437694008474575,0.434
0.945689157320876,1.0485
1.63989540997831,1.26
0.766594842767294,0.772
0.0580971534195933,0.052
6.55731088235294,3.62
3.72887440776699,2.635
0.0188841160575824,0.0105
0.163601526071801,0.15
0.190140951489997,0.1095
0.00665174609647193,0.006
0.77906086525,0.4665
12.7664056164993,5.97
1.73672720369882,0.687
0.957828819672131,0.905
2.99366535162432,2.469
1.28316554670393,0.8205
0.548887389296342,0.4985
0.155117813303778,0.131
1.24014099693023,0.879
0.0815151816500313,0.08
0.401485968905845,0.394
3.36722908287414,3.24
1.24175464460008,1.215
0.5049999798,0.381
0.493371944076471,0.569
7.58513470588235,5.53
0.414672346550132,0.506
0.226144,0.094
0.0513563418532019,0.028
0.266095034949727,0.201
4.00318557899917,3.17
9.51004887073653,4.225
4.0037763675373,1.35
0.0249861572008016,0.034
0.170030417910448,0.138
0.133229169355494,0.107
1.29577955176091,0.924
48.6974626508586,27
0.0149484621718331,0.0125
0.0960639038127764,0.097
0.0890679107878377,0.0815
0.0412260870191724,0.016
2.66918379700212,1.7
0.0076912466367713,0.012
0.0633509609243225,0.059
0.00405348562507248,0.0045
55.5838711864407,27.98
1.11148524064171,0.567
0.0294044135192513,0.029
0.0597136762577979,0.08
1.79892301197683,1.04
8.0985942242841,4.815
27.4107505871445,14.51
3.98125963658123,4.2
0.136012923237267,0.15
0.121593939326582,0.189
11.5089770625063,5.045
1.41150256598648,0.7295
10.0301884691191,4.73
0.595585242645199,0.4535
0.698404359888889,0.399
0.613909698987128,0.3
0.250470611261285,0.242
0.0913117619636364,0.086
39.9079113403846,22.4
0.307880989538131,0.068
13.9419509722231,5.55
1.96044391508824,0.759
0.925352790250668,0.3325
0.744003536446225,0.31
3.52916312975622,1.91
4.03290282321407,1.22
2.26226007253023,0.876
0.738722366715266,0.385
1.16355182396507,0.499
0.0314341768102258,0.02
0.113112843524728,0.102
0.982126944760584,0.841
0.327687841835411,0.1245
1.03598389228643,0.588
0.242339608695652,0.1175
0.686391403293764,0.233
0.723070992253202,0.296
0.318053526379381,0.147
0.39381989673991,0.2225
0.0432010217640734,0.0375
1.51658584713039,0.667
13.1569712283832,9.944
0.301021366724282,0.286
14.7189442424242,13.015
23.6257916893733,25.21
27.3376765704776,25.43
11.5701492424242,12.41
0.390323412698411,0.323
0.400398841354724,0.467
26.126509572783,20.45
21.961483134528,20.24
0.146558800330435,0.108
0.303419278001773,0.119
3.04564809260351,1.45
1.4090450126635,0.5415
3.41723926468703,2.12
1.47131797863462,0.955
0.127357815053659,0.06
3.67305208034975,1.69
0.0556353374469926,0.066
0.204447075095558,0.125
0.277039352707026,0.186
1.66751189694059,0.9575
0.325959512155323,0.19
0.601133142857143,0.286
0.85419282870033,0.369
0.382402504616749,0.177
0.841327720585582,0.398
0.257784784961737,0.129
0.0389376922877863,0.026
0.167696829383886,0.0885
10.4586487374874,7.8835
0.477290969632479,0.4185
0.693028510853546,0.3205
1.65156886642162,1.4955
1.24370867755301,0.483
0.451763439886681,0.4305
0.535301107510543,0.5335
0.40679801860646,0.392
0.124311764361622,0.161
6.21335849878007,4.66
0.085800602486362,0.083
0.779239441955479,0.6535
25.9646546813283,16.28
0.514634637438529,0.368
2.72202269542373,2.02
2.6117676843717,1.6815
12.3457876777251,5.24
5.9947134673869,2.64
0.470433864770828,0.298
1.04513240519951,0.668
1.07650809047366,0.811
0.128819556431241,0.091
1.12458621382565,0.7585
0.677707549049222,0.3495
0.858260561524849,0.656
0.835104418604651,0.408
16.9983598419801,11.4
2.009174251,0.9715
0.610239168128828,0.353
0.4238068839779,0.239
0.1108512134,0.047
6.86884823500579,4.394
2.02150742254078,1.315
1.21965641749657,0.5815
3.11171849462579,2.2275
0.163193649446494,0.1045
0.0394358641702308,0.0285
0.198325932262356,0.165
1.15177813739916,0.6175
0.084432902516208,0.059
0.455510921597484,0.347
0.214329245746373,0.201
23.4019299228975,16.65
19.8369212204396,14.1
6.77576989125227,4.235
9.74183753375882,6.26
0.869886072657534,0.578
31.8235825213326,18.84
3.6589724497077,2.36
1.29658660354397,0.922
10.191336195358,7.5395
2.70528471107692,1.395
0.78981015218648,0.403
20.9762812092744,20.5
3.12663307140828,3.835
4.42454769225955,4.42
5.73383082912179,4.794
1.95437426641022,1.84
4.43537624886525,4.28
22.0965452774296,22.94
7.3999699424,4.614
5.14582759375,3.1735
2.2825461902426,2.474
7.0020954944803,4.57
3.2889761595938,2.38
0.96682147467893,0.634
3.65412922147103,2.613
0.824032484484765,0.894
12.9590492969542,13.4
0.494184184210526,0.3135
0.861038996126651,0.8545
12.4989250045787,10.0065
3.67705575642931,2.181
0.647643548489249,0.4515
0.893544286418353,0.711
7.07993469261248,10.705
0.349086074419735,0.335
2.13137378602808,1.475
0.947900487231233,0.736
0.309169526651528,0.192
1.02063604101394,0.817
0.626690089308935,0.3075
1.84289225001391,0.984
0.993846443240088,0.752
5.75928732336748,4.096
1.91110848890306,1.4795
0.687769099712721,0.463
1.30402811201389,1.141
0.540023418479387,0.4065
0.249755788828292,0.186
0.663073428068066,0.581
22.5620217669693,15.55
18.9424546704285,20.14
1.13712120739514,1.0155
2.36144177631746,2.47
13.838521404273,8.8
1.83204833172026,1.62
1.81191115977605,2.0715
0.585842125401698,0.6705
101.595604831441,63.43
12.903240411751,12.775
3.46285802214872,4.28
2.52907006904241,1.505
1.60435974025974,0.9875
3.74084979059406,2.49
33.0791031554127,27.69
63.0062586308018,52
11.0938116348195,10.65
0.92853384651295,0.489
0.621557183482298,0.406
0.911879400355363,0.422
0.861642643054393,0.487
0.209171747194251,0.028
1.08106898501348,0.556
2.19210723529387,1.12
3.40104754099029,1.689
1.5923501588785,0.765
1.07646084286905,0.255
1.53459560527037,0.878
0.457461960179404,0.218
0.907122876636364,0.5295
0.298285483364978,0.164
0.248266524221142,0.124
0.992875380823991,0.499
0.51888901616,0.32
0.10967880336,0.066
10.7104135761399,6.905
34.3064482462264,20.11
1.54685518896982,0.728
2.66235162218221,1.63
2.39517546394731,1.72
2.04627101253846,0.971
1.4124703486281,0.889
1.28024723027276,0.8065
0.503347519648706,0.3045
18.0328791927306,10.69
0.158469483260656,0.096
22.4140122227617,11.03
0.659531450992119,0.257
1.1390972639698,0.773
1.12633656533147,0.5785
1.27738889361702,0.696
3.95671124304267,2.633
76.2356182964876,68.7
6.14696592306401,4.491
14.1183884094166,7.46
2.14609304406966,0.801
2.70374898833515,1.501
10.4868600269088,5.95
8.27803192536549,5.8485
28.4036030758285,20.38
1.42647201556994,0.572
2.03405825659007,0.907
2.89863434778798,1.096
1.52936094583273,0.79
3.9650377793834,1.9
1.98279723863636,0.7835
1.89003473129267,2.375
0.872913789454546,0.3575
1.96114211496939,1.081
1.33355571513772,1.09
2.06338729919054,1.59
40.5690020429177,36.61
110.69994245283,63
0.28435629293026,0.1425
0.790725256172294,0.352
11.128860441563,9.02
1.55694626315789,0.8995
2.70346876812874,1.3595
163.54749934507,107.3
1.27541762334677,0.789
0.72237600570968,0.402
0.35003273463082,0.171
1.49087553754402,0.574
0.646200758339905,0.27
2.86189411466242,1.0025
2.11119640010954,0.717
0.44223229583383,0.2495
1.1104478438,0.534
2.89495315861152,2.4055
0.17116598245614,0.068
0.0866106747005131,0.048
0.205006651685393,0.104
0.0294072495068566,0.0305
0.163498342214286,0.11
2.32266356566211,1.931
1.73574845200849,0.848
0.113329034105827,0.092
1.48899880544996,1.51
0.103810494328729,0.0615
15.1489614101686,11.8
0.323146422827359,0.1355
0.116007313432836,0.091
33.05982685,16.51
0.217055384633301,0.289
0.756639530393352,0.794
0.736568930174925,0.948
1.2335151412132,0.812
83.0616424151943,49
0.583581748610098,0.223
0.364103331544226,0.449
0.574798099231378,0.336
0.6765735,0.306
0.236679941456027,0.1555
0.648901253591831,0.243
2.1796666544375,0.66
1.696430694,1.13
95.4144854619189,68.9
0.413239711270369,0.152
0.373770775510204,0.147
18.9657978269427,6.285
0.421155362854299,0.2115
82.1464635672011,65.59
10.045752,9.8225
23.8823160462347,19.705
75.7378101576026,67.55
2.56591760957625,3.172
7.51613076881308,4.719
6.91976276,9.1035
4.44643660708654,4.729
25.8712980031697,22.7
1.4273840239857,0.995
10.5480528239203,11.8
1.20204879892475,1.235
1.11131740018447,0.448
0.628302741694915,0.358
4.89314246059406,2.15
1.22833102684496,0.422
96.4805163636364,81.37
1.53568944407066,1.17
18.2584137678981,19.15
0.130488664340713,0.0945
0.670223357594399,0.255
6.38194261578868,4.03
12.632194473161,11.8
0.355935920201496,0.158
1.08573420187115,1.36
0.847784376620172,1.047
0.225676947808618,0.318
0.716344664069913,0.313
48.6053332773808,40.6
12.7523187051027,10.95
2.01215094432044,2.011
5.46274570522782,5.565
17.8984283102755,15.465
3.19060488836385,3.175
3.70131893846154,4.891
3.46718441489285,2.5
3.06379108156282,3.1915
0.657409349921275,0.444
5.262133114375,4.19
1.18247991102625,0.36
2.20640964877155,2.2355
48.9471404119403,49.84
9.36388059620487,11.3
39.4631439009226,45.1
17.6897811878563,20.1
13.2568479214781,10.9
10.0152220204076,9.7
9.24959917496631,9.44
3.95779794702293,4.46
7.03027153568918,6.02
3.01228358310866,4.35
16.5790208764718,16.22
30.1210354865166,33.17
5.66272117206704,5.38
21.5491015641422,20.45
8.71435757178218,8.173
10.5706222960963,10.63
6.47650008438819,7.168
6.7049764775446,7.6215
3.16706038576536,3.232
2.6356686711165,3.438
18.9888228235191,18.095
40.4125091002405,49.4
5.09182570851182,6.9
24.3923602241346,21.29
13.4382263619186,8.9475
2.72096864932694,1.766
5.42197545364007,4.61
11.9554166293154,9.072
20.0367803402917,19.7
8.47964439168179,3.81
8.08750522061593,8.732
80.3271977899497,73.74
1.89079266967067,2.286
10.0290492596526,14.25
30.3682799912929,45.6
78.8712719362083,71.82
3.16326452482269,2.095
181.402409976511,144.8
7.89975477423389,8.0595
15.442823678337,10.04
9.11465219672131,11.64
4.44577657657658,3.954
0.255075914475163,0.154
5.43168202800643,5.42
11.525765805,9.77
1.878491446,2.129
47.585165020107,39.61
27.9483355553869,27.45
15.0219716120932,16.91
22.2165803883495,19.3
1.90210638402349,2.471
6.52420031353427,7.76
63.2743176521739,82.415
8.70728525882693,10.8
3.91469965242494,3.639
16.7861710127831,24
21.2697976685445,24.96
7.95849279172404,6.3385
1.33816935120643,1.65
18.5116648702168,16.38
9.40449550483986,10.8
5.34445294297223,6.479
2.77596453477397,3.42
7.02172342371841,6.104
6.48419298376335,6.24
6.44670298734177,7.1215
0.628176722578003,0.527
1.2447975,1.22
6.71526190600755,7.5375
71.6936900627319,90.95
20.4873001998039,28.9
6.30283403740684,4.812
36.844311878634,30.135
1.35844673606884,1.267
3.97701271698113,3.465
2.43885033188727,1.86
3.22535684329276,3.925
4.53966345363825,4.542
63.418996060904,50.74
14.1609448498305,6.812
13.2954887679021,14.98
0.0781649655172414,0.065
1.92496273953741,1.291
66.5296644534279,52.6
2.89492294554455,3.111
0.611729905430375,0.578
67.264085602346,50
10.8457647175109,9.905
1.62262456930693,1.2475
1.60605390978055,0.835
0.413372499484071,0.753
0.98175666535933,0.52
5.92304901630397,7.2605
1.67724824390244,0.973
4.61259674920792,4.78
34.2005824522742,35.63
5.15613208589556,5.14
3.05198700230406,1.302
7.92813059315707,7.0105
9.95438222528965,8.452
31.8314593367595,25.08
1.81487172716521,1.406
1.00875894260669,0.9165
6.51105092771899,5.855
7.33456575859668,7.185
0.765432418679559,0.7505
2.3136289998332,2.9345
8.37830235581152,11.07
12.6172427412054,12.2
8.13243505006766,8.4855
35.9264847207692,41.45
10.6663219990419,9.465
27.7206156973697,21.6
3.61617840577137,3.71
6.79698063794989,6.8525
14.2172746612903,13.63
75.1184351966281,67.58
4.28513778231788,3.469
8.19611750406598,7.649
0.208330373660851,0.223
5.20811060101387,6.449
9.80415696034845,13.1
8.81916638270205,5.393
1.28643833725164,0.537
0.731092332493703,0.6085
5.90364282994045,8.69
11.2814099476435,12.2
2.59130825098422,2.57
4.40728246043391,4.457
3.88679732542268,3.4
36.6194290510525,41.36
5.61518849582173,5.05
12.6273193711844,11.55
7.55001896551724,6.909
0.975137043960737,0.811
0.826970666666668,0.959
5.92163555696202,7.139
0.652832606060605,0.56
2.22228615581437,2.367
0.742664400823054,0.7795
1.84503022871174,1.659
22.9406215850144,26.9
1.69859578084098,1.8915
39.1429749264438,51.94
30.803659092485,31.7
7.14026031909091,8.635
26.6441559111525,29
4.69521967495945,5.555
7.87739311237016,11.79
122.260519107449,133.6
31.2837098075862,37.2
2.62703327994733,3.455
12.1317607067996,14.5
12.4399244523649,13.42
36.7008626168224,42.535
2.27109256508197,2.686
20.104493728625,24.23
12.3783881555556,13.99
2.06365158507463,3.23
9.65555029557978,12.85
26.980523573906,30.435
2.76638668294454,2.279
9.41609785365854,8.525
6.65622609573242,7.945
42.910490052893,30.54
6.74122779092784,8.7895
14.671824965854,15.81
20.3736984312174,20.51
1.60544947386209,2.078
5.7091313277711,7.944
11.3875058972697,13.615
20.432155242986,21.35
11.8112112277117,9.42
18.5947962650602,17.9
8.50769165074766,8.75
77.283788026076,54.61
45.3105867598624,31.745
20.9414886496393,14.685
35.9041032154377,27.165
7.45324732729626,6.74
8.44457849787227,8.842
1.74447744946014,2.0075
14.0379257492063,8.799
5.49306836147797,6.43
0.93710170088969,0.31
79.7769815609426,68.77
8.00234399403126,10.3
107.456950292381,100.745
22.7237944882643,27.15
9.72644032999333,9.173
0.147579451069492,0.181
8.552221875,8.87
19.1489741416819,12.47
83.627336644965,62.55
1.05290948799144,2.179
4.32111705589365,3.64
19.4456296341463,23.685
16.2499358006776,17.6
2.88637831028571,3.36
60.7704505385318,57.2
29.7768096549738,37.195
5.89691652553806,7.025
69.2199381892168,80.7
80.3437126804196,73.725
10.6348163198618,12.18
23.1709698167134,24.32
22.1366595920869,20.595
0.12277230426161,0.108
87.1534323296214,97.69
19.6699999160779,22.215
20.1599374402737,20.53
25.5507043892812,26.875
48.921446953829,56.96
5.22625219302671,3.82
18.5928963963134,20.185
111.706316647862,101.9
1.8605444504968,2.1705
0.785456169373887,1.051
0.751899492481427,0.874
3.79837924305422,2.872
108.16523628866,115.7
43.762811714876,43.025
25.1775281194296,25.74
30.0159160040381,28.1
63.0410072858038,52.855
115.555186214627,117.2
12.5081908898234,10.61
4.81563484256815,3.581
15.7361032704403,14.87
72.4530832163158,66.165
4.60765809523808,5.583
15.8698777029703,14.56
2.10576000855798,1.419
1.58022333333333,2.323
0.729306342644321,0.966
21.8096808494182,15.53
2.50546106135629,1.44
2.02809694205753,2.789
64.5413140269953,66.22
23.152176302449,26.07
28.7074558549664,32.175
1.70599113540499,2.4645
29.2736471334574,30.785
12.8295102606323,14.125
17.3790456672383,21.79
16.0033730289199,18.1
36.630249458329,38.85
12.8940423918695,12.98
17.5913409160742,19.15
15.801447308849,20.245
31.2553387099255,43.14
45.1307332215118,56.63
11.9109604808811,14.525
20.8197835561272,27.025
8.13871959054371,10.147
4.8158040203662,5.9815
1.33410765318873,2.126
20.134922310813,24.475
24.2407795419847,24.72
2.25345538000276,3.2
57.7329484813813,57.23
40.4047457078023,41.505
6.82402431688787,6.2805
3.67234368402778,3.786
4.20854148281549,5.688
4.40616904430851,4.397
12.2227064893081,13.42
18.4350067431818,22.85
102.402455119355,101.04
22.5643093417017,26.47
21.3437930379226,19.48
2.12011193429911,2.07
15.6572561695394,13.21
47.3034587844547,48.47
5.5770279219303,5.464
7.82392028219077,9.4605
7.83797471191062,9.4705
1.4849772311629,1.547
0.551127974514055,0.2275
5.12659977319527,5.855
4.16180227897839,4.929
2.41345434199744,2.0275
0.838727063496052,1.062
9.48706176563867,12.4
0.0400660509755867,0.059
0.197947569553806,0.207
8.05876708708379,12.08
1.14731816440414,1.572
5.06014583733668,7.179
70.3753988775267,59.24
24.5536946210455,28.9
27.0312647098976,31.91
10.4803435865306,11.65
8.16787458185344,9.11
38.846151568872,38.04
9.21909624945684,9.9715
22.6326941797258,25.67
100.053057049465,104.1
14.2393376341934,14.62
21.3703332205703,25.095
6.13576080959442,5.0005
7.22255362248881,8.16
1.95279679215186,2.0005
3.42873523703018,4.1665
27.0386285435062,28.84
15.35478471875,15.28
31.3392442043796,25.82
5.92689106954437,6.122
4.57256513351498,3.707
3.62505120833333,3.758
1.26143074509804,1.534
0.910190307169024,0.65
1.53350169491526,0.981
2.29190179310345,1.301
11.7571060157017,17.8
147.15509289281,131.5
47.7414970654628,37.57
2.51500876959999,3.014
7.86047951816211,10.25
30.6101941177911,26.995
45.3471559177914,47.29
47.7434888325936,52.4
69.9663986888108,61.44
6.51767649450522,7.697
18.2929693959287,14.97
25.1059678658375,30.24
10.2978118892418,8.483
2.70186078785571,2.4435
26.2760958319185,20.425
17.0866743915074,14.89
17.2476104417277,19.8
40.2277980955119,36.08
8.03494514838286,9.3105
30.9305665326441,36.56
22.2601979456479,27.27
7.08211556798409,5.114
16.2887006361062,14.565


==> DATA/parameter_vs_residuals.csv <==
r,r0,q0,BFI,res
15.7,3.15806451612903,5.08887096774194,0.39,-0.104092660850634
17.5,3.47096774193548,20.2727419354839,0.47,0.013886303981443
19.2,4.11290322580645,21.7303548387097,0.3,-0.0538992713019082
24.55,5.26612903225806,23.6825322580645,0.55,-0.0699414272614844
32.4,6.48064516129032,13.1006935483871,0.29,0.103064926772841
28.7,6.62903225806452,25.2340322580645,0.22,0.0822839423672712
36.6,8.44193548387097,11.0585,0.23,0.163392818999113
25.2,5.25483870967742,3.97833870967742,0.59,0.104471912080121
42.8,9.01037634408602,4.347,0.28,0.0741803246445005
24.4,5.19354838709677,9.65683870967742,0.43,0.0572264473192245
25.9,5.56129032258065,10.3124516129032,0.4,0.0076938146284018
39.6,7.70967741935484,11.1685,0.25,0.00964084483357674
36.2,7.9258064516129,11.7806129032258,0.28,0.0243649326266084
27.6,5.84193548387097,6.80114516129032,0.35,0.11076058564606
14.5,2.4741935483871,0.88341935483871,0.45,0.0245802345214717
19.3,3.50645161290323,0.424032258064516,0.4,-0.0285747406327365
43.65,7.64226918798665,7.08970967741936,0.24,0.00969366114632297
44.15,7.63870967741935,5.84606451612903,0.21,-0.0438403762194333
35.25,7.48548387096774,61.801935483871,0.5,0.0104173252075812
36.6,8.44516129032258,30.9722580645161,0.59,-0.0948118381784115
42.2,8.7741935483871,51.3687096774194,0.59,-0.100563572733218
40.7,8.5258064516129,7.80664516129032,0.42,0.0854982553349757
38.7,7.4258064516129,29.3552903225806,0.29,0.0866545393930003
28.4,5.58064516129032,1.25541935483871,0.29,0.0942647614976875
30.1,7.55161290322581,147.128709677419,0.61,-0.0246333000213776
26,5.10967741935484,6.2138064516129,0.31,-0.0473573758000836
39.2,9.59677419354839,6.32267741935484,0.42,0.346251131086551
30.1,6.87741935483871,5.46254838709677,0.22,0.125163995233418
29.3,4.53870967741935,3.34237096774194,0.25,-0.0864976114558555
16.9,2.55059139784946,0.273451612903226,0.73,-0.0845250564402292
22.55,4.35806451612903,19.2047741935484,0.35,0.0749698840971984
13.7,2.3,3.64775806451613,0.54,-0.0571243817945821
16.2,2.91612903225806,8.84087096774194,0.45,0.00776420744566431
13.2,2.50322580645161,3.91532258064516,0.41,0.00355833811433692
15.7,2.68709677419355,0.444693548387097,0.47,-0.0972021491502926
13.8,2.26451612903226,0.642903225806452,0.58,-0.0784044135576554
18.2,3.42258064516129,4.43396774193548,0.37,-0.00998253516334446
13.1,2.20645161290323,0.422838709677419,0.49,-0.0696863788304505
11.45,2.53854282536151,1.37629032258065,0.55,0.0225910407543224
15.6,2.8146829810901,0.457806451612903,0.65,-0.0174290554115988
18,3.73709677419355,69.0067741935484,0.58,0.0234789914696534
23.6,4.91290322580645,31.8672580645161,0.55,0.0104623332885443
24.2,5.07096774193548,13.1850806451613,0.5,0.156952667786913
18.25,3.73225806451613,16.7504193548387,0.55,0.0755950372599863
23.5,4.68709677419355,41.2838709677419,0.58,-0.0199550721030888
18.25,3.63870967741935,87.6683870967742,0.59,-0.0166033508699637
24.65,5.18225806451613,9.12303225806452,0.51,0.226015276398171
28.4,5.51612903225806,3.21125806451613,0.61,0.288086945683359
17.7,3.20483870967742,8.93603225806452,0.44,0.0860812608428145
21.1,4.30322580645161,52.1808064516129,0.58,0.00943482192678813
17.2,3.09032258064516,2.6278064516129,0.62,0.0295466847503733
25.5,4.75161290322581,9.98108064516129,0.48,0.115855230174076
17.7,2.89354838709677,1.23146774193548,0.55,-0.0676473179395906
18.3,3.28064516129032,1.61716129032258,0.56,-0.0450934856988315
15.4,2.6,0.424274193548387,0.43,-0.121951150635421
23.9,4.68387096774194,8.00687096774194,0.53,0.0137473463610971
23,4.36129032258065,1.47787096774194,0.62,0.0366616222033873
17.3,2.79677419354839,11.0612419354839,0.59,-0.0489235737475122
15.4,2.4758064516129,23.6683870967742,0.57,-0.0582303885468252
13.9,2.24032258064516,3.75487096774194,0.52,-0.0818036250685608
16.3,2.56774193548387,4.10796774193548,0.71,-0.0905469344157132
17.6,2.99032258064516,1.82004838709677,0.49,0.0835139833267439
13,2.08709677419355,0.659612903225806,0.47,-0.0643456118942539
15.9,2.23225806451613,1.23651612903226,0.67,-0.174169920618169
13,2.10645161290323,0.968940860215054,0.34,-0.0493856735506135
15,2.29677419354839,2.43590322580645,0.64,-0.121421616947631
28.4,4.79811827956989,6.14083870967742,0.45,-0.0192093848257673
17.1,2.3,11.8544516129032,0.72,-0.115109740376375
15,2.42258064516129,7.9115,0.63,-0.0330641935624474
16.7,2.3258064516129,12.2898548387097,0.73,-0.146442228674133
15.6,2.46451612903226,27.4011612903226,0.68,-0.077037805929854
15.9,2.56129032258065,18.6704516129032,0.67,-0.0554804811466703
16.4,2.8741935483871,12.5250161290323,0.68,-0.0457241807523237
16.5,2.1741935483871,4.13454838709677,0.74,-0.15920074992278
18.3,3.21290322580645,4.16412903225806,0.67,-0.03053797879253
18.7,3.27741935483871,3.07754838709677,0.6,0.0765440875653519
21,3.83548387096774,45.316935483871,0.53,-0.00711058086525718
22.3,3.84193548387097,60.8212903225806,0.52,-0.0778033391011363
26.3,4.55806451612903,28.2916612903226,0.48,-0.000866194755014593
22.6,3.48064516129032,0.878,0.38,0.0389345292723472
30.5,4.90967741935484,4.42825806451613,0.49,-0.0843484068934761
19.7,3.37096774193548,4.16674193548387,0.54,0.0452962054099506
27.4,4.84516129032258,15.4029032258065,0.43,0.0219459011480703
27.8,3.84516129032258,7.37664516129032,0.44,-0.0695787900407612
30.5,4.21612903225806,1.5481935483871,0.37,0.00942011274249632
17.8,2.60645161290323,3.34233870967742,0.55,-0.101521230254013
18.8,2.82413793103448,3.86874193548387,0.58,-0.0964273202627239
23.4,3.59032258064516,14.6502096774194,0.53,-0.196933279377726
25.6,4.13225806451613,4.57609677419355,0.54,-0.0902953499848775
16,2.48709677419355,3.19672580645161,0.52,-0.0582885194343832
22.9,3.71935483870968,24.2093548387097,0.5,-0.0689211741015787
26.2,3.80645161290323,5.11838709677419,0.51,-0.0934683566883694
14.4,2.20645161290323,1.00496774193548,0.48,-0.0318077725932445
30.1,4.75483870967742,6.83932258064516,0.44,-0.120733938833391
15.5,2.41612903225806,0.25941935483871,0.33,-0.083340612940994
15,2.67741935483871,7.68801612903226,0.63,-0.0357009755081912
14.5,2.49354838709677,2.85254838709677,0.59,-0.0588953017633285
13.7,2.21935483870968,1.09882258064516,0.57,-0.0620933043033514
15.2,2.48064516129032,0.331612903225806,0.44,-0.0990446903760293
15.2,2.5,0.565933333333333,0.4,-0.0713095177677161
18.7,3.50322580645161,0.884451612903226,0.57,0.0633178060712886
14.5,2.30645161290323,0.644483870967742,0.55,-0.101969794081538
28.6,4.93548387096774,2.6068064516129,0.57,0.213864431486289
24.5,4.2258064516129,0.555806451612903,0.58,0.137322573328493
29.8,5.63225806451613,202.121612903226,0.64,-0.0438503066198259
22.3,3.72258064516129,0.818241935483871,0.64,-0.0664762829705979
22.1,3.88709677419355,1.43064516129032,0.58,0.010308280565641
25.85,5.05967741935484,247.7,0.64,-0.0193859228043531
36.2,8.02258064516129,89.3590322580645,0.63,-0.0177619592378515
18.35,2.58387096774194,4.64924193548387,0.59,-0.10225335136602
22.9,3.76451612903226,11.4472580645161,0.53,-0.0764974344138092
28.2,5.95806451612903,120.266129032258,0.63,-0.0416391820293303
24.7,4.2741935483871,4.74170967741935,0.39,0.00663248897747781
35.5,6.5741935483871,4.87585483870968,0.42,0.0520742772317975
42.2,8.86451612903226,80.3703225806452,0.66,-0.0973688027599691
29.8,5.42258064516129,6.58945161290323,0.39,-0.246788960721707
45,9.10645161290323,11.5946129032258,0.23,0.071997181250044
19.6,3.02903225806452,2.51209677419355,0.64,-0.208259458837501
29.4,5.31290322580645,11.5272903225806,0.43,0.0394981897709785
47.9,10.1967741935484,26.0444032258065,0.26,0.0114647338254594
23.2,3.99677419354839,19.0207419354839,0.47,-0.0275527813282361
21.6,3.50322580645161,0.777258064516129,0.45,-0.0192694563658308
21.2,3.46774193548387,2.3231935483871,0.43,-0.0594820193587944
19.1,3.01935483870968,0.878668817204301,0.46,-0.163174451182349
17.5,2.64193548387097,6.17611290322581,0.57,-0.128624554690328
21.9,3.62903225806452,1.07487096774194,0.38,-0.0742366208329432
26.6,5.06129032258065,27.0952580645161,0.4,0.133408846888381
34.1,7.32258064516129,75.6712580645161,0.56,-0.317065444233687
39.5,8.39677419354839,26.9174032258065,0.33,-0.135766871987773
26.9,4.73225806451613,10.1672580645161,0.41,0.122264374070809
44.2,9.79032258064516,10.2333870967742,0.46,0.158576632326147
29.1,5.25161290322581,33.8809677419355,0.51,-0.00488308763358658
34.4,6.24838709677419,15.0138870967742,0.47,-0.201949404842176
40.7,7.08548387096774,8.47883870967742,0.28,-0.00832283920580479
27.4,5.09354838709677,52.5303225806452,0.52,-0.0537019596136963
25.7,4.56451612903226,2.39193548387097,0.51,0.0926357886418732
24.8,5.4258064516129,6.43638709677419,0.34,0.0448422141625986
18.2,3.30967741935484,11.2198064516129,0.68,-0.0894044881259999
19.8,3.94838709677419,2.10132258064516,0.48,0.0200690822415656
16.6,2.85161290322581,4.25841935483871,0.54,-0.0860388424908947
17.5,3.2,7.30551612903226,0.41,0.0138838476831493
21.5,4.06774193548387,1.81606451612903,0.44,-0.0374707376474447
19.6,4.09032258064516,1.1365,0.34,-0.0174972460740788
23,4.3741935483871,1.32548387096774,0.42,-0.0280889783523953
17,2.80645161290323,0.371032258064516,0.53,-0.0256943106495372
18.7,3.5,0.279129032258065,0.6,0.0687205607068824
26.7,4.87096774193548,9.49196774193548,0.44,-0.0536780361462863
24.1,4.45161290322581,7.30532258064516,0.51,-0.00538812461067883
37.1,7.74193548387097,39.4606451612903,0.43,-0.0515158900975292
26.2,4.71290322580645,12.3890483870968,0.45,-0.0802356123246901
30,5.55161290322581,4.50104032258064,0.5,-0.0585248681487833
42.8,8.90322580645161,21.2541612903226,0.37,-0.0546001479392839
29.9,6.31290322580645,25.7015850945495,0.37,-0.0819928456460435
32.3,6.75483870967742,82.4993548387097,0.4,-0.097727829367809
16.9,3.17096774193548,1.52729032258065,0.37,-0.000397146548321903
24.7,4.83225806451613,1.629,0.51,0.0944599759509704
38.4,7.94516129032258,16.0813548387097,0.5,-0.07011259132222
40.3,7.98709677419355,0.181225806451613,0.16,-0.0869279307180713
48.9,10.21,0.82341935483871,0.18,0.115947137906141
42.4,8.52413793103448,0.658161290322581,0.39,0.0649943286842383
51.6,10.4741935483871,0.0863519585253456,0.15,0.217483347926674
38.1,7.57096774193548,0.0795645161290323,0.22,0.0319573844454211
39.7,8.04838709677419,0.126758064516129,0.2,0.0696664124805387
40.2,8.06774193548387,4.15403225806452,0.5,-0.172710392206784
46.9,10.1645161290323,0.278451612903226,0.15,0.1149724194195
15.5,2.95806451612903,10.6472903225806,0.4,0.018769826898096
18.4,3.31935483870968,1.68751612903226,0.33,-0.0183458260593435
17,3.34516129032258,1.18196774193548,0.31,0.0651367398597915
16.55,3.08225806451613,2.56577419354839,0.53,-0.0419219581957128
16.2,3.22903225806452,7.18382258064516,0.36,0.0521438356488149
14,2.70645161290323,2.54532258064516,0.52,0.0219102439451166
13.9,2.59677419354839,7.10364516129032,0.54,-0.0119151783073608
15.4,2.73225806451613,1.87725806451613,0.55,-0.0692880823810446
16.7,3.42903225806452,0.189241935483871,0.61,-0.0326361195677458
14,2.35483870967742,0.277096774193548,0.65,-0.115496856311989
15.8,2.85483870967742,3.55138709677419,0.53,0.0115575966004489
14.8,2.90645161290323,2.32104838709677,0.51,0.0033139284748992
15.2,2.61923076923077,0.957225806451613,0.45,0.0373415702755326
14.1,2.40322580645161,0.908822580645161,0.38,0.00399052704351133
18.4,3.33548387096774,1.36624193548387,0.29,0.0739676185946936
13.9,2.47857142857143,4.06283870967742,0.55,-0.0938833461778774
11.5,2.09032258064516,4.70148387096774,0.54,-0.0136560218978157
9.4,1.55161290322581,0.233258064516129,0.48,-0.0279551243355049
11.8,2.14193548387097,2.51448387096774,0.5,-0.00487966762189107
10.2,1.51935483870968,0.402612903225806,0.36,-0.0854322192748044
12.6,2.33225806451613,1.486,0.48,-0.0356196352897753
13.3,2.04838709677419,0.781903225806452,0.62,0.0417404385414853
13.2,2.15806451612903,1.11729032258065,0.58,0.0029141882738879
32.2,5.60645161290322,0.741290322580645,0.32,0.0364418975793607
16.7,2.73870967741935,1.10712903225806,0.5,-0.0838787328453888
18.7,3.88387096774194,26.3712419354839,0.55,-0.00192294381729496
20.3,4.03548387096774,59.6525806451613,0.5,-0.0451605960579684
16.05,3.30322580645161,39.5122580645161,0.45,-0.0498259913026153
15.7,3.3258064516129,142.004516129032,0.52,-0.014865967237486
18.85,3.68548387096774,64.1143548387097,0.52,-0.107115696505514
24,4.64516129032258,10.3937096774194,0.47,-0.043186952151514
21.2,3.9,14.613564516129,0.42,-0.0483574931211859
15.4,2.86129032258065,6.95667741935484,0.5,-0.0879436009131787
30,5.59354838709677,5.10159677419355,0.45,-0.0218106267167424
13.7,2.77096774193548,6.00454838709677,0.5,0.043809148463883
13,2.03548387096774,2.1661935483871,0.45,-0.0463219978356159
35.6,6.18387096774194,2.752,0.33,0.0415542822655233
15.5,2.94193548387097,5.48338709677419,0.57,0.0102621548433233
26.9,4.94193548387097,2.5841935483871,0.57,-0.0096039628844844
28.9,5.25161290322581,7.83254838709677,0.47,-0.0405736210237184
17.7,3.37096774193548,120.076612903226,0.5,-0.0422412026219887
14.3,2.56451612903226,10.2621935483871,0.51,0.00579560045342076
10.5,1.90967741935484,2.01951612903226,0.31,-0.0108108550845937
15.5,3.28387096774194,4.6616935483871,0.41,0.0489450523091046
17,3.06774193548387,5.53932258064516,0.41,-0.0273042133193435
28.8,5.2741935483871,2.30025806451613,0.25,0.0374196289039979
12.9,2.35161290322581,2.972,0.49,0.0247955423529249
28.4,5.03387096774194,0.284967741935484,0.43,0.0837801637428182
30,5.64838709677419,2.46216129032258,0.46,0.00159985071610591
15.4,2.49354838709677,12.3232903225806,0.57,-0.0941943882817851
15.5,2.60322580645161,4.6488064516129,0.5,-0.0539794801973379
28.6,5.50645161290323,5.82848387096774,0.5,-0.0531853982846997
14.9,2.78709677419355,14.9029032258065,0.44,-0.0369475512318025
17.7,3.69354838709677,2.03653225806452,0.47,0.0625380661266273
17.3,3.42096774193548,0.787838709677419,0.38,0.0666596738337168
13.6,2.29677419354839,4.01198387096774,0.45,0.107543492715915
14.5,2.34193548387097,6.86451612903226,0.37,-0.0793551829703645
17.8,3.40322580645161,0.806612903225806,0.49,-0.00875970611509647
15.9,3.18387096774194,9.88096774193548,0.47,0.0687611615948216
16.75,3.56935483870968,77.341935483871,0.38,0.0380323548929362
16.7,3.16129032258065,0.677741935483871,0.56,0.0505174068077731
17.3,3.75806451612903,39.8835322580645,0.4,0.0214521457434498
21.7,4.73870967741936,11.3453225806452,0.33,0.0752818903691785
21.8,4.55483870967742,16.8011935483871,0.32,0.0497102758106081
14.7,2.72258064516129,3.15677419354839,0.58,0.0337495364655466
16.6,3.51935483870968,12.0361290322581,0.32,0.0692870524633646
24.3,5.48387096774194,7.47058064516129,0.25,0.0663265423700314
17.3,3.61290322580645,3.1318064516129,0.27,0.178433213826105
21.7,4.5,3.24051612903226,0.32,0.0504618539247395
17.9,3.36451612903226,4.49632258064516,0.34,0.00852003916150523
19.4,3.92903225806452,3.20503225806452,0.27,0.0420436409456386
23.75,5.00322580645161,1.33362903225806,0.35,0.123163029449505
17.2,3.52903225806452,28.2512580645161,0.3,0.231513871944652
10.7,1.80645161290323,0.785451612903226,0.67,-0.074893127534527
9.7,1.70322580645161,0.0830483870967742,0.31,-0.0428656355669532
22.4,4.85483870967742,13.4870967741935,0.5,-0.307012970284825
23.5,4.94193548387097,8.27306451612903,0.27,0.0962343689006777
16.8,3.1,19.9264838709677,0.42,0.0137707046404318
12.15,2.00806451612903,1.68177419354839,0.5,-0.00321744627642218
24.3,4.31935483870968,6.60409677419355,0.33,0.0766780223404977
17.7,3.05161290322581,2.2078064516129,0.46,-0.0353640476517638
12.35,2.06451612903226,2.77087096774194,0.49,-0.0284065953530301
21.6,3.67096774193548,1.16387096774194,0.35,0.0239356851573282
13.9,2.33548387096774,1.091,0.45,0.025308227214742
19.2,3.43225806451613,14.6277580645161,0.42,0.00760092355211528
26.05,5.48709677419355,12.0909677419355,0.24,0.0732469678062815
29.4,6.56129032258065,0.751967741935484,0.13,0.0886357976544196
12.2,2.08064516129032,3.662,0.42,0.00610199649826182
20.75,4.20322580645161,3.82367741935484,0.22,0.0956605651027735
13.6,2.06451612903226,1.32141935483871,0.54,-0.0427015949227313
22.5,4.46774193548387,21.7138709677419,0.44,0.0552723407490785
15.3,3.17741935483871,37.1290322580645,0.39,0.00510581458125614
25.8,5.32903225806452,0.716951612903226,0.19,0.0229170323417288
26.4,5.65161290322581,1.60556451612903,0.23,0.062177111842743
25.6,5.3258064516129,14.131935483871,0.42,0.0886476417415405
13.3,2.19354838709677,0.288451612903226,0.58,0.0124084005484417
10.4,1.61290322580645,1.48732258064516,0.41,-0.106051188551201
10.4,1.65483870967742,0.660983870967742,0.43,-0.0136427178117858
20.5,4.08709677419355,0.665258064516129,0.23,0.101616251602025
28.1,6.33225806451613,3.95938709677419,0.64,0.113300158703989
11.25,2.31612903225806,3.54193548387097,0.43,0.0213425623269916
11.9,1.96451612903226,3.16783870967742,0.96,0.0861167177516843
11.4,1.91612903225806,5.77051612903226,0.74,-0.169021221637032
12.2,2.13870967741935,0.1097,0.9,0.430836087394361
9.6,1.64516129032258,0.262822580645161,0.35,-0.0435352118193544
10.7,1.64193548387097,0.325725806451613,0.87,-0.0258550788156935
11.9,1.96451612903226,3.50741935483871,0.98,0.0248893573498503
12.3,2.01311827956989,0.890274193548387,0.95,0.00665667167196875
10.3,1.66451612903226,0.468193548387097,0.71,-0.125654633482245
10.7,1.64838709677419,1.11174193548387,0.31,0.173578598884425
11.9,2.08064516129032,0.166758064516129,0.9,0.00622298852071024
12.6,2.18709677419355,0.0291935483870968,0.91,-0.0291011778339492
20.1,4.03709677419355,28.3735483870968,0.39,0.0415454397548884
16.6,2.93548387096774,59.8645161290323,0.54,-0.060094087876347
16.6,3.22903225806452,29.1621290322581,0.53,-0.0443322367371104
15.9,3.26451612903226,8.33943548387097,0.48,0.0520024746764673
15.8,3.00645161290323,98.92,0.45,-0.137974086277112
17,3.0758064516129,0.553370967741935,0.49,0.0729751163169237
19.25,3.8610599078341,0.484483870967742,0.38,-0.0716294419845126
13.75,2.46935483870968,17.0644516129032,0.62,-0.00146542341839351
12,2.24193548387097,26.881935483871,0.69,-0.02613399908342
18.8,3.99677419354839,1.34306451612903,0.4,-0.0319255425975157
19.25,3.88709677419355,0.567129032258064,0.39,0.02446188565098
21.35,4.4758064516129,0.197790322580645,0.33,0.183255029919781
21.3,4.33387096774194,0.328387096774194,0.32,-0.0783762724918403
13.9,2.69032258064516,17.8631451612903,0.54,-0.0552686484918303
13.1,2.51451612903226,2.1931935483871,0.48,-0.00715256217832516
23.8,4.50967741935484,15.1239677419355,0.35,-0.0631251005333948
13.1,2.20967741935484,6.88441935483871,0.55,-0.0509615173065059
13.5,2.39032258064516,3.26177419354839,0.44,-0.0326618872974782
24.3,4.65483870967742,18.0306129032258,0.38,0.00532781532807225
18.2,3.24193548387097,25.9264516129032,0.48,-0.0753071854392426
20.1,4.17096774193548,13.1838709677419,0.5,0.0422717684241027
10.5,2.08709677419355,4.7408064516129,0.57,0.0221168682251562
19.2,3.53548387096774,6.92718548387097,0.41,0.0252636014672527
25.3,4.91935483870968,0.290774193548387,0.43,0.00686260278555157
12.6,2.24516129032258,2.10317741935484,0.39,-0.00912070465227388
28.6,5.28387096774194,27.8524193548387,0.32,0.00991300441906029
20.6,3.61935483870968,12.2777419354839,0.37,-0.0839586651026665
12.1,1.94193548387097,1.02164516129032,0.48,0.0167463161756927
15.2,2.78709677419355,1.68366129032258,0.61,-0.0611351189032723
24.6,4.69032258064516,26.7227419354839,0.34,-0.0487610852636178
33.4,6.7,0.927451612903226,0.18,0.0195089701578638
13.8,2.44193548387097,0.66996,0.7,-0.171998900461725
15.2,2.4741935483871,0.212118768328446,0.32,-0.0633618119560064
13.1,2.53225806451613,1.36829032258065,0.5,0.0199567254857521
16.4,2.90322580645161,1.02722580645161,0.53,0.0160674506805816
15,2.59032258064516,3.23741935483871,0.58,0.0321166987137853
13.7,2.42258064516129,1.2001935483871,0.67,-0.122083348069693
14.2,2.59677419354839,2.49806451612903,0.43,-0.0160001237261389
18.6,3.00645161290323,2.12017741935484,0.44,-0.0116080799866597
21.2,3.96451612903226,2.27154838709677,0.44,0.0767559883537358
17,2.93870967741935,15.9201451612903,0.49,-0.109181487517726
10,1.41935483870968,0.766112903225806,0.57,0.0188520486272636
12.3,2.2258064516129,0.512516129032258,0.38,-0.0496469173757478
14.6,2.74193548387097,0.986161290322581,0.45,-0.0339915183552029
20.9,4.44516129032258,1.09211290322581,0.5,0.17991411725553
11.1,1.65806451612903,9.96674193548387,0.16,-0.0514682946723974
15.1,2.66451612903226,35.5164516129032,0.48,-0.0786480969375645
22,3.95806451612903,2.572,0.51,-0.0631617105416742
11.2,1.98387096774194,0.43358064516129,0.91,-0.0731904454341577
14.1,2.33870967741935,0.78158064516129,0.53,0.0763190713183473
11.4,1.75483870967742,0.801935483870968,0.53,-0.144551993194436
16.1,3.01935483870968,0.935032258064516,0.52,0.0335252112663912
16.1,3.19032258064516,31.6883452807646,0.55,0.0349646367547327
17.6,3.00645161290323,30.7403225806452,0.54,-0.0631020560986779
11.1,1.70645161290323,0.224193548387097,0.53,-0.083867736509002
11.9,1.70967741935484,0.302741935483871,0.31,0.05825373876916
11.3,1.73870967741935,1.66890322580645,0.43,-0.0864185204217751
19.8,3.34193548387097,1.60754838709677,0.35,-0.0550061561270004
12.7,1.8258064516129,2.94741935483871,0.48,-0.0814771886598611
17.7,2.98387096774194,3.00654838709677,0.46,-0.019503020431239
12.2,2.18709677419355,6.3141935483871,0.82,-0.0917107399734552
23.3,4.70645161290323,6.5558064516129,0.45,0.0455352040098584
19.2,3.89677419354839,29.8104838709677,0.41,-0.00745083321303075
20.8,4.05161290322581,20.8177419354839,0.37,0.0427796985222151
13.3,2.18709677419355,1.41837096774194,0.34,-0.0546344705568594
15,2.55483870967742,8.05093548387097,0.41,-0.0187724387748447
22.7,4.36451612903226,3.22438709677419,0.47,0.12987231086635
12.1,2.11935483870968,6.51740322580645,0.6,-0.0282673986733075
12.3,1.98064516129032,27.1529032258065,0.65,-0.0707615703311071
13.4,2.34193548387097,5.66883870967742,0.71,-0.033645096703951
11.7,2.17741935483871,82.0345161290323,0.65,-0.101858412718984
11.5,2.24838709677419,141.783870967742,0.63,-0.0592978522937631
17.15,3.54032258064516,23.3607903225806,0.64,-0.0216652294845783
11.5,2.19032258064516,18.9354193548387,0.68,-0.0192724927264758
11.4,1.74193548387097,3.4658064516129,0.78,-0.0435045655693834
10,1.58064516129032,1.84848387096774,0.7,-0.127686290704031
10,1.56774193548387,2.96325806451613,0.53,-0.015808885306956
16.3,2.80322580645161,22.6303225806452,0.61,-0.0109692569765238
15.9,2.7758064516129,6.00735483870968,0.55,-0.0735953733179953
15.6,3.07741935483871,28.2345161290323,0.66,-0.017162365372837
11.4,2.17096774193548,151.809677419355,0.65,-0.0639130396199126
10.2,1.70967741935484,5.92506451612903,0.4,-0.0453804642505515
11.7,1.8741935483871,2.82888709677419,0.42,-0.00750530580197473
11.4,1.8741935483871,5.44258064516129,0.52,-0.00655893757619208
12.8,2.00322580645161,2.94867741935484,0.52,-0.0555320296733381
10.7,1.76774193548387,4.73887096774194,0.35,-0.13060569176264
8.9,1.56129032258065,0.805548387096774,0.38,0.030047311383319
13.3,2.12258064516129,0.138322580645161,0.42,-0.0152057170615696
18.4,3.26451612903226,6.19967741935484,0.52,-0.0154027099372984
12.4,1.98064516129032,0.796322580645161,0.77,-0.0086794027368805
20.7,4.03870967741936,0.389548387096774,0.46,-0.0620301812146401
12.5,1.98709677419355,1.01993548387097,0.68,-0.0275240472870748
10.3,1.68387096774194,0.839887096774194,0.84,-0.088289052739351
19.7,4.02903225806452,11.5789838709677,0.44,0.0327847559206174
19.4,3.58387096774194,2.23574193548387,0.31,-0.00454867431358996
13.2,2.34838709677419,1.05132258064516,0.44,0.0686253763039001
13.6,2.42258064516129,1.02677419354839,0.44,-0.0267371570630988
17.7,3.20967741935484,1.24787096774194,0.36,-0.0214021227959892
17.2,3.71935483870968,10.748064516129,0.55,0.0314214687186347
10.9,1.85806451612903,0.323467741935484,0.92,0.0106008853394972
11.5,1.93225806451613,2.05967741935484,0.77,-0.0352426167504278
19.1,3.49354838709677,3.17629032258065,0.77,-0.0325347386911826
10.1,1.59677419354839,0.91858064516129,0.69,-0.0165412787032327
14.5,2.38064516129032,2.39148387096774,0.49,0.050003845971002
10.5,1.66774193548387,0.639983870967742,0.63,0.00478183083421635
9.5,1.51612903225806,1.27161290322581,0.7,-0.100131087812194
12.5,2.29354838709677,1.95258064516129,0.65,0.0315454836341277
11.6,2.00322580645161,3.6441935483871,0.55,0.0437766034487181
15,2.54516129032258,1.09079032258065,0.49,0.0104563830221968
11.9,1.86129032258065,1.24591935483871,0.45,0.023370299848524
16.4,2.77096774193548,0.720322580645161,0.5,0.0598564331288914
12.8,2.09032258064516,0.533629032258065,0.71,-0.0824994369714506
12.3,1.93548387096774,0.220290322580645,0.74,0.134917831226274
13,2.11612903225806,1.49,0.43,-0.0297767551469944
15.6,3.0741935483871,31.6591935483871,0.63,0.0177796177647749
17.4,3.33548387096774,2.2241935483871,0.71,-0.010490333330797
14.8,2.87096774193548,0.269209677419355,0.44,-0.0406975020651863
12.1,1.8741935483871,0.486483870967742,0.7,0.119735625593955
10.4,1.80645161290323,20.548064516129,0.55,-0.0734028483026232
12.5,2.05161290322581,17.8208064516129,0.68,-0.0268359652608969
11.6,2.0258064516129,2.49258064516129,0.61,-0.00146508760590769
10.8,1.8,2.66032258064516,0.49,0.0218521931530467
13,2.29677419354839,4.93648387096774,0.63,0.0183943324945426
10.6,1.78064516129032,1.9055,0.41,0.0495487036660159
10,1.58387096774194,2.35322580645161,0.73,-0.0169546619234366
10.1,1.77096774193548,17.2561290322581,0.52,-0.0205801753571815
12.4,1.98064516129032,26.353064516129,0.7,-0.0838005644770157
12,2.13870967741935,0.210096774193548,0.58,0.153730451322056
13.5,2.02903225806452,2.08996774193548,0.4,0.00618938166817939
16.4,2.85483870967742,0.0429516129032258,0.87,0.0216864756365425
11.7,2.23870967741935,0.0889677419354839,0.88,-0.0304781609367699
11.1,2.04193548387097,0.0132741935483871,0.78,-0.0208384108386808
13.1,2.07096774193548,0.436903225806452,0.49,-0.0402025179518292
12.8,2.0741935483871,0.819290322580645,0.79,-0.0286166044172414
12.1,1.91612903225806,1.08506451612903,0.75,-0.0134037109193296
16.2,3.46129032258065,23.0774193548387,0.68,0.0324116995661368
11.5,1.92258064516129,1.06911290322581,0.81,-0.0282418703887846
11.95,1.84677419354839,0.424387096774194,0.85,0.0172766310175993
12.2,1.90967741935484,0.847870967741935,0.88,0.0672640259299861
11.1,1.6741935483871,0.890451612903226,0.51,-0.00220702796589289
10.4,1.54838709677419,0.285451612903226,0.52,-0.104072345536211
11.15,1.59193548387097,2.77951612903226,0.43,-0.113589544375427
12.1,1.82258064516129,2.70032258064516,0.59,-0.125426531798162
11.9,1.82903225806452,0.824064516129032,0.64,-0.0190638986588938
10.6,1.72258064516129,1.21751612903226,0.78,0.0247077663420503
12.5,1.89354838709677,0.573209677419355,0.74,-0.0534351791098024
11.5,1.67096774193548,0.554741935483871,0.45,-0.0466857126441829
10.8,1.55161290322581,0.209806451612903,0.74,-0.189236887801649
10.6,1.58387096774194,0.142806451612903,0.49,-0.0394460467208941
9.2,1.54193548387097,0.190161290322581,0.68,-0.0528161028344515
9.2,1.51612903225806,0.474483870967742,0.34,-0.0761587517810161
9.9,1.66451612903226,2.01258064516129,0.59,0.0175125281363157
10.6,1.75483870967742,0.757177419354839,0.85,-0.0943547542597534
10.7,1.60322580645161,0.554951612903226,0.28,-0.0562085977539335
10.1,1.70645161290323,0.567774193548387,0.64,0.0796908131925944
10.8,1.78709677419355,0.893032258064516,0.53,0.0326711322800612
10.7,1.75161290322581,0.296693548387097,0.92,-0.00675444989408558
10,1.81612903225806,3.32983870967742,0.37,-0.00972185272600701
10.2,1.70967741935484,0.0374677419354839,0.12,0.0986204209792487
11.4,1.89032258064516,0.375870967741936,0.27,0.0837986488872496
11.4,1.84516129032258,0.0456774193548387,0.26,0.0777792128931575
11.1,1.83225806451613,0.115887096774194,0.82,-0.0584915504732125
9.9,1.73225806451613,16.4853870967742,0.51,-0.0948108156158955
10.4,1.65806451612903,1.06108064516129,0.72,-0.0147117238007639
10.7,1.79677419354839,0.716193548387097,0.47,0.0508992742749477
10.3,1.74516129032258,1.907,0.57,0.00352377045751917
10.7,1.8741935483871,1.16783870967742,0.57,0.0106114449814403
10,1.74838709677419,18.8430215053763,0.6,-0.122937239751048
10,1.84838709677419,0.277414035087719,0.47,-0.327543944140759
10.5,1.71290322580645,0.0743274193548387,0.35,-0.0632591826679372
8.9,1.39354838709677,0.256096774193548,0.86,-0.0169797532864319
9.6,1.74516129032258,0.0536774193548387,0.41,-0.0726357085855998
9.9,1.80645161290323,1.05461720430108,0.42,-0.00519802175741335
9.35,1.7741935483871,26.0432258064516,0.4,-0.126154396106228
10.1,1.95806451612903,19.0967741935484,0.53,-0.0441047931583252
9.7,1.60322580645161,2.48640322580645,0.64,-0.114706658112566
11.2,2.10645161290323,5.14548387096774,0.5,0.0149189943154371
11.7,1.93225806451613,3.19670967741935,0.82,-0.0436211804106921
9.3,1.70161290322581,1.51141935483871,0.26,0.0404008009453989
8.6,1.67741935483871,1.35932258064516,0.64,-0.0847251037414687
9.9,1.95483870967742,3.65064516129032,0.55,0.0313264891285256
9.4,1.66774193548387,4.59972580645161,0.64,-0.0237023483153427
10.8,2.01935483870968,1.92009677419355,0.53,0.0708671684797684
10.1,1.78387096774194,3.33225806451613,0.78,-0.0780144527051774
9.2,1.59354838709677,1.87096774193548,0.73,-0.0263663328227765
9.6,1.71935483870968,4.39612903225806,0.73,0.0283476304634165
9.7,1.61290322580645,0.854161290322581,0.67,-0.0141077232564261
9.6,1.73548387096774,1.25935483870968,0.73,0.0855629582628901
9.8,1.84516129032258,0.591822580645161,0.34,0.149373716565891
10.6,2.03870967741935,10.4308064516129,0.48,-0.0470297887970399
9.8,1.91935483870968,21.8709677419355,0.57,-0.055734649345744
10.3,1.78387096774194,3.10596774193548,0.73,-0.0948206662082142
10.1,1.75161290322581,0.276693548387097,0.65,-0.0654339153191173
10,1.73870967741935,1.98861290322581,0.59,-0.104858483641793
11,1.90967741935484,0.282016129032258,0.89,-0.013534142527066
10.4,1.99032258064516,1.31622580645161,0.65,0.121702116713148
10,1.97096774193548,3.09161290322581,0.55,0.136727732772575
8.7,1.70645161290323,0.878967741935484,0.63,0.0281644791844541
9.4,1.61935483870968,0.416032258064516,0.44,0.125520782476516
9.7,1.67741935483871,0.727048387096774,0.5,-0.0027693513334075
10.2,1.67741935483871,1.48882258064516,0.59,-0.143977306455568
10.9,1.83870967741935,1.60709677419355,0.83,-0.0333763125126226
11.25,1.85483870967742,6.84354838709677,0.76,-0.0804123804604999
9.1,1.68387096774194,4.34645161290323,0.46,-0.12150698054566
9,1.68064516129032,1.57406451612903,0.46,-0.0338738896260224
11.7,1.86774193548387,1.40212903225806,0.82,-0.0130340170713017
11.7,1.79677419354839,0.330967741935484,0.96,-0.00533873632808857
11.2,1.89354838709677,4.45603448275862,0.75,-0.0185923924818221
10.6,1.79032258064516,0.780838709677419,0.79,-0.0189301758696936
10.5,1.7741935483871,3.21354838709677,0.81,-0.0226913613299149
9.4,1.5741935483871,2.78108064516129,0.45,-0.0878129759471995
9.9,1.66129032258065,0.646548387096774,0.44,0.0623280808816427
9.1,1.56451612903226,1.55187096774194,0.39,-0.0236846594781569
9.1,1.64193548387097,1.03848387096774,0.31,-0.0738370549191328
9.35,1.59032258064516,0.164967741935484,0.92,-0.0240618215460277
9.4,1.61774193548387,1.10335483870968,0.43,-0.032622990210023
9.05,1.63225806451613,0.431290322580645,0.62,-0.0212204620345258
9.8,1.6258064516129,0.550709677419355,0.46,0.00508881911420073
9.5,1.62258064516129,1.62912903225806,0.48,-0.0430536965005649
9.6,1.70967741935484,5.60741935483871,0.53,-0.0243889223464442
9.6,1.61290322580645,0.426967741935484,0.41,-0.013013852692842
9.5,1.71451612903226,2.71954838709677,0.43,-0.00666523329491753
9.5,1.69354838709677,0.343322580645161,0.24,0.0562853899063179
9.7,1.61612903225806,0.504935483870968,0.4,0.0270125683528382
9.5,1.66451612903226,1.14761290322581,0.5,0.056156785894558
9.5,1.63548387096774,1.21009627329193,0.46,-0.238184505658823
9.5,1.70967741935484,4.4858064516129,0.49,0.0620441571349488
10.4,1.74838709677419,3.88603225806452,0.39,-0.0796256259375923
9.6,1.60645161290323,2.34266129032258,0.45,-0.0517821757346845
9.6,1.72903225806452,2.1646935483871,0.52,0.00596114057383579
10.3,1.82258064516129,2.81835483870968,0.41,-0.0251050203361528
10.5,1.81612903225806,1.75329032258065,0.41,-0.0185073524667099
9.9,1.80322580645161,2.16685483870968,0.57,0.0601245457536602
9.7,1.64516129032258,0.648548387096774,0.67,0.0671338976056586
10.1,1.74193548387097,0.821870967741936,0.43,0.0160216509573657
9.7,1.73870967741935,0.822387096774194,0.27,0.0281028306572173
10.1,1.7258064516129,0.630225806451613,0.35,0.0172424741998197
10,1.83870967741935,1.50701612903226,0.34,-0.0535355990541655
11,1.99354838709677,0.908903225806452,0.29,-0.0120130261285154
10.2,1.63870967741935,1.5365,0.5,-0.0531349867649832
10.5,1.80967741935484,0.560161290322581,0.38,-0.0372109928835379
10,1.76774193548387,1.64325806451613,0.49,0.0224286013081394
9.7,1.6258064516129,0.337806451612903,0.59,0.16219215313982
9.6,1.58064516129032,0.404709677419355,0.34,-0.0693907856162469
10.6,1.95483870967742,4.02790322580645,0.32,-0.0923161160306014
9.7,1.69354838709677,1.57272580645161,0.43,0.0333072830816471
9.5,1.62741935483871,0.0483709677419355,0.63,-0.159355769954172
9.05,1.53064516129032,0.0831935483870968,0.39,-0.199566373546883
9.2,1.6741935483871,0.536677419354839,0.27,0.0348917372325493
9.4,1.4741935483871,0.06,0.3,0.0107940906756957
10.7,1.85806451612903,0.597225806451613,0.53,0.176173104838331
10.55,1.95878754171301,0.664322580645161,0.55,0.115439247600932
10.5,1.92258064516129,1.00138709677419,0.58,0.171878804650197
11.5,2.05161290322581,0.190032258064516,0.94,0.0052643360420056
10.9,1.94193548387097,0.121,0.23,0.0672255680031549
11.35,2.08064516129032,0.313225806451613,0.64,-0.00729311778560293
11.65,2.13064516129032,0.313564516129032,0.29,0.0431802460645577
11.3,1.99677419354839,0.140483870967742,0.51,-0.0564386919561571
11.6,2.15806451612903,1.61103225806452,0.82,0.0382621915358278
11.5,2.1258064516129,0.147629032258065,0.27,-0.103751502408964
10.7,1.98709677419355,0.488258064516129,0.23,0.0699221724845045
11.9,2.13870967741935,0.47608064516129,0.22,0.0307105525697284
11.7,2.24838709677419,0.640064516129032,0.47,0.0775427641891575
11.2,1.99032258064516,4.79742204301075,0.23,0.00018895922405382
11.75,2.20967741935484,0.6495,0.53,0.084849257919524
11.1,1.99677419354839,2.82596774193548,0.49,-0.0262705078413965
10.3,1.88666666666667,0.263741935483871,0.45,0.250183247826021
10.7,1.89666666666667,0.761241935483871,0.76,0.179880665178754
11.2,1.98666666666667,5.39387096774194,0.68,0.119687871598332
11.1,2.00322580645161,7.62822580645161,0.74,0.0917970766219303
12,2.0258064516129,0.2375,0.5,-0.00114965759024879
12.7,2.27096774193548,53.6806451612903,0.64,-0.108271060830258
15.5,2.37741935483871,1.92354838709677,0.87,0.0312139103283308
11.2,1.82903225806452,0.655822580645161,0.66,0.0164107050216822
13.8,2.35161290322581,28.0274193548387,0.67,-0.0953800239910405
12.5,2.35806451612903,100.157096774194,0.7,-0.130122766532533
12.8,2.3258064516129,4.67064516129032,0.87,-0.0213405165711602
13.1,2.11451612903226,1.35483870967742,0.74,0.0615682532922056
12.45,2.14516129032258,1.2163064516129,0.68,-0.00795559938386675
12.8,2.28064516129032,0.437870967741935,0.88,0.0118215465067058
13.9,2.6,14.2774193548387,0.88,0.0731694259315707
9.9,1.81935483870968,0.200790322580645,0.17,0.0465685479338277
13.5,2.44516129032258,1.60838709677419,0.97,0.0239286307707504
16.1,2.68709677419355,2.21272580645161,0.92,-0.0444652295479115
15.6,2.7,3.60467741935484,0.77,0.133981370208128
18,2.94032258064516,0.770096774193548,0.56,0.00592665465878878
16,2.8741935483871,2.8091935483871,0.53,0.0251141069145367
11.5,1.97741935483871,2.45203225806452,0.4,-0.0771334679556639
17.1,2.90322580645161,0.664774193548387,0.88,0.0840136260003099
13.1,2.45483870967742,0.935193548387097,0.87,-0.00972776925684332
15.4,2.74516129032258,1.85677419354839,0.83,-0.110142430125846
13.8,2.64,1.62612903225806,0.94,0.0486082623789523
10.3,1.98387096774194,4.71741935483871,0.53,-0.0375839598582097
13.5,2.66451612903226,0.162467741935484,0.93,0.0345527490430251
14,2.4,3.31106451612903,0.71,-0.218335297123851
14.3,2.4741935483871,1.688,0.8,-0.102085732128923
14.7,2.62258064516129,3.73709677419355,0.95,0.0364393554267162
14.1,2.49354838709677,1.39296774193548,0.65,-0.00986635583367934
12.7,2.29032258064516,53.1935483870968,0.64,-0.1483641910219
12.2,2.24516129032258,0.39408064516129,0.34,0.00770320005095856
12.2,2.15806451612903,1.40670967741935,0.74,0.0112262469992601
18.1,3.08387096774194,0.775741935483871,0.23,0.0527446210755452
14.8,2.38064516129032,0.500467741935484,0.49,0.0528357907081207
11.4,2.10322580645161,0.716645161290323,0.33,0.0908971492593942
13.5,2.08387096774194,0.347032258064516,0.55,0.0470006710680377
13.7,2.39032258064516,0.124403225806452,0.96,0.00598362336357872
17.1,2.94193548387097,7.31064516129032,0.42,0.0444002472081799
17.9,2.96129,4.744226,0.38,0.0405659079892611
14.7,2.56129,1.481742,0.68,-0.20422646843823
15.9,2.854839,1.719371,0.91,-0.0678521028802022
14.7,2.516129,1.780323,0.74,-0.0965591654975012
13.1,2.335484,0.3805517,0.3,0.09681374592767
19,3.380645,1.429484,0.73,0.113264417274506
17.1,3.03871,12.20452,0.66,0.00129742221541984
11.9,2.025806,2.891129,0.65,-0.0304249766938846
12.1,2.258065,0.5905484,0.34,0.0700394746340689
15.65,2.456452,1.716306,0.81,-0.0310497094157544
18.1,3.1,1.262339,0.61,0.0675683156579423
13.7,2.674194,0.4861935,0.95,0.0359282616887975
13,2.480645,0.1230968,0.93,0.00369268986456461
12.4,2.283871,2.187935,0.52,0.0609372198991736
13.8,2.670968,0.1019355,0.81,-0.0629255614245406
12.4,2.256452,0.3333226,0.3,0.0525522966648818
12.3,2.125806,1.438258,0.23,-0.0313021497789757
11.1,2.035484,0.6536774,0.33,0.0291776687744033
12.5,2.03871,0.1937097,0.45,0.0276087633748219
11.7,2.145161,0.205129,0.23,0.0459214884654324
13.6,2.374194,20.61355,0.71,-0.138891770081836
11.9,2.167742,0.356871,0.21,0.134177962784543
15.4,2.625806,1.294839,0.76,-0.154825909703137
14.3,2.358065,0.9148484,0.36,-0.254378841866528
13.3,2.587097,0.2937097,0.9,0.00845815660421795
14.7,2.664516,7.65129,0.93,0.0055480902445495
16.1,2.774194,10.71323,0.5,0.0260889453371307
10.3,1.977419,7.209677,0.56,-0.0750004092547731
13.7,2.322581,0.05396774,0.93,0.0263119418604496
15.8,2.874194,1.558387,0.89,-0.0884732116566552
16.5,2.729032,1.187194,0.91,-0.0668688829275532
16,2.658065,3.836774,0.93,-0.0394170205631283
12.1,2.341935,121.1548,0.67,-0.149374135964552
13.5,2.367742,0.05206452,0.92,-0.00394322826709903
13,2.416129,0.177129,0.95,-0.0183320697149719
12.8,2.393548,0.2777742,0.88,0.102325652107153
13.3,2.193548,0.09974194,0.61,-0.0329827693863214
15.05,2.514055,3.071935,0.85,-0.0786634398209413
18.1,3.287097,0.08451613,0.94,0.0660358377544911
18.1,3.283871,0.1487581,0.84,-0.0640927547102882
20.6,3.641935,0.2332097,0.43,-0.00936220736641097
12.4,2.390323,129.2258,0.64,-0.154569516217747
14.3,2.451613,0.7064839,0.7,0.0517895947569741
12.7,2.323333,0.04677419,0.91,0.0495436945890895
12.6,2.287097,0.04059677,0.59,0.0814270783423799
12.8,2.203226,1.348129,0.67,-0.0278790133221606
13.7,2.351613,37.47097,0.68,-0.213586560792969
11.9,2.241935,92.86452,0.66,-0.216597503776172
11.4,2.154839,1.855323,0.29,-0.0347333281858008
13.6,2.229032,0.06472581,0.36,0.112296417581062
13.3,2.187097,0.06987097,0.44,0.0346516026136324
13.9,2.448387,9.407419,0.7,-0.00207103978577372
11.1,1.967742,5.4455,0.44,-0.264864054084634
18,3.174194,11.43897,0.67,-0.00337935449168758
15.7,2.680645,1.145532,0.94,-0.0147346482070316
15,2.493548,1.720968,0.83,-0.0293473864288133
12,2.145161,1.164742,0.74,0.00742063565731593
11,2.119355,0.08467742,0.25,0.0802620027693586
12.2,2.258065,0.1300645,0.96,8.3146992509886e-05
11.75,2.559121,101.129,0.72,-0.0976045151043161
19.3,3.169355,0.3038065,0.43,0.132912040095039
16.65,2.656452,24.47871,0.4,-0.0694305276248455
19.2,3.148387,5.105226,0.31,-0.0264888707328765
15.05,2.420968,5.192355,0.23,-0.106154217256217
14.2,2.335484,0.4777097,0.59,0.0191228468928804
19.3,3.196774,6.062952,0.46,0.0368939970112525
19.2,3.045161,2.443613,0.46,0.085544447272939
16.5,2.719355,3.947145,0.35,-0.0472964701467986
14.8,2.454839,1.080581,0.74,-0.0551697575214578
16.1,2.603226,1.002468,0.56,-0.0285576606816685
14.9,2.293548,0.03487097,0.4,-0.226329413903684
14,2.270968,0.08112903,0.52,0.0293649243962543
14.1,2.319355,0.5838548,0.73,-0.0307208053396971
19.6,3.335484,0.6984032,0.42,0.0874467964473187
19.3,3.329032,1.624226,0.45,0.23488352762073
17.2,2.903226,0.7712258,0.44,0.0590357389521761
13.9,2.245161,1.342032,0.57,-0.100698608332162
14.4,2.412903,1.653129,0.44,-0.0517390062917866
20.15,3.140323,0.7773871,0.45,0.0158803433821832
18.1,2.993548,1.191145,0.4,0.0692827375506461
11.9,1.919355,0.2396613,0.31,-0.0623563015926289
14.1,2.225806,0.9190968,0.73,-0.10260222343733
15.5,2.780645,0.5348226,0.96,-0.00879173768847247
17.45,2.854839,0.5224839,0.32,0.0591279927303813
17.9,2.916129,0.493871,0.49,0.0230420670767253
19.05,3.069355,4.45529,0.49,-0.0131446510844717
17.9,3.06129,2.326,0.41,0.179079231999043
21.9,3.770968,4.197677,0.68,0.105968331204857
19.7,3.235484,2.940581,0.34,0.0769148419599408
17.7,2.841935,0.3735,0.36,0.105168550484331
17.6,3.254839,11.99855,0.21,-0.00426099343246755
19.8,3.516129,0.5999194,0.93,0.108984667125993
16.4,2.870968,0.6337419,0.4,0.0242693453965283
19.6,3.548387,2.128919,0.17,0.0458777262977348
17.9,2.980645,3.968065,0.33,0.036727977631712
20.9,3.480645,1.131645,0.28,0.0518551581337285
20.7,3.480645,1.461258,0.34,0.038487472319547
19.8,3.290323,0.4452258,0.51,0.00214413568814706
19.7,3.13871,0.8020323,0.52,0.137650655809657
22,3.56129,1.017323,0.59,0.0697071767964105
18.6,3.119355,0.8947258,0.34,0.0388182093610985
23.3,4.135484,0.1273548,0.89,-0.0880230544896596
18,3.003226,1.573113,0.21,0.0156862010320443
16.1,2.96129,14.23677,0.94,0.0952994165876191
19.8,3.477419,0.8835484,0.96,0.0220118155120738
18.1,3.293548,0.847,0.67,0.155610919436401
15.6,2.896774,2.262242,0.96,0.0174368893118602
20.2,3.396774,2.11629,0.44,0.0335655528528094
17.4,3.029032,0.3494677,0.44,0.17120731047533
18,3.041935,0.5934032,0.43,-0.0595446963152088
18.8,3.067742,0.3212581,0.54,0.001963704022452
18.6,3.125806,0.3816452,0.76,0.0813001852867852
18.3,3.203226,8.268065,0.91,0.0224562280169669
19.7,3.458065,0.0930457,0.52,0.0787290802760717
15.8,2.854839,1.611129,0.95,-0.0303515357558334
17.15,3.091935,16.94774,0.88,0.045384767531796
15.8,2.929032,1.034952,0.92,-0.0351600081345754
15.9,2.725806,5.830484,0.91,0.0211906029546215
18.7,3.329032,4.895742,0.82,0.0298299943464706
19.3,3.283871,26.89677,0.64,-0.0406433677905522
17.6,3.096774,15.28258,0.35,-0.0351508922664716
20.3,3.496774,1.940065,0.89,-0.0067240446247549
20.5,3.435484,1.128871,0.85,-0.0261133517648653
17.3,3.383871,1.947306,0.87,0.0151544563683095
16.9,3.029032,0.1854839,0.58,-0.0543010628985341
14.6,2.709677,1.098935,0.89,0.0902001360414735
14.7,2.664516,1.422177,0.71,0.00914281229133673
19.4,3.506452,3.761935,0.92,0.0313678960814026
15.4,3.116129,0.8686935,0.68,0.131709837298053
16.9,3.070968,34.36581,0.86,0.00223094389740242
19.1,3.348387,3.547323,0.63,0.0220068655798222
20.5,3.43871,2.589194,0.86,-0.120705375446341
20.9,3.609677,0.4815645,0.38,0.0560367303320199
15.65,3.222581,0.7648276,0.61,-0.0791613071921784
22.6,3.790323,10.96179,0.86,-0.0126321186633154
22.9,3.858065,3.799516,0.89,0.0521303422592467
19.1,3.467742,0.9767419,0.64,0.119206063746884
24.5,4.041935,5.554565,0.83,-0.0291778606519412
25.9,4.229032,0.3088387,0.87,-0.0606562357420372
21.8,3.825806,0.1922903,0.88,-0.0925260589922726
19.2,3.390323,0.5475,0.94,0.00847918226778649
19.1,3.467742,1.132581,0.64,0.0403754579591049
23.45,4.822204,0.3617419,0.78,-0.16466814969047
23.7,5.279032,2.630919,0.83,-0.0226606215891889
23.8,4.1,0.3029516,0.89,-0.00859323563231368
22.25,4.762903,31.89839,0.5,-0.0479532712370077
25,5.287097,24.45435,0.51,-0.0518614448850325
18.6,3.619355,6.637355,0.54,0.123254720392008
21.6,3.977419,8.814194,0.48,0.0761144736379653
29.1,5.7,0.9899355,0.56,0.0536009424963247
19.2,4.416129,48.92258,0.5,0.0708744031128141
22.9,3.993548,3.614516,0.48,0.0901673839635349
23.5,4.958065,2.10071,0.56,-0.170841125635559
28.7,6.570968,8.51,0.51,0.0160122791906177
18.2,3.664516,8.332903,0.46,0.0353245805406139
18.4,3.345161,0.7460161,0.53,0.125333909378566
39.35,7.498387,21.89226,0.51,-0.0134637028203102
43.9,8.564516,2.162484,0.44,0.0776340580440922
33.5,6.832258,3.59071,0.47,-0.00272087600684068
34.4,6.312903,6.746452,0.5,-0.0174021071966517
30.4,5.18871,4.730645,0.64,-0.0649078452024932
26.15,4.952366,10.50935,0.51,0.0189128958985449
20.05,4.169124,10.0079,0.34,0.117267556561723
30.2,6.033871,11.44874,0.46,-0.108880547757207
29.8,5.9,8.454661,0.58,-0.0185314586110275
22.7,5.029032,6.270355,0.41,0.031830022386683
22,4.625806,10.36861,0.5,0.00778187751055559
20.6,4.193548,4.386129,0.44,0.0386978486920675
26.5,5.283871,1.980194,0.57,-0.0844514909470309
32.2,6.580645,4.553871,0.49,0.0158213042846247
33.4,7.1,0.9831935,0.57,0.0171626720092882
29.6,6.090323,13.43,0.49,-0.0289314847529505
27.1,5.06129,1.031032,0.63,-0.0817933621321318
20.7,4.26129,1.163935,0.38,0.0620386666499221
21.3,4.63871,21.52097,0.39,0.0806126053397378
28,6.087097,6.240903,0.59,0.00815222652201464
23.25,5.640323,1.674194,0.57,0.0654785585887392
33.05,6,0.8589677,0.63,-0.105749001654861
34.85,7.222581,7.381339,0.51,0.0380681342931113
18.95,4.415108,0.5303871,0.39,0.0878070231295179
23.4,4.73871,3.974194,0.68,-0.0674651523190218
26.6,5.406452,1.46829,0.69,0.0108681749495027
22.8,4.509677,0.855871,0.64,-0.125802388585252
23.1,4.790323,1.926903,0.73,-0.0647671909504851
26.4,5.235484,0.9767097,0.66,-0.107650809219668
27.9,5.551613,0.9926129,0.68,-0.0684686098711905
27.4,5.409677,2.013355,0.72,-0.0788740869741196
27.5,5.464516,8.713435,0.62,-0.0190171038074991
26.65,5.354839,2.812742,0.68,-0.041360497477628
22.5,4.245161,2.013448,0.83,-0.0551056076779803
28.4,6.025806,1.368774,0.55,0.0488436647305814
20.3,4.058065,1.575984,0.67,-0.0634999608348804
21.95,4.183871,0.6817419,0.63,-0.0884105076081616
23,4.979355,0.707129,0.56,0.133000068738751
19.2,4.443548,40.87097,0.43,-0.0274249022773358
20.7,4.616129,30.93968,0.39,0.0439611260918746
38.9,8.048387,1.222548,0.5,0.159490789429355
39.4,8.203226,1.290065,0.32,0.0852826209877929
20.6,5.048387,17.33935,0.47,-0.0300197981907397
26.5,5.254839,3.891177,0.46,0.0276284363417065
22.3,4.783871,3.544194,0.33,0.0489809784033484
21.9,4.729032,0.9933226,0.35,0.0905011099407119
21,4.716129,13.13045,0.36,0.0793077971471372
29.8,6.196774,5.093387,0.46,0.0713573868761708
22.1,4.954839,2.787581,0.51,-0.0363952673144821
29.2,6.341379,1.290677,0.5,-0.0627938020100218
23.7,5.055591,4.651177,0.55,-0.065020708210807
19,3.712903,2.037742,0.66,-0.0126448371968194
31.5,5.93871,0.9364194,0.59,-0.0234231776519186
23.2,4.735484,1.771871,0.62,-0.0991114679629198
15.55,2.966129,0.9905484,0.7,-0.00121235000974801
22.9,3.864286,0.7998065,0.19,-0.00444303025824466
17,3.316129,2.117613,0.71,0.0468853693472785
19.8,3.509677,2.581581,0.49,0.0416680657174684
19.1,3.341935,5.446532,0.42,-0.0132656780897569
20.2,3.474194,2.411129,0.43,0.0108027386763653
23.1,4.470968,0.7722258,0.45,-0.204993888848256
16.6,3.074194,1.831581,0.66,-0.0946827456346652
13.6,2.403226,1.86371,0.39,-0.045715777480752
20.6,4.354839,2.063065,0.59,-0.0266347520644579
17.5,3.080645,0.5460323,0.67,-0.0589783234567807
19,3.419355,0.3592581,0.71,-0.00920316941905563
17.5,3.393548,1.412581,0.65,0.00969233568575201
19.7,3.967742,1.056258,0.66,-0.0150023373125166
16.9,3.270968,0.2855484,0.74,-0.0626312425355244
14.2,2.387097,12.40697,0.54,-0.0910725460255817
14.9,2.570968,33.3871,0.63,-0.0731412501423077
17.8,3.325806,2.050742,0.62,0.0788024931212814
18.5,3.351613,4.504355,0.62,-0.0225956415633684
15.6,2.548387,3.727516,0.37,-0.0953157322440068
15.4,2.554839,7.154194,0.57,-0.100208575015662
18.8,3.551613,2.559919,0.62,-0.0455955610483069
13.4,2.406452,2.338097,0.64,0.0372422329337655
15.1,2.722581,1.238823,0.44,-0.0376973005667021
14.8,2.774194,44.07839,0.53,-0.0845453938621361
15.2,2.506452,0.6528387,0.47,-0.125383108552592
14.9,2.767742,43.96419,0.56,-0.0683839315454264
16.3,2.670968,2.24,0.65,-0.149795909312709
15.6,2.580645,2.094387,0.4,-0.0514698037204904
15.5,2.86129,3.529952,0.64,-0.14316817431559
14.8,2.680645,1.897048,0.52,0.0148473597266311
36.6,7.520968,4.284,0.35,0.0786895549095585
20.1,3.903226,76.49516,0.49,-0.114820611868971
11,2.012903,3.614806,0.7,-0.0236155045789246
15.5,2.851613,28.25806,0.55,-0.0543612423825597
12.3,2.06129,4.686452,0.49,-0.0343258701516296
11.5,1.990323,2.12629,0.59,0.0867689158209812
11.45,1.98871,11.41548,0.69,-0.0646289526043013
39,6.941935,2.801226,0.48,0.0961791052877117
22.9,4.374194,25.60097,0.43,-0.0509430507962876
11.9,1.958065,2.655839,0.35,-0.019480739410239
11.6,2.064516,3.790935,0.62,-0.0815704188498725
14.4,2.232258,4.269677,0.46,0.0192392907972596
12.6,2.316129,3.412548,0.51,-0.015795743154567
10.2,1.796774,4.610645,0.5,-0.0569689434856766
12,2.396774,3.019177,0.66,-0.0533986164511554
48,8.909677,0.8079032,0.34,0.0652412341936053
12.9,1.980645,1.404581,0.43,-0.037463766410721
11.3,1.958065,1.839306,0.7,-0.0337547192887081
14.7,2.351613,0.8221613,0.7,0.0457433296758718
15.5,2.735484,4.056452,0.87,-0.0380839712180419
24,4.677419,36.31855,0.45,-0.0249581214362307
13.5,2.854839,162.759,0.58,-0.111952591261299
11.8,2.187097,0.6945968,0.39,0.0471320353956413
12.7,2.193548,1.33029,0.54,0.0369787617730362
23.3,4.53871,12.2271,0.48,-0.0528080745103812
11.3,2.048387,1.924226,0.79,-0.0622006469027737
11.8,2.164516,2.705839,0.69,-0.0184502906616273
13.5,2.854839,176.459,0.55,-0.0731495437571166
11.8,2.219355,1.194581,0.77,0.048837944318162
14,2.809677,0.9528548,0.72,0.013376348248842
12.1,2.010345,0.3416613,0.6,-0.022803590962261
12.2,2.429032,2.008129,0.67,0.00214852226663576
10.2,1.829032,1.30971,0.42,0.0207008675922223
10.2,1.809677,4.242177,0.38,-0.0311182051716026
10.3,1.825806,3.094871,0.32,0.0661818079087553
11.6,2.080645,0.5347742,0.69,0.00226089588403899
13.9,2.37037,2.067258,0.57,-0.124963143412893
14.1,2.514815,3.965306,0.48,-0.150113219831329
11.6,2.109677,0.1846613,0.57,0.088608222114646
11.3,1.903226,0.07087097,0.7,-0.0506134024790897
11.4,1.983871,0.2033548,0.66,-0.0256817558119273
12.2,2.116129,0.02467742,0.75,-0.109754480616015
12,2.174194,0.09883871,0.75,-0.0445167094451283
11.5,2.167742,1.195323,0.61,-0.00880069823515611
11.7,2.087097,2.460694,0.65,-0.0421852514847488
11.4,1.974194,0.1080323,0.74,0.0112587886763326
11.4,1.906452,0.7605484,0.62,0.110491573324921
11.3,1.987097,0.2831613,0.57,-0.139670275701123
31.1,5.890323,11.14823,0.47,-0.0980852645786421
21.4,3.190323,0.4308065,0.59,-0.10420721969663
20.9,3.219355,0.193,0.61,-0.174219987337837
10.8,1.916129,35.84229,0.55,-0.0849923971753663
50.7,9.26129,0.1130968,0.31,0.0136277689121459
48.7,9.077419,0.3896129,0.39,-0.00489892164995531
47.8,8.996774,0.3532581,0.32,0.042742581456053
11.1,1.887097,1.161968,0.67,-0.0034473001984141
15.1,3.087097,107.0742,0.54,-0.102378639504356
11,2.003226,0.647,0.57,0.115275658161501
48.8,8.980645,0.1982,0.33,0.0568196983913691
15.3,2.629032,0.7963065,0.71,0.0499455548108393
11.7,2.029032,0.5192903,0.62,0.0232199022130433
11.5,2.109677,0.3759516,0.59,-0.0201031002161985
10.9,1.809677,1.46371,0.38,-0.00451192077949059
12.8,2.090323,2.887161,0.49,0.0655263639988606
12.8,2.122581,1.294871,0.42,0.0165608497965261
11.9,2.523333,180.7323,0.57,-0.0817041658874689
11.15,2.087097,1.289968,0.33,-0.012047106292872
9.55,1.953226,1.697258,0.28,-0.0539229500129053
10.6,1.848387,13.88129,0.53,-0.0577169743376025
12.4,2.177419,1.413065,0.34,0.0144138726845263
21.5,4.448387,86.10258,0.46,-0.00767336613962888
32.4,6.735484,5.009129,0.38,0.0238846249694322
28.9,6.058065,10.05048,0.37,0.0287940189260847
25.3,5.032258,66.89161,0.41,0.000684700354116607
43.7,8.329032,1.076081,0.32,0.0421563434316589
19.1,3.454839,11.65452,0.5,0.00280905263588815
41.15,8.080645,2.565129,0.31,0.0531351185876093
18.7,3.951613,4.847581,0.38,-0.0787717011142612
28.8,6.009677,16.90194,0.38,0.0231999780336418
26.4,5.103226,1.460968,0.48,0.00892292578725085
16.7,3.919355,15.39613,0.38,-0.000218758237203298
26.3,5.567742,1.516484,0.34,-0.019298517459403
13,2.183871,2.44829,0.52,0.055000283104692
13.6,2.306452,0.6471452,0.8,0.105073609175576
16.6,3.087097,11.71516,0.64,-0.0387511515731971
20,3.296774,4.559258,0.49,0.0007945502503377
17.95,3.633871,139.8087,0.54,-0.0419172133422392
19.5,3.812903,4.796129,0.57,0.0166477396057112
29.1,5.987097,10.98084,0.38,0.0425609016818325
16.7,2.53871,0.211371,0.74,-0.0727936434933511
12.8,2.280645,1.515387,0.47,0.107569334491442
19.7,3.506452,11.70161,0.51,0.0887177897851537
33.7,7.212903,6.826613,0.3,0.0316949813832486
14.2,2.258065,0.2727419,0.57,0.0350335276874523
46.5,8.906452,0.4594839,0.33,0.0613942720222575
42.8,8.367742,0.3295806,0.29,0.0430029016849435
44.8,8.96129,0.1082903,0.32,0.09215398968102
17.3,2.654839,2.254774,0.73,-0.0566642278450432
27.8,5.903226,54.18548,0.51,0.0592832089057858
28.4,5.954839,12.9869,0.55,0.0268178290196375
22.1,4.458065,2.642194,0.52,-0.0675175562692677
30.8,6.009677,5.767097,0.55,-0.0145423130692373
38.1,7.032258,11.095,0.45,-0.0344757719089166
40.8,8.380645,1.798516,0.36,0.0607659735614247
30.4,6.077419,3.271484,0.5,0.0591327950032811
24.7,4.954839,3.980645,0.59,-0.0319872700666257
24.3,4.806452,3.222903,0.46,0.067132393858607
34.2,6.190323,0.8915161,0.5,0.0134580439236742
31.3,6.1,4.244194,0.51,0.0705622652852076
37.7,7.61129,1.687806,0.46,0.143475798589309
36.8,7.332258,1.834,0.34,-0.273015621825741
38.4,7.16129,36.5029,0.44,-0.065414849813064
40.5,7.383871,7.83271,0.4,-0.0206142358255965
39.7,7.241935,38.71935,0.44,-0.0260125538155189
46.4,9.270968,10.12371,0.39,-0.0212658566510406
37.2,6.629032,13.56935,0.45,-0.00306040470445224
29.8,5.925806,10.57645,0.47,0.0308321607709081
24,5.370968,8.195161,0.47,0.0154030647952743
31.8,6.474194,2.575806,0.39,-0.00210642565350816
37.2,6.909677,7.476129,0.36,0.0386601845324182
57.05,11.12258,1.85629,0.35,-0.0225515622891251
32.2,6.935484,11.14032,0.47,-0.0347947260190469
39.5,7.964516,16.80097,0.33,0.0355064217178889
23.1,5.003226,0.648129,0.6,0.0350144529119838
38.4,8.141935,8.051274,0.44,-0.000124527600085633
35.4,7.493548,5.637726,0.49,-0.0324074377813253
38.9,7.745161,5.782016,0.35,0.00823778347565884
31.4,6.503226,3.74571,0.45,-0.0609292232443059
34.5,7.170968,3.412129,0.36,0.0214950770744511
23.1,5.003226,2.946677,0.56,0.0444114031838623
40.5,8.167742,1.074032,0.19,0.0685268579379851
36.8,7.835484,8.170242,0.45,-0.0172740107907428
36.8,7.374194,21.49926,0.35,-0.00396876430552151
28.2,5.848387,3.909532,0.44,0.0347651746557347
28.1,6.064516,20.87435,0.43,0.0171536400228496
24.6,5.419355,13.81424,0.55,-0.0139339661179958
26.5,5.483871,2.392452,0.53,-0.0387277863211177
26.6,5.354839,4.205161,0.41,0.0398866967939631
29.8,5.945161,9.186129,0.48,-0.0396330783286944
29.4,6.209677,17.21871,0.47,-0.0114068486989785
29.9,6.693548,7.06321,0.59,0.0223127811171433
37.3,6.874194,5.628016,0.4,0.0159757032547074
28.4,5.887097,73.22655,0.46,-0.0678005266615394
26.7,5.470968,1.215032,0.34,-0.031717892514215
28.3,6.067742,14.88994,0.44,-0.166794729245783
28.2,5.966129,40.38,0.49,0.0371952765849657
21.4,4.580645,9.785806,0.63,-0.0267870238632202
24.1,5.422581,10.7501,0.55,0.0026466653244106
28.4,6.167742,2.01171,0.58,-0.00765008283104396
23.4,5.212903,49.73403,0.54,-0.0675092147636049
23,5.187097,27.3671,0.49,-0.0724355153666509
23,4.725806,9.305387,0.4,-0.0361135580209364
28.1,5.712903,13.15587,0.42,-0.134357307043961
18.4,3.809677,1.637774,0.41,-0.075847598812962
33.8,7.132258,3.088129,0.3,0.0237993427891581
34.1,6.296774,37.80195,0.38,-0.0116455368958559
27.7,4.970968,4.614855,0.37,0.00155335997684536
22.2,4.512903,2.078387,0.5,-0.0516098140321656
36,6.877419,6.120581,0.21,0.0528179936112396
48.6,9.435484,8.652484,0.32,-0.0249189311741407
34.4,6.774194,3.155065,0.42,-0.0134051056065922
23.5,4.506452,0.9320323,0.53,0.0157604654920914
37.4,7.619355,6.866758,0.41,-0.0392518377901017
32.8,6.235484,3.792613,0.37,-0.0149169338957817
61.3,12.66129,1.627903,0.21,0.0715139754374372
49.9,8.841935,0.8491935,0.22,-0.00668500141386053
32.6,6.277419,3.504161,0.53,-0.00314874905862927
14.9,2.887097,11.12194,0.58,-0.0845921539859045
20.1,3.8,5.709581,0.46,-0.149184104525822
12.2,2.383871,1.186532,0.82,-0.104272450315456
16.6,3.096774,2.74079,0.55,-0.147635633649595
21.3,3.958065,7.850532,0.45,-0.00643292665962614
39.1,7.845161,30.79016,0.27,0.0467056578342762
44.9,9.364516,8.423032,0.23,0.133086186257276
14.3,2.767742,10.29903,0.58,-0.0239942150149552
36,6.970968,20.03534,0.51,-0.134384917942795
22.65,4.522581,0.8734032,0.47,-0.0436289066495151
21.6,4.385484,5.235161,0.54,-0.049693233758489
14.5,2.696774,4.133871,0.56,-0.0634837279171878
15,2.670968,1.320323,0.32,-0.213812381744597
42.1,7.73871,1.104565,0.25,0.0197111281293668
34.5,6.277419,2.022258,0.4,-0.113250814723383
24.1,4.890323,54.25919,0.54,-0.0816449032928994
41,7.475862,5.115871,0.42,-0.255880243036098
37.8,7.303226,5.061097,0.27,0.0110087955632365
10.45,2.403065,0.1645806,0.38,0.0914952596269483
15.4,2.66129,2.07371,0.58,-0.0101136364170462
19.3,3.803226,66.67484,0.57,-0.130086476922509
28.4,5.480645,2.215452,0.47,-0.0543878682118011
24.3,4.409677,0.5114444,0.43,-0.14565074214208
18.6,3.703226,60.39048,0.5,-0.139316559507878
12.6,2.264516,8.269355,0.53,-0.0267423431565941
11.5,2.003226,1.484952,0.59,-0.0602518152464124
11.15,2.001613,3.080323,0.54,-0.113834159567074
13.6,2.358065,0.8566452,0.33,0.0589740112891861
10.9,1.919355,0.8117419,0.44,0.0502275858593749
16.25,2.877419,3.951774,0.53,0.0141388520165175
10.6,1.9,1.974855,0.49,0.0195539018545817
17.6,3.229032,2.529677,0.49,-0.0185843930325713
16.4,3.235484,20.25806,0.56,0.0738308594168136
15.4,3.074194,2.109742,0.53,0.120695283465157
22.8,4.687097,1.684903,0.39,0.110936879411307
14.6,2.612903,4.133032,0.5,-0.0454791358375466
13.75,2.508065,6.562258,0.57,0.00805619147842385
16.05,3.317742,19.9279,0.55,-0.0068633067061481
13.2,2.729032,1.31321,0.52,-0.00253885757584971
12.6,2.306452,0.7587258,0.59,-0.0158708352682174
19.6,3.983871,5.670161,0.5,-0.0331448248957895
17,3.551613,6.611935,0.5,0.0507196037596032
15,2.677419,0.4241774,0.48,0.00782200432615626
15.55,3.054839,1.220355,0.47,0.0452063812180106
24.9,4.703226,4.407226,0.42,0.0365530561422842
19.8,3.783871,7.654839,0.52,0.0279509799754281
20.45,3.780645,4.612258,0.43,0.0714163988969947
21.15,3.903226,23.19358,0.47,-0.019244265283203
18.3,3.622581,5.524839,0.54,0.0585426531429223
17.4,3.532258,17.8321,0.55,0.0096946679182166
13.4,2.4,2.072823,0.53,-0.0554015287495108
14.1,2.377419,3.365065,0.66,0.0574368739979166
23.4,4.232258,9.553452,0.33,0.0640760745977635
15.8,3.183871,47.95226,0.58,-0.114008158650741
16.1,3.074194,1.344548,0.39,-0.00569094789853708
18.2,3.8,4.802806,0.56,0.0650248814383039
27.1,4.958065,0.123871,0.42,-0.00266461000308366
14.6,3.080645,2.362387,0.6,0.0015202440744464
23.9,4.46129,4.866613,0.41,0.0566795432873495
13.4,2.529032,5.906355,0.6,0.0031877984926294
19.85,5.648387,1.072516,0.44,0.340065862846459
17.2,4.195161,0.4812742,0.53,0.125450019425275
17.15,4.498387,4.932419,0.44,0.044613316930342
15.6,2.835484,5.539677,0.51,-0.0241164704209567
17.2,3.293548,1.701161,0.57,0.067871249459865
16,2.941935,2.762129,0.47,0.00285538418651143
16.1,2.751613,1.787355,0.46,-0.00333652649454041
38.3,7.006452,0.4779677,0.35,0.0349669623277957
20.2,3.96129,14.60855,0.41,0.01879689574722
30.1,5.393548,0.4099194,0.21,-0.0203883661924087
24.6,4.758065,25.57839,0.31,-0.0285402230743761
29.7,5.632258,15.16177,0.32,0.0146491635849211
21.5,3.970968,4.915968,0.37,0.00839267540364341
25.8,5.193548,13.67226,0.25,-0.0636266934949949
36.3,6.814286,1.445145,0.24,-0.00728415421794226
25.55,5.127419,4.782323,0.26,0.0878465737928966
27.2,5.751613,65.09355,0.32,-0.0275711056145944
32.6,6.277419,17.66424,0.32,-0.0208022110236958
22,4.177419,1.413968,0.35,-0.0513671877200285
23.4,4.616129,4.982581,0.34,0.0282863872228427
24.3,4.670968,7.538952,0.28,0.0232021559195348
32.6,6.783871,15.95258,0.25,0.0523510129989555
20.4,3.680645,1.092435,0.35,-0.0537871635363726
35.6,6.345161,12.20116,0.3,-0.0192755580195203
25.3,4.909677,5.190968,0.3,0.00948953892657389
18.6,3.483871,1.171387,0.24,-0.0306101751064546
36,6.412903,6.979548,0.38,-0.155042408184187
31.7,6.077419,15.68916,0.41,-0.0279912776799052
37.9,7.077419,1.668919,0.42,-0.140963064862437
24.2,4.387097,6.234194,0.49,-0.112324613133614
36.8,7.303226,3.273565,0.32,0.00126640382217591
41.1,7.977419,22.00448,0.49,-0.200739096061054
29.9,5.551613,4.766081,0.36,-0.0614553124039456
45.2,8.883871,6.833097,0.31,-0.0195081904208283
52.5,10.70323,7.914081,0.24,-0.0350068738205163
20.3,3.896774,1.083645,0.39,-0.0508500958181689
41.35,8.195161,2.867258,0.31,-0.009336862131329
33.75,6.659677,6.485016,0.36,-0.034169840463367
40.6,7.780645,7.558484,0.29,-0.0603081007129509
43.4,8.583871,4.115694,0.37,-0.0414647822870313
28,5.641935,7.915484,0.43,-0.0135974011315734
29.1,5.493548,2.560903,0.39,0.011545537915775
31.2,6.56129,40.00765,0.49,-0.0997685133708945
36.8,7.712903,26.33258,0.51,-0.140618485939917
35.8,6.854839,8.235161,0.42,-0.107906257877824
41,8.380645,19.05774,0.44,-0.0836104635494239
44.2,9.132258,1.912581,0.31,-0.00690721062952615
33,6.6,4.411129,0.29,0.00309804389913015
24.8,4.603226,1.443677,0.48,-0.114562183479087
41.3,7.958065,5.385355,0.41,-0.141129351763948
19.5,3.516129,4.190306,0.49,-0.0292304041664395
52.7,8.974194,0.4362258,0.51,-0.152553837500332
25.5,4.829032,49.34903,0.5,0.0081350390125281
40.6,7.496774,5.688387,0.39,0.113729023462058
22.3,4.474194,88.99774,0.48,-0.00219618459835003
17.4,3.564516,13.04308,0.32,0.0427573668338042
26.5,5.290323,7.742032,0.49,0.00545802321364985
20.3,4.032258,0.07883871,0.17,0.0337040283883975
29.7,5.46129,5.263806,0.25,0.0297317933123447
44.1,8.390323,13.46958,0.53,-0.157046980443265
25.6,4.829032,67.86742,0.48,-0.00190965526606934
18.5,3.645161,1.841242,0.29,0.103600673165865
18.05,3.382151,4.275419,0.44,0.0643495405967325
25,4.690323,13.03365,0.3,0.00509681933653661
22.1,4.480645,11.23361,0.43,0.0594010814945543
30.2,5.458065,1.91671,0.28,-0.00856108923623999
27,4.858065,25.57977,0.38,-0.0579948145415436
22.8,4.567742,18.68016,0.3,-0.0363380033112035
19.9,3.696774,3.032355,0.29,-0.0705252774192731
24.3,4.66129,30.72271,0.41,0.112632712102493
24.1,4.483871,47.66645,0.43,-0.0866775170459935
26.3,5.125806,4.538645,0.27,0.0257844292351521
25,4.635484,12.87348,0.36,-0.0502264914080788
30.5,5.474194,15.18329,0.4,-0.0569592274007205
42.9,8.670968,0.3764032,0.11,0.194814349205825
26.9,5.596774,45.59027,0.39,0.0150915836621168
26.2,5.641935,10.13655,0.28,-0.0058342868095913
34,6.387097,9.264984,0.3,0.00986160681655512
28.6,5.132258,13.66684,0.37,-0.0341645434532185
28,5.683871,29.78087,0.34,-0.0157204769351207
19.8,3.509677,3.629742,0.55,-0.114042785236283
27.2,4.73871,10.10876,0.36,-0.0787812407081965
34.4,6.732258,70.49532,0.39,-0.194430720968218
43,9.212903,0.5972258,0.17,-0.00800898893547475
43.8,9.132258,0.2787097,0.16,0.0185842906442504
44.1,9.370968,0.2344194,0.25,0.0718940719742803
42.8,9.206452,1.661661,0.45,-0.108265823739182
27,5.316129,0.6402419,0.23,0.00970743013053665
30.2,6.009677,24.04544,0.28,-0.0351278934143104
26.3,5.196774,10.32723,0.22,-0.0098816245371105
25.5,4.877419,16.88658,0.33,-0.0772676915349939
22.4,4.116129,1.008532,0.37,0.027947520149036
35,6.932258,10.85574,0.27,0.0304446897866903
33.8,6.503226,5.619581,0.28,-0.0121337270170143
22.4,4.954839,11.26263,0.34,-0.00459716638812058
28.2,6.093548,11.01668,0.56,-0.00939469951347283
26.3,5.083871,18.00403,0.3,-0.0366841186408331
28,5.819355,4.166887,0.21,0.032316988222066
21.4,4.493548,8.378645,0.3,0.0416553184690442
19.7,4.451613,9.670032,0.27,0.0659364392407933
19.1,3.964516,17.54006,0.27,-0.0280416484772621
20,4.258065,28.48223,0.29,-0.00271644115453906
21,4.4,5.431177,0.26,-0.028071655243366
25.5,5.287097,9.873661,0.23,0.026664293840551
21.8,4.545161,3.976484,0.28,-0.0483990587356853
22.6,4.909677,3.221129,0.41,0.0304459837669926
20.9,4.722581,0.6061724,0.21,0.185161838436819
19.6,4.164516,10.68081,0.27,-0.0312719508500858
20.65,4.232258,12.96771,0.42,-0.0024198289023849
40.5,8.085484,1.034355,0.16,0.0164514615577181
18.7,4.119355,48.20419,0.49,-0.0116228443942523
20.1,4.237097,31.64182,0.51,0.0186122970789864
20.9,4.741935,2.422742,0.44,0.0455820421107079
15.6,2.935484,2.779613,0.59,0.0302480356391718
23.3,4.293548,2.660806,0.31,-0.0340328593715878
21.4,4.732258,2.982935,0.37,0.0380023047778864
32.4,6.809677,6.893774,0.31,-0.0204475270468469
23.2,4.790323,11.60232,0.35,-0.0205431111664069
18.9,4.035484,85.12597,0.46,-0.0426439256825764
22.5,4.632258,13.53394,0.28,-0.00702791376769296
19.7,4.348387,10.25365,0.43,0.00360631118302601
17.9,3.612903,1.358258,0.41,0.0355117042802126
29.2,6.36129,7.686435,0.37,-0.099248211101838
20,4.345161,44.90806,0.51,-0.00135885687438764
16.5,3.174194,4.186355,0.46,-0.0190471094099409
24.5,5.222581,3.290161,0.29,-0.021400070320704
22.9,4.925806,5.362226,0.4,0.0523918746881176
17,3.451613,1.374032,0.47,-0.0837748352409193
17.2,3.503226,0.5896452,0.64,0.000740059092647821
16.7,3.551613,4.185258,0.41,-0.0134644840930163
23.5,5.183871,2.122548,0.35,-0.0172367137306085
16.9,3.177419,1.516839,0.34,0.108500514796848
19.9,3.767742,1.111419,0.3,-0.0110427515623099
22.9,4.964516,6.449677,0.3,0.0388457376189657
19.4,3.73871,0.04016129,0.32,0.0850598583304979
21.9,4.274194,0.1736129,0.24,-0.00592629860707844
22.4,4.806452,6.36871,0.32,-0.031421124092597
22.8,4.303226,0.7568871,0.3,0.0500029258542818
22,4.777419,5.128323,0.41,0.0243297888417131
35.7,7.53871,73.29645,0.76,-0.140661491713279
24,5.435484,13.33566,0.3,0.0478025147403518
52,10.90323,9.37371,0.16,0.0511145471491359
42.8,9.132258,3.915613,0.28,-0.0182631458859119
40.3,9.606452,2.774887,0.21,0.0560031915007282
42.4,9.448387,17.62458,0.39,-0.134383468077465
29.4,6.712903,3.737694,0.24,0.065800416614884
54.6,11.74194,7.409855,0.16,0.0607889797882863
50.5,10.9129,34.80592,0.22,0.098831694818835
46.1,10.26452,4.260952,0.19,0.00383394721222796
48,10.59032,7.473387,0.19,0.0554929676011451
38.7,8.945161,3.06871,0.51,-0.132307961533073
41.1,9.316129,2.041742,0.21,0.0481576136512537
51.5,11.46129,0.6418065,0.29,0.0492660062581164
51.5,11.22581,1.023258,0.22,0.0955779243183239
53.7,11.02581,9.233161,0.26,0.0460646766770683
39.9,9.403226,108.9923,0.39,0.0261932265295752
43.2,10.02903,29.67903,0.62,-0.0600600806210334
39.3,9.280645,0.7871613,0.18,0.0954849442241432
53.05,9.211075,2.374387,0.18,0.00331257097980187
40.45,8.409511,10.61542,0.29,-0.0418281602753847
41.9,9.348387,15.02623,0.26,0.129103328080472
47.45,7.435484,13.14455,0.19,-0.0243605170847825
34.2,8.222581,45.82968,0.64,-0.0590035459784826
37.3,6.629086,3.189,0.6,-0.103873090519226
28.5,7.680645,11.33658,0.66,-0.0126322753710286
33.3,7.03871,12.44058,0.24,0.0505780730996319
31.45,6.325054,2.404677,0.24,-0.0651493634736952
35.35,7.160645,0.7673548,0.22,0.0225379723006524
37.95,8.482688,10.51397,0.45,-0.104814758357958
37.2,6.387581,6.159548,0.27,-0.0899429173659927
16.3,3.522581,8.499032,0.27,0.0222687393004459
21.3,4.567742,26.69456,0.42,0.00865874228735919
15.4,3.364516,4.596871,0.31,-0.00227017393865214
40.4,7.806452,10.28176,0.2,0.0363023247069556
41.85,9.680215,7.198855,0.25,0.0140797795976977
24.05,5.118131,6.196065,0.67,-0.0427323068323631
17.4,3.558065,14.99877,0.46,0.0159733511422362
17.9,3.241935,0.9200806,0.6,0.035081426738504
18.6,3.129032,0.5743871,0.66,0.11046603570723
19.4,3.245161,0.152871,0.85,-0.068613493326982
17.1,3.141935,0.3945484,0.58,0.209808342873777
18.1,3.245161,0.2940323,0.46,0.138099292751217
17.7,3.429032,0.3429355,0.28,0.237122396735418
17.3,3.196774,0.7582258,0.44,-0.00355700430793915
36,8.083871,6.708177,0.24,0.00990841769769624
22.7,5.46129,2.792855,0.46,-0.022680751465191
29.6,6.157366,0.9406935,0.18,-0.0567522340938856
22.55,5.464961,1.089726,0.23,0.00598709239753026
16,4.067742,0.9048387,0.39,-0.0513441474448261
20.6,4.783871,1.006935,0.25,0.177732601864372
19,4.619355,9.810806,0.3,0.0430419924229437
17,3.970968,11.65219,0.46,0.110865754506774
17.8,4.051613,15.77042,0.33,0.05019530961202
16.1,3.8,6.808065,0.5,0.0927391555098855
25.8,6.183871,25.74482,0.31,0.0164819373541909
18.7,4.709677,114.2687,0.39,0.00626967471885909
19.4,4.5,18.14713,0.35,0.0455540785994415
17.4,4.26129,14.01645,0.47,0.0641679724160802
16.2,3.66129,31.89418,0.42,-0.0546443987534317
16.9,4.096774,9.600645,0.5,0.0361804202696219
17.5,3.91,17.53061,0.47,0.0759076809563599
18.1,3.316129,11.558,0.41,-0.0619650284384063
17.3,3.648387,10.52074,0.53,0.0714092199683114
19.3,4.116129,5.924516,0.44,0.0644723656431156
21.2,4.483871,15.77229,0.45,0.0280305976472504
18.3,4.070968,5.050194,0.32,0.106647357297819
18.2,4.103226,8.916323,0.4,0.0613188539107454
17.8,3.364516,6.815806,0.46,-0.0128117367820773
16.5,3.119355,5.267823,0.39,-0.0201023852464817
16.4,3.26129,1.241129,0.43,0.0461610983622278
17.2,3.845161,7.324194,0.54,0.130592454795215
20.8,4.593548,5.042194,0.36,0.0744669430946987
25,4.145161,3.837548,0.36,0.0410617117532501
34,5.383871,0.4129032,0.29,0.0429498151036851
18.6,4.422581,4.177258,0.41,0.0867990818209246
14.9,3.567742,190.9806,0.65,-0.237336405315388
16.8,3.319355,1.838484,0.34,0.053021668957569
17,3.803226,3.466194,0.35,0.0241794587947348
16.7,4.132258,9.207581,0.49,0.0801452962408125
16.1,3.874194,32.95323,0.49,0.0607781718439826
18.2,3.332258,9.564,0.44,0.0448417013405615
14.4,3.732258,11.10368,0.51,0.0797802323044325
15.7,2.967742,14.59852,0.43,-0.101232154788507
17.2,3.148387,1.935629,0.43,-0.0464149748259154
18.5,3.164516,2.891065,0.35,-0.0396865159631463
16.6,2.925806,4.117419,0.29,0.00170118154820864
18.5,3.254839,6.164161,0.36,-0.0409474552873592
16.3,2.86129,0.4878871,0.44,-0.0994893838559508
18,3.106452,1.375419,0.42,0.0167830345736512
16.4,2.9,5.282742,0.37,0.0346258253855938
19,4.051613,13.36632,0.38,0.0665640711366335
19.3,5.032258,9.513823,0.51,-0.114079898835194


==> DATA/res_vs_descriptors/catchment.area.x.dat <==
"x","res1","res2"
551.4,-0.0192209314380422,0.230228672664265
434.4,0.0413580089669945,0.078971408804573
241.1,0.214566470214316,-0.0885789837596658
330.7,0.156634882494962,0.110518015088058
201,0.0466309060014927,0.0162187448631597
120.5,0.0304762458655312,-0.0527507314576714
116.1,-0.000106762739345373,0.0326206254482027
391,-0.0155450709032572,0.176977097599539
105.9,0.00990999200381529,-0.00229259447020702
56.2,-0.0781481861892492,-0.0344070436563382
415.6,0.0928188344919141,0.15257841807839
216,0.170703431800521,0.130212896107768
313,0.15933946529192,0.205034922037596
165,0.126272999700008,0.283090855348286
128.1,0.141023717891305,0.102018554699867
80.68,0.243359245732174,0.148554058751097
36.37,0.0607879799134727,0.0709792281129247
1011.7,-0.0322826349212099,-0.138686185979943
542.8,0.084578943389759,0.232145390112307
1267.8,-0.112261382890497,-0.1060657221829
2861.2,-0.0688295065073856,0.0989540108347766
400.4,0.192018660176194,-0.108032526855328
130.3,0.231523659317289,0.210511953153372
272.2,0.0884433303838772,0.0277088068769347
1748.8,-0.114884455322535,-0.0701504513469673
104,0.0147177920411526,0.191582185430752
231,0.0927703482113025,0.0852169061397199
441.6,0.0900607243318941,0.230615125160653
954.9,0.0631555533054989,0.289062034603808
176.1,0.217451573977538,0.187476297352467
179,-0.02314863853793,0.192468274931792
46.5,0.271012979226315,0.28969543805734
225.49,0.0769611124581853,0.181789015231183
448.1,-0.172789104200056,0.210303721365638
325,-0.049071449234602,0.161388348220203
523,-0.113397178154518,0.236415880165199
1273,-0.0613753451643717,0.117421865080055
787,-0.0461701572643815,0.151823189527872
499,0.0204684438640108,0.231636554266443
1370,0.0896723121015553,0.197821706504666
1844,0.0359829869248663,0.191982554155813
690,0.02970889702908,0.134000090302405
110,0.0637124931765843,0.329797590127136
150,0.056600958941963,0.176739852786016
289,-0.0172970320453971,0.123041548870967
229,0.101622552943462,0.181132505276088
123,0.13602767821421,0.174935991434728
307.4,-0.0313612699047711,0.129905738029862
3210,-0.192291566411114,0.407805473081039
4587.1,-0.155107190745204,0.35008198666604
1149.4,-0.175971403548838,0.242153254248692
177.1,-0.092836349408238,0.0710450045335038
600.9,-0.303513028868586,0.391876492815356
210,0.0493310229703121,0.178020616232408
590.5,-0.074963252963468,0.0879553576267922
99.5,0.0879838909578923,0.116962435478105
782.2,-0.126959304320031,0.0856573163969627
122.3,0.0657744020185338,0.140356656654725
162,-0.172901910174897,0.00291089357706253
195.3,0.0187852872951235,0.130239300024168
161,-0.0212765800773173,-0.0765566350324758
517.7,-0.0766719231492996,0.20604191292884
210,-0.0600051347691499,-0.0959890411096009
23.7,0.0691200788094968,0.259180975662655
2.24,0.131306890144736,-0.105785869218503
369,0.063209536764731,0.184725102625021
43.8,0.0516493014954982,-0.0935869116345125
81.6,0.00776476750509128,0.102809718971537
229,0.0887947436041037,0.1344156089238
107,0.0629751377013694,0.287742017666181
330,0.116040173777755,0.205432379564299
112,0.22694616551185,0.147460980408627
137,0.127224219425168,0.154725728721738
156,0.0681543481722096,0.321494918316289
307,0.190553576494013,0.281807959573618
161,0.228685233328971,0.176386916677558
93,0.248414378794165,0.0582257171337079
51.8,0.227331733564681,0.330911716027454
64,0.265490128728941,0.335036106568832
23.7,0.0594623018172904,0.180349056490373
694,-0.0343131548389586,0.0776192675860852
1500,0.00105939203812591,0.0660107626417208
1110,0.049933926617012,0.174976709020504
4390,-0.0211789573121021,0.134383012839034
231,-0.00292271994691948,0.11470827190518
323,0.0625920917449055,0.190407546314352
207,0.0170078709298438,0.0462414631058417
239,0.0774989057982205,0.117825734822722
119,0.296684078309076,0.293416984984633
37.5,0.123478804518831,0.130673649278768
61.6,-0.0229899310156237,0.0109961027193219
155,-0.036226195655749,0.0871578857514643
3330,-0.0313978456430173,0.124181631527683
139,0.171764868315675,0.230506839472352
174,-0.0198061530684366,0.0704018418251371
159,0.257569971024674,0.177778553942428
56.2,0.071476320633289,0.252285328355361
648,0.00583154029136382,0.0324268161581698
198.9,0.00315800695390236,0.0442611326253719
116,-0.0406724971929362,0.16366155336374
569.8,0.112764023956752,0.154024198256593
59.5,0.0483930396819141,0.0758286533406707
21.4,0.124926270991908,0.196700052530207
205,0.159497939075892,0.262867623499151
287.3,0.0785896853819606,0.239471738079958
346,0.0824141202985762,0.255673444169837
2175.6,-0.000246398718740187,0.216955642743808
118,0.377446231077227,0.290504689778156
1007.5,-0.0590359796080444,0.188516757600152
284.9,0.013113940182089,0.142295044375892
321.9,-0.00821999147713345,0.0859605206398477
242.1,0.113770251151347,0.242778386053307
343.8,0.0456755727726921,0.0723175692619056
118.5,0.050585203765871,0.0877917775592651
96,-0.0186789028052976,0.116524238957399
58.8,0.0699037770528,0.206419514810445
88,-0.0887712727984941,0.260429059586675
75.1,-0.0831988671482351,0.0197062216236104
1043.8,0.237294882654059,0.0589776228518568
61.9,-0.0635749715562961,0.43794442138201
9,0.276941510615335,0.165636115384206
180.63,-0.0559243826046973,0.273376389693963
657.8,0.00871107539257457,0.100308657400393
171.9,0.0516768764454163,0.0914120939602601
74.9,-0.0276691646773365,0.114504706212003
178.5,0.0665352816468723,0.168664089079372
36.5,0.0839034597563545,0.0377562974604846
44.6,-0.0869560529291923,0.00928620895657928
455,0.0276086566986365,0.235076301043744
11.4,0.0214016084667601,-0.188954552653525
196.3,0.0209543445761549,0.13157783119995
86.1,0.0771310954104077,0.0899688835698436
509.2,-0.0230608819772055,0.211962275709534
1264,0.0462384440730455,0.160188566899707
13,0.0207605221843793,-0.0685390810356299
25.1,-0.0417325794790577,0.000221665579932528
242.1,-0.00273671105783488,0.241274136373515
14.8,0.167865325104382,0.268923603185758
147,0.095961023584414,-0.0897849208144497
70.1,0.12662087223909,-0.182655433401068
183.6,-0.0826397326833485,0.102189936102044
242.2,-0.238764293483713,0.251125513419285
24.66,-0.232959581580013,0.577962884910538
32.4,-0.0134898331483239,-0.352783678575548
15.85,-0.00907547720036003,-0.745639397155751
758.9,0.0342344331539533,0.0210866505884453
1932.1,-0.0959074083147488,0.0603018022326842
899,-0.00602153207288977,0.163570520014257
373,0.114642810478216,0.127069909515669
3315,-0.189314894967385,-0.206017250950798
18.9,0.0811166029846211,0.113776377466067
679,-0.015132643114583,0.106074076622029
1634.3,-0.174718880060899,-0.00893252308882375
826,-0.00862268383403128,0.240571451749404
118.9,0.208949904515252,0.212046931132996
381,0.0265786092778351,0.0943573743983355
352.2,0.0463606198153666,0.184741614182462
165,0.0976863238419728,0.063439629222674
443,0.08916418252278,0.0791137813688714
691.5,-0.156968244288735,-0.0577541387194151
341.9,0.0487917557748616,0.13568766711426
310.8,0.170952365109429,0.257437910332445
245,0.243762415910462,0.0208426669983723
22.17,-0.0252705098285193,-0.6374620909621
33.2,0.204848058466604,0.78116725177826
510.2,-0.000308035961421121,-0.0601491986729115
282.3,-0.10191408779086,-0.319645241934517
67.9,0.0308808826839116,0.061830050542207
427,-0.0307588012986983,0.0469132814368312
8.1,-0.0101693997570198,0.0553453201093409
50.2,0.0907359172015796,0.15418151720353
131.7,0.0292363875276671,0.251251263301145
87.5,-0.0160484640994879,-0.0509930660642079
516,-0.14449569552761,-0.0203586063311005
1363,-0.144575047927755,-0.086055229237946
12.9,-0.0938655143211391,0.285114780305476
930,0.0232974588315098,0.243948659625443
865,-0.198454124223321,0.0523884214958072
25.1,0.099172608743894,-0.135915631366888
118,-0.0174717702830939,-0.0391235673478436
43.35,0.0541594823229036,0.0351187587766744
119.5,-0.0455462502208479,-0.00392256758887344
457.5,-0.233292518069112,-0.0132570275882793
141.87,0.0606561833055144,0.118543650128991
818,-0.0795550864400314,-0.00865449364546356
499.4,0.0648425131621617,0.191336354067365
325.4,0.1029192595461,0.207952850333604
408,0.0152285928925218,0.453841754715998
1475,-0.241868430585846,0.256188508074626
4400,-0.209601927128969,0.0950286685873976
7486,-0.194647693451,0.114968641814431
690,-0.0994475226536706,0.0809009062760164
1229,-0.163234858881359,0.0245800629431594
529,-0.0804159520327777,-0.0127713916962857
284,0.00739205808573698,0.201350453714932
883.2,-0.105856413998447,0.029671896168062
8231,-0.222112818353733,0.131070307927482
413.8,-0.0988799475316857,-0.0406669132234014
368,0.00437549855251421,0.223704342209925
182.2,-0.114559050254342,0.0457245020487473
148.5,-0.0410185707209218,0.16018717815263
63,0.101477781760224,0.228706422209123
8,-0.0459935581907827,-0.183716855267618
46,0.165671223748228,0.181363410038644
74,0.215755692159434,0.371686423793092
53.2,0.0325014767261117,-0.0739684704120311
35.13,-0.0032402054146424,0.112989596478553
335,0.0157291723561426,0.119745068110366
262.6,0.155447507840349,0.0681371410650684
83,-0.154069973147796,0.101450653991081
85.2,0.261277176631256,0.523151617500175
139,0.104770707560516,0.180673984684451
77,0.20395717059453,0.0688451214561026
163,0.0114924359972079,-0.106392986204529
272,0.0062767175144012,0.11738369526296
50.4,0.0160717819105639,0.0703668844546217
94,0.0330625931064339,0.023733638890419
42,0.0501322727951321,0.00270320992750617
28.8,0.228470549120022,0.837180818564443
69,0.180682932812871,-0.0525713655167004
130,-0.0447263996400961,-0.0776012705216971
1177.5,-0.0260772846752217,0.133362363586631
9.1,0.132564168544668,-0.034229872219486
799,-0.202171816534054,0.520520286645642
169,-0.0471424588899867,0.459293964455676
183.9,-0.0437701769886664,-0.00834188435843419
195.2,-0.117485021445578,0.30051916963655
113,0.0525195040998046,0.158294625927996
231,0.0507284456332603,0.171454767437694
1421.66,-0.230010176858896,0.455585284941689
31.5,0.109996012791698,1.02311417235463
108.3,0.0740208520943423,-0.138127173817683
77.4,-0.122767738204295,0.277737981024371
27.2,-0.0188599879112943,-0.207604836304041
197.1,0.0777814188976804,0.0976435746976079
61.6,0.0239271446788486,0.182910572754167
126.1,0.0650050879517863,0.236694176398722
62.5,0.0679239770852871,-0.0732161615207795
21.2,0.148227218549472,-0.0997102228512156
11.9,0.0644929673846524,0.300159699152893
341.9,0.186716924134438,-0.0267513723868256
68.9,0.107883329686335,0.167897193717235
4.4,0.356205707210738,0.0859016573024605
24.5,0.124891321540248,0.227032397640156
2.5,0.236626190964908,0.148753068625835
89.6,-0.200121574801895,0.411547249986491
74.3,0.180060633099789,0.21178399837158
232.8,0.134162511400551,0.164627241056309
107,0.0149581998896589,0.0803721746420762
1530,-0.194277003661132,0.0937952222353562
7,-0.0123268094462207,0.177871553613952
388.5,-0.00354595733513594,-0.182402417572429
137.5,0.168057418629771,-0.0225064321920909
205.9,-0.0266437015435234,-0.19865398453136
277.1,-0.0549212659553977,0.0983252570230195
138.1,0.0443638298703928,0.119127901265437
316,-0.208451405622654,0.0508668560636751
303,-0.0122929904870427,0.0483660282255971
541.3,-0.0151144431795933,0.246860890431466
119.1,-0.00730488215388855,0.10055637352078
119.6,-0.061702193697716,0.266129138164215
66.6,0.368388121586507,0.144513062690075
800,-0.0136691347628539,0.0653254495772582
1660,-0.142735838206379,0.0526040779507231
277.8,-0.161891943015159,0.0210631779537697
28.3,-0.150084825182566,-0.166976965482092
145.3,-0.0976912443388971,-0.0111040133931931
43.5,-0.137524053619377,0.0363161540761354
119,-0.0205927417124604,0.0682416459588834
215,0.157350270157423,0.198999817915601
164.7,-0.0624083964057897,0.10562949774845
370,-0.0540681191309633,-0.0970919599698898
133.9,0.0601770770789652,0.057658757282022
80,-0.151524076523779,-0.0674415009531473
54.9,0.144092348547916,0.0213088666666508
128.9,0.0509508502134448,0.0722861909389727
87.3,-0.0162003377838847,-0.0250652997926227
53.9,0.107672693518134,0.160097567708377
47.4,0.0457065058007764,0.00660629378471922
156,-0.0386081992353516,-0.0284463905390806
578,-0.0536285757228718,-0.0216270097337661
58.6,0.154762744813318,-0.0741735259605374
224.5,-0.00503074286864577,-0.06257996945694
28.3,0.228387446249769,0.18499709755369
34.5,0.0690454582880931,0.192938106064164
76.2,0.0573853134978619,0.283312082008075
480.7,0.0752776140558558,0.0230786526698974
303.3,-0.104919324041063,-0.123593992175616
238.2,0.0644301618571208,-0.0111856577188536
228.4,0.010716325708271,0.0749304196789118
136.3,-0.0534522710562164,0.0369048886678707
190.3,0.0389894473574061,0.135524557402951
60.7,-0.00201059489284769,0.181344945917753
72.6,0.140086204858622,0.118843954909411
65.1,0.0923927518183026,0.0540298031018542
75.1,0.13377132988432,0.242078204303356
95.1,0.0394333237197562,-0.024911265329991
139.2,0.113492648317013,0.16020789208379
49.7,0.10563449533366,0.184773725784739
132.1,0.0555363518488679,0.114856254561782
71.8,0.219303404204994,0.192670978687294
10.4,0.124532159661189,0.509965148163379
78.7,0.178749392024334,-0.0136782620543804
98.7,-0.50659332968221,-0.530303994926878
150,-0.1761119148495,0.308006058591677
38.4,0.0776644441224667,0.00469397495228907
42.2,0.0483508098065595,-0.0956354625699158
42.6,0.00795533154653003,0.525776128112624
3444.7,-0.205806037085514,0.0396891714634746
176.1,-0.205833466371721,0.430670653212599
43.5,-0.0359962156373158,0.614045845985024
1616.2,-0.195275425256289,0.0250200530163083
743,-0.421602632153646,-0.0292636153385279
69.1,-0.0869090610961332,0.606849299146635
132,-0.414239186270165,-0.356652881502196
1033.4,-0.206022936886132,0.252558831622702
234.1,-0.39550771630841,0.00926567489241947
106.7,-0.266887711184537,0.0836367759848272
164.5,-0.0931317388383494,0.393402673229559
147.6,-0.0276731200193328,-0.0973033924814717
199.4,-0.0390379092309654,-0.13377368072053
59,0.0145313071711821,0.0977288667026899
124.3,-0.27857324357467,-0.0904173681775093
142,-0.0698269951325315,0.0515111699950237
443,-0.117001137613312,-0.125478578125173
76.9,-0.148689554296006,-0.0276512687796752
84,-0.0521745132171502,0.139287077580994
29,0.0327090531726059,0.337530859200219
31.8,0.122702971751414,-0.0380270226766621
120.4,0.279129528325507,-0.0259198915001626
61.7,0.165286285256981,0.0610655941193445
234,-0.126603158415423,-0.0585714674219104
33.6,0.0357479497891375,0.326971973618114
105,-0.595837565279966,-0.230981131214411
48.2,-0.503237023556333,-0.245780689923895
140,0.0411011532436907,-0.00106154708333484
117.6,0.0564151711282593,0.109375781905752
21.8,0.201532267861071,0.355395687389234
469.6,-0.0187398767339421,-0.0334358331686322
10.3,0.335091241163101,0.288015712141166
1256.1,-0.0328863333645521,-0.0535055990123516
206,0.0180244053112702,-0.133528279153044
277.1,-0.0134821873082891,-0.155385056501295
255.1,0.00270780762727998,0.0893527923371811
136.2,0.091478646532144,0.13009487680677
224.3,0.0162253663880929,-0.147493752306599
191.4,-0.0751447653434119,-0.442060995321382
119.7,0.210298479948961,0.184886943847035
32.4,-0.0116398374383716,0.258989675366867
72.5,-0.0580731129308513,-0.187251519855761
49.5,-0.462970976381372,-0.00643865835109135
180.9,0.00669831918799571,0.095884450643924
87.8,0.142623206126313,0.231248469440531
154,0.025011426328887,0.234931999245078
93.3,0.0517776353050828,0.0956166721375304
379,0.0265282947145276,-0.0753419622344984
58.3,-0.211469530807025,0.032173327569695
66.8,0.0439266514925818,-0.083018641354067
34.6,0.0398851336058277,-0.0562626575678722
52,0.0758526404840823,0.000799867062734716
75.1,-0.23188442716894,-0.220569409327145
56.6,0.073932497615042,0.0852959658196641
185,-0.239996170569489,0.0195798346962681
104.7,-0.063185185805309,-0.20618077744381
17,-0.0674824720231329,0.32520557413863
163.6,-0.100692934891962,-0.286382904569415
323.7,-0.129396155094491,0.163306008231566
220.6,-0.112991566468117,0.122032412100017
1073,-0.0806725391825171,0.0145130636572293
523.1,-0.0174863912363205,-0.0573812581459556
94,-0.0910913945479468,0.0892744635308705
112.4,-0.0443205562778542,-0.0687515592090386
85.78,-0.0540068198030051,0.123730477136743
84.6,0.119236599172495,-0.0564115331397409
176.5,-0.137108164213537,0.117874643149355
29.1,0.07592691565134,0.512810009649107
69.7,0.417808183906849,-0.614487797461429
414.4,-0.275048829663267,0.0605375316169783
183.1,-0.200543028531019,0.0404987400832115
49.1,0.0429727408724087,0.17056240978792
206,-0.1534130056564,0.0748744773718406
12.4,-0.158027292030761,-0.00688542639341486
19.9,-0.136040564197068,-0.489723091091612
7,-0.314638792567011,0.705936334776157
48.5,0.163303368507133,0.286304617760848
112,-0.00759116021177761,-0.133802993266701
11.8,-0.32990376233364,0.344476038545649
600.9,-0.0357154424038333,-0.0286957535413861
421.7,-0.0568869907950058,-0.0277641950438374
226.1,0.137850622974196,0.163018576638805
288.5,0.0590034553051227,0.146245745737453
1191.3,-0.0219919123642353,-0.0120283632075679
104.2,0.07765459220481,0.263502679014061
261.6,0.115072324953995,0.110607310943411
34.4,0.148012889061752,0.0379863133510021
247.6,-0.041595240937053,0.228196249075385
21.5,0.0194762666361992,0.197257607965254
43.5,-0.0114422797992151,0.135737008479272
102.3,-0.00688042874551795,0.0501926181196819
86.95,-0.0476386788261662,-0.00418485756428955
232.28,0.0436948559905408,0.053202020575426
135.5,-0.0914774620371463,-0.0428520736850349
120.7,0.00105348350714943,0.00744985073052962
222.9,-0.0636194426851815,-0.00145726325472495
112.7,-0.071569886028207,-0.0924893428451359
37.2,-0.10988283174402,-0.345620784350789
79.2,0.00838818268745881,0.0322761403777689
16.2,-0.154800379264387,-0.0232717890821372
197.3,-0.0780844238055931,0.0635241343158244
105,-0.0937087221119634,-0.067080861474246
33.43,0.0355184738853023,-0.012280756170304
15.72,-0.415103053774127,0.0852279622540737
95.63,-0.0528805357210649,0.201111337791356
11.31,0.0776670077104326,0.207318176650544
87,-0.215927793941433,-0.210766932967321
25.3,-0.15415130711457,0.117666229102017
19.1,-0.158475665279364,0.0491563823530333
37.5,-0.163445423708342,-0.0988468422228168
26.5,-0.0408296760016123,-0.0743529014235468
22.7,-0.21740414154216,0.0382212363010972
39.1,-0.237885218878925,-0.130489152281078
169.1,-0.129824679600781,-0.00482753310886985
65.07,-0.171660951742724,-0.151538265731231
47.6,-0.289608025941723,0.0449276313345962
21.5,-0.0712762662243735,-0.01023640645582
41,-0.0657820414589604,0.249429507577826
16.08,-0.032436602017185,0.139347388181465
12.86,0.045222345841134,0.0717728109967012
826.2,-0.0493809531073379,-0.0626446655964541
663,0.024751347490593,-0.0487378156818576
327.5,-0.00338453160608673,-0.0598510320778529
71.4,0.0212060179243392,0.0509121260004075
71.1,0.0806913199906499,0.0470370974090581
20.2,0.107812393869254,0.079025975754593
82.1,0.00965077511341941,0.0769580453268175
79.6,-0.0954744927195399,-0.203471477745014
75.8,0.0284827724644242,0.0816991159237854
20.8,-0.114379745565943,0.0387302083898592
36.3,-0.105268950675553,-0.212047668087562
87.8,-0.0435281700624863,0.154773758281222
90.1,0.0395219636596108,0.232195780585503
213.1,0.0893487098498032,0.0269955375583606
74.8,0.0449678099778487,0.156743446211999
59.6,-0.0609215846335681,-0.137024571257125
82.4,-0.0208830188394903,-0.256578939233127
57.2,-0.0249076486836435,0.0265488931059732
23.3,0.00529262117578819,0.101340109130686
15.7,-0.0589226455753752,0.0165018494265382
66.6,-0.0520881429790915,0.061428407636495
27.8,-0.0425805421028852,0.258052416100417
129.5,0.100991676562132,0.199451982208603
147.4,-0.0267233939686662,0.0738793177920811
148.9,-0.0698983043952243,-0.0605774221818536
303,-0.0481626310958654,0.0152781622971991
72.6,-0.0539242281003933,-0.0212586879614896
99.2,-0.0399256086785616,0.210563479169636
47.9,0.0186798833996713,0.0639715558744671
1552,-0.116987164730017,-0.0224403669687208
89.7,-0.148724475335855,-0.171955919493863
78.5,-0.155041966248536,-0.206921821134424
102,-0.109922286045531,-0.0758460281148252
77.6,-0.0298010728980675,0.0319291363003802
2025,-0.122841866644956,-0.180273463922485
324,-0.037586006645196,0.0850138251146086
1134.4,0.00818671840100141,0.00521884343564993
184,0.118238608304961,0.169907256104476
852,-0.143020689592654,-0.00204363923685391
580,-0.0645639895731911,-0.0560981945904468
259,-0.183853583342886,-0.220475027586289
293,-0.00670986674968341,0.162863978907675
178,0.000983298903580537,-0.0328980517697217
347,-0.0143728238416296,0.0694266488886941
180.8,-0.0503609536597446,-0.0601522520247371
8.7,0.0404121196519671,-0.0606685629153676
95.8,-0.0923852948816883,-0.0849893615911022
258,-0.0832108943010406,-0.213751392826623
34.5,-0.236802132996432,0.559720480525144
198,-0.248317580333911,0.263678241428121
778,-0.00181868338661959,-0.0320826318767686
40.8,0.245649573749643,0.0575408553356144
90.7,0.0437612742611924,0.124273320148995
229,-0.0698451103902422,-0.0755169057852978
167.8,-0.283102300997008,-0.024191920374244
192,-0.00633025767039383,0.0711710080891867
92.6,-0.0406383675437475,0.0330718784104331
34.4,-0.111878744940737,-0.00838329073478877
174,-0.12219704727762,0.0693636376633759
3.58,0.00712907164899687,-0.0912806372456569
3.17,0.0427205399629323,-0.0833908251376528
108.9,-0.0663457920641768,0.0394622981238315
185.2,0.231918303687075,0.170604768793113
1012,-0.022253039841126,0.0812922315291158
1895.9,-0.0206496405023959,-0.132121695817832
72.8,-0.00120607497681877,-0.11762688154738
166.8,0.108979830935449,-0.0697056384775632
1282.1,-0.0112396031690533,0.0245897349363244
10.55,0.0805452598637575,-0.0917196978730521
357.4,0.0714444842545958,0.164031447093614
27.2,0.110892717024251,0.0383009910005541
244.2,0.00364887845217002,0.0208456175301701
358,-0.0106235845544131,-0.0608109645070325
144,0.124729561906611,0.131905059409615
371,-0.0995998811430429,0.00149994862321967
4010,-0.12482842459883,-0.0795782353009375
132,0.0164718221119715,0.340961756142275
174,0.065792718829933,-0.0699104898935903
354,0.123177953339273,0.310980701540072
3.88,0.0554548321365853,-0.00659992427542566
3.07,0.0531003791690288,-0.122744333393756
1.08,0.0432343384822886,-0.213139785928404
911.7,0.0833858820874485,0.107159985937302
216.5,-0.0427786250615911,0.123249192708411
62.1,-0.0215841756664951,-0.0171838853243824
183.8,0.0907562993055749,0.180650259001807
76.1,-0.0431054780967565,-0.0886522807368795
82.2,-0.0539085294308869,-0.0424687947694433
62.8,0.000662353994974635,-0.00760759275351575
71.7,-0.0834620722654031,0.0570862260700962
106,-0.0302877436786142,-0.0455308300689912
454.8,-0.029910965213243,0.147767693599645
100.5,-0.0122871543826388,0.0361514261970837
194.5,-0.034095063981562,0.236040753518659
178.7,0.00243957038100032,0.0246636702382761
145,0.0435283930396267,-0.10341504672375
39.4,0.0609459429456286,0.0276147970879796
104.1,0.0312763069226319,0.18297963019341
16.6,0.0145841683206845,-0.0754373067747682
158,0.0105896248134194,0.0356017603810881
190.9,0.0186902301212742,0.0792522375666498
74.3,-0.0184105160850978,-0.0535436379897316
65.8,-0.019143898831299,0.0972273465468829
50.2,0.0116655215272848,0.0158730779649139
43,0.0488506224039205,0.085052266375826
62.5,0.0232899996115611,0.0756091492948341
87.8,0.0253065877003343,0.0954288870791795
227.7,0.0492382887181564,0.0850423982548816
46.4,0.0564204221161631,0.234133018273055
297.8,0.00908814854250098,0.00336940398304275
217.3,-0.0665684876284507,-0.0386190497814107
66.8,0.10235773866244,-0.100211406970795
129.5,-0.00353453136922408,0.0197038897826383
231.8,0.016715469721313,0.132705757277782
77.5,0.0327056027405788,0.251108474620054
20.7,0.0160739605559399,-0.169445804394899
261.6,-0.0149777810984026,-0.0948633451777794
580.37,-0.0155786565138067,0.0224008703359084
197.6,-0.107198279713305,0.157851523135823
183.1,0.0209107702224287,0.0836922356907757
31.3,-0.0167716452674521,0.116669203310708
893.6,-0.111835563470232,-0.115006970601515
510,-0.0655558531029521,-0.163834310794404
169.6,0.0306771077174413,-0.047244890662999
40.6,0.0249271229851843,-0.072371616796427
471.3,0.0483672257154584,-0.0429288874156866
47.2,-0.0458873005173559,-0.173992418284528
68.6,0.0661630495336443,0.0761285033269885
47.9,-0.0587109142425539,-0.165659326858018
18.1,-0.0442785769868952,-0.0143269392085235
74.4,0.00607182814153331,0.015151671985838
52.4,0.038690366429355,-0.125029063924163
404,-0.114262151676162,-0.0728053787026692
220,0.00621949727676777,-0.0706098972633551
62.9,-0.202355353163393,-0.00215991918709446
95.3,-0.170390684295843,-0.106535631207251
194,-0.00274354380275674,-0.00714044352796006
344.5,0.0948704026244387,0.0483078482536192
113.7,-0.0840249768315817,-0.12265424951163
227.1,-0.0129499458173072,-0.266836969627933
77.8,0.0719233778413845,-0.592655773556694
13.1,0.0150356101031785,-0.101894023295741
33.9,0.0488932702935834,-0.162638319788911
1013.18,-0.136464708637641,-0.0339397022451733
53.9,0.0534980933866294,-0.00607249237282104
407.1,-0.0626464841602661,-0.0163604940819841
207,-0.0805333118291915,-0.142836769110868
36.5,-0.0514195616234741,-0.336460730058691
145,-0.0492092906082195,0.059227240523958
156,0.0365995163939634,-0.150432575792061
72.9,-0.0623458956505531,0.16572448909747
72.5,0.107531513666504,0.361102659506853
152,-0.160881453531523,0.0289595421703035
257.6,-0.0391786716924318,0.0544056468263174
660,-0.0806469048554183,0.171799697720337
58.87,-0.0658451138997422,-0.190842905526562
156,-0.0590647849406254,0.164040873753295
183,-0.0157984875731809,0.109494911465595
24.87,-0.0814767872563177,-0.098068387263468
57.5,0.0539339853432481,0.0811675504154135
101,0.0990150463033217,0.209561786172228
186,0.0493522173353318,0.162271802313802
145,-0.042546267485273,0.124367954169991
150,0.0287838675573176,0.250493021417271
517.36,-0.115370662125427,0.170893439354912
90.1,-0.0705376000196597,0.00613971937788382
113,0.00196906259482435,0.261522255541376
72.3,-0.052152126070855,0.343317866186454
139.9,0.0688963872049355,0.212750727985444
36.87,0.041931095565543,0.31801440588112
14.8,0.230399211923907,0.213021124082268
111,0.0046047776063747,0.0380487384037949
198,-0.0858611325702294,0.107941220984214
55.3,-0.0551355064202077,0.369333485556736
74.4,-0.007892138533482,0.111849303345219
56,-0.0018688184879386,0.0832666276800049
10.4,0.0163884458379817,-0.151348367276631
316,0.0306491900726975,0.161164230399224
456,-0.0158231565040658,-0.0998478104474425
261,0.0211460809203574,0.0649541731447658
108,0.0532764706154772,0.177085021872288
204,0.00586179318225669,-0.14938146399092
84,-0.01619841017488,0.182658998263596
983,0.0219499066269362,0.0734337720861378
219,0.0501677154944147,0.154184112068816
32,0.0672978814216651,0.0372473842217917
142,0.0332590005163003,-0.0158882099386162
200,0.061842865439095,0.149613662483016
28.5,0.0639347448476661,-0.0383251106947229
141.5,0.0711452915881117,0.178947101383189
88.8,0.0855255733764047,0.084038263231841
31.9,0.0624053141533606,-0.0533988237620471
73.6,0.0152774521819161,0.0221748479259187
209,0.0592826911202216,0.0553359237627924
131,-0.0180482960833239,-0.130161263659019
34.6,0.0843545622519884,-0.0435160033044446
247,-0.22977417325088,0.142495003442916
65.8,0.0753093966720087,-0.0124452010160876
57.4,0.0887265935640447,0.0413917997386932
48,0.119248501392073,-0.313642888951764
70.61,-0.0239533439868198,0.00612823416689934
85.66,-0.0118188547526392,0.0122436573362279
44.2,0.0493732259594295,0.165402963707481
125.5,0.0418931923741974,0.00720057196545687
44.8,0.0788463835029923,0.0961922607404555
663,-0.176580027465941,0.0133205974926773
363,-0.20977818617107,0.00413771889956216
116.6,-0.0485677090908229,-0.0296202759111057
235,-0.116338927171736,-0.042722612642216
64.5,0.0897884361125052,-0.0558399996709622
96,0.0147749597854141,0.0639836715022648
33,0.64170251583155,0.347900131931564
1366.7,-0.0210055741160955,0.0713616842224996
158.5,0.213278621104964,0.0712750599401197
2286.5,0.0447049851365471,0.0727751491984008
334.6,0.0860192136220872,0.0229298506766229
1.5,0.0311408262491884,-0.023448142498405
69.4,0.137098573738293,0.0976268503582756
145,-0.170355970162851,0.21375461650416
1373,0.0317008414514308,0.13027320385542
62.99,0.126819035717222,0.117896710175175
223.1,0.107576184121451,0.121982639516559
244,0.0829135681174336,0.166239350120915
36,0.178645665557436,-0.0131874248797446
495,0.0540546195318423,0.12204444816435
319,0.058671365805036,0.173800892280605
925,-0.0274769944520232,-0.0894362989105448
76.1,0.110644740768289,0.0436186044012272
229,0.0450051193502193,-0.0781334017233184
799,-0.026054531919194,0.0349983598268491
155,-0.00205688772045473,-0.248978264553154
142,0.08454658822431,0.0183571682938029
238,0.0365077186031113,-0.133090425972225
471,-0.00250816616646185,0.076426099978923
199,-0.0446331981217997,-0.0976719909852319
5.7,0.0811546812578182,-0.373432450340415
368,-0.0306111817840044,-0.109584949744827
171,0.0418675419812693,-0.058604805740742
245.5,0.00648171733669159,-0.175685703674457
341,0.0331915794462881,-0.0929909747860145
166.3,0.0622741981845761,-0.0282576040596703
181,0.0693998963790015,0.0451829550130172
380.7,0.0404857426294305,-0.0231193272370587
574,0.0246905485951019,-0.0753589153406375
218,0.0370028244229037,-0.181059421440368
335.1,-0.013686258167441,-0.204733070944864
12.4,0.0165192786530754,-0.233854897673206
1092.9,0.00729834700167167,-0.000992592314154273
741.8,0.0307767555805505,0.029445591211978
93,-0.100185784113967,0.0825210776289866
85.5,-0.00272103733026505,-0.0274463705293155
234.9,0.0506714646358644,-0.0122731918632808
1903.1,-0.0762648715033129,-0.0143144543350275
265.5,0.109810479548248,-0.00169007464969262
235.4,-0.0309289096005725,-0.197025892552567
33.9,0.0410965356932224,-0.0043012551178303
103.1,-0.104826563580276,-0.0951666559226185
932.6,-0.0221320387200572,0.0221454499526956
129.8,-0.00545575594888278,0.102822988046711
51.9,0.118392221883921,0.00288271978121291
35.7,-0.170127784246808,-0.0760599321647032
87.7,-0.0510303746652403,-0.0276109172832573
32.8,0.0634337051508197,0.234893710194707
16.8,0.157857732325885,0.180388716624093
784.3,-0.444806223048975,0.460815715772609
219.9,0.108893138171026,-0.14370127742794
80.3,0.159510549662731,0.00331743265978934
30.8,0.10141175249241,-0.144356489056418
139.9,-0.145229911468102,-0.0363282563719547
69.2,0.110667658046373,-0.0271573499602664
8.05,0.146286932655274,-0.178547752753897
137.8,0.147080938212569,0.148556038956076
441.1,-0.263151132625203,0.410357630612473
137.5,-0.146865340137758,0.395961693793562
10.58,0.0250845392342797,-0.15896517758948
204.6,0.0732355034306842,0.0460955216792609
477,-0.0641779179517157,0.0519574878162232
111.8,0.0444465837142776,0.0774395216394175
105,0.156853605492273,0.139049851614077
412.8,-0.0297923783576381,0.151497909958135
80.55,-0.0543976612786272,-0.239189562683033
10.64,0.0318160126450551,0.0714558333167594
13.81,-0.0214967995106457,-0.027119199366147
158.4,0.0829937915084696,-0.208651135370353
276.6,0.0895735397645066,-0.0382651978326622
148.3,0.0834165445591691,0.170970699189983
335.4,0.0728603478336083,-0.0059249085997708
1843.8,-0.0339741364348926,-0.0488323418956056
364.4,0.00680906747669965,-0.0893593935091763
273.1,0.0834177012906521,0.148945780784631
970.2,-0.12995590063658,-0.2539745052242
243.5,0.0236084162032375,-0.247683975423435
430.2,0.0945624458645322,0.0232661528033171
316.3,0.0490116242756123,-0.106976596274741
277.6,0.0458485329344141,0.0548802494617626
126.3,-0.0275922322324406,-0.186808292887615
304.3,-0.0506121706395372,-0.0290060250545858
182.9,0.0826713613373678,-0.107822738060664
170.7,-0.0535243590492737,0.007327049452303
166.9,-0.0324302973437456,-0.085275089005125
44.6,0.111731301700923,0.108972675461124
177.2,0.232647922722742,0.188170919045396
100.5,0.0782593737582693,0.00421177472284517
101.7,0.108747616143642,0.0771591647794783
55.3,0.0987391284883894,0.159877527258157
94.1,0.0425408135445695,-0.0798223107013245
707.4,0.0901415396854333,-0.00114048826545732
299.2,0.108010230930401,-0.141218967992134
491.6,-0.0741108781327424,-0.171492393948573
73.5,-0.107451872421547,-0.131302911090362
84.6,0.100546889804817,-0.151283366851437
189.8,0.115178121445072,0.0829064200133065
186.6,0.0216197876692683,-0.159828222290877
61.8,0.122981547841065,-0.0636976453749687
313.6,0.0646894643409961,-0.0880694208868262
166.3,-0.231954367558025,-0.275994449865759


==> DATA/res_vs_descriptors/catchment.area.x_line_1.dat <==
x,y,ymin,ymax
1.08,0.110096374545734,-0.0103760732771775,0.230568822368645
1.2093816120837,0.104676899391044,-0.00770892793126475,0.217062726713352
1.35426285522794,0.0994079968814091,-0.00523578189217949,0.204051775654998
1.51650055096356,0.0942922057858377,-0.0029544334277678,0.191538844999443
1.69817396393531,0.0893320648733367,-0.000863006605193881,0.179527136351867
1.90161145009505,0.0845301129129137,0.0010400243442151,0.168020201481612
2.12942029728961,0.0798888886735759,0.00275581636024741,0.157021960986904
2.38452014068506,0.0754109309243309,0.00428515063292988,0.146536711215732
2.67018038128496,0.0710987784341861,0.00562844688807566,0.136569109980296
2.99006208710434,0.0669549699721488,0.00678581318928564,0.127124126755012
3.34826491401167,0.0629820443072265,0.00775715208198487,0.118206936532468
3.74937964758401,0.0591825402084267,0.00854235196673058,0.109822728450123
4.19854703936016,0.0555589964447566,0.00914160119102547,0.101976391698488
4.7015236915469,0.0521139517852237,0.0095558687547205,0.094672034815727
5.26475583456733,0.0488499449988355,0.00978759421372782,0.0879122957839432
5.8954619429964,0.0457695148545994,0.00984161142560413,0.0816974182835946
6.60172524870288,0.0428752001215227,0.00972628531397717,0.0760241149290682
7.39259733686108,0.0401695395686129,0.00945476076922007,0.0708843183680057
8.27821415253587,0.0376550719648774,0.00904611620501922,0.0662640277247356
9.26992590459996,0.0353343360793236,0.00852611624565116,0.0621425559129961
10.3804425318533,0.033209870680959,0.00792722893210748,0.0584925124298105
11.623996595662,0.0312842145387909,0.00728766783841449,0.0552807612391672
13.0165256867752,0.0295599064218267,0.00664943710520394,0.0524703757384495
14.5758766840751,0.0280394850990739,0.00605561248498055,0.0500233577131673
16.3220344830741,0.02672548933954,0.00554725667053671,0.0479037220085432
18.2773781255796,0.0256204579122322,0.00516036169538374,0.0460805541290806
20.4669676131267,0.024726929586158,0.00492305677273937,0.0445308023995767
22.918865080026,0.0240474431303249,0.00485311603822125,0.0432417702224286
25.6644944422321,0.0235845373137402,0.00495565867108541,0.042213415956395
28.7390441313518,0.0233407509054114,0.00522093929227705,0.0414605625185457
32.1819180752953,0.0233186226743459,0.00562234740456954,0.0410148979441222
36.0372407054132,0.0234691576935726,0.00612023425588128,0.0408180811312639
40.3544224623713,0.0235058364146011,0.00662916275215565,0.0403825100770466
45.1887930483791,0.023333225582258,0.00692774786910917,0.0397387032954069
50.6023105416348,0.0228909720526208,0.00679830992778599,0.0389836341774555
56.6643554611133,0.0221187226817669,0.00613280251279651,0.0381046428507372
63.4526199585603,0.0209561243257738,0.00497450294652139,0.0369377457050262
71.0541035337206,0.01893087534405,0.00317915798661786,0.0346825927014821
79.5662280340494,0.0157602522331165,0.000313172498358388,0.0312073319678746
89.0980862289242,0.0126585341484014,-0.00288193460396663,0.0281990029007695
99.7718399602862,0.0105083016874881,-0.00489895965862123,0.0259155630335975
111.724285788637,0.00825941652601346,-0.00661655772047134,0.0231353907724983
125.108608199965,0.00618282739850347,-0.00879899407996668,0.0211646488769736
140.096342842983,0.00482689901866649,-0.0105609813740481,0.0202147794113811
156.87957495785,0.00549065831455225,-0.00960458731718624,0.0205859039462907
175.673401171788,0.00767899649128164,-0.00729607093904596,0.0226540639216092
196.718686212374,0.0085190392522307,-0.00668447589989173,0.0237225544043531
220.28514986899,0.00782232840242117,-0.00719772610299644,0.0228423829078388
246.674823765425,0.00728040667910485,-0.00780712279626329,0.022367936154473
276.225922246197,0.0059474144923668,-0.00974283004557441,0.021637659030308
309.317176986494,0.00289712735073482,-0.0132454516775105,0.0190397063789801
346.372690878802,-0.00143746978214238,-0.0177214943442242,0.0148465547799394
387.867373404422,-0.00639692457673954,-0.0228876091915122,0.0100937600380331
434.333027150473,-0.011765580827125,-0.0286407709077738,0.00510960925352383
486.36516347818,-0.017327782327367,-0.0347133510259067,5.7786371172687e-05
544.630634693144,-0.0228678728715339,-0.0407164022911108,-0.00501934345195698
609.876180532744,-0.0282296883017557,-0.0463557067144994,-0.010103669889012
682.937998503835,-0.0336718412940388,-0.0521153688764342,-0.0152283137116434
764.752460725727,-0.0392574796094941,-0.0580878113969278,-0.0204271478220604
856.368114627277,-0.0449866797801009,-0.0642724543896558,-0.0257009051705459
958.959121300941,-0.0508595183378385,-0.0706938333743338,-0.0310252033013431
1073.84030374195,-0.0568760718146862,-0.0773975744558235,-0.036354569173549
1202.48399783323,-0.0630364167426236,-0.0844448962337168,-0.0416279372515305
1346.53892204112,-0.0693406296536299,-0.0919053504430839,-0.0467759088641759
1507.85130765883,-0.0757887870796844,-0.0998483216498873,-0.0517292525094815
1688.48856040644,-0.0823809655527665,-0.10833489451692,-0.0564270365886134
1890.76575663818,-0.0891172416048556,-0.117412135030542,-0.0608223481791688
2117.2753137368,-0.095997691767931,-0.127111043733744,-0.0648843398021183
2370.92021495559,-0.103022392573972,-0.137447919667034,-0.0685968654809098
2654.95121452299,-0.110191420554958,-0.148427738573945,-0.0719551025359713
2973.00849983648,-0.117504852242868,-0.160047992251394,-0.0749617122343422
3329.16834469518,-0.124962764169682,-0.172301972636738,-0.0776235557026273
3727.99535148656,-0.13256523286738,-0.185181130307329,-0.07994933542743
4174.60095187165,-0.140312334867939,-0.198676557325486,-0.0819481124103922
4674.70891572286,-0.148204146703341,-0.212779809899262,-0.0836284835074189
5234.72870788794,-0.156240744905563,-0.227483296787949,-0.0849981930231774
5861.83763293181,-0.164422206006586,-0.242780409567722,-0.0860640024454503
6564.07282063702,-0.172748606538389,-0.258665513279001,-0.0868316997977762
7350.43423116372,-0.18122002303295,-0.275133870081391,-0.0873061759845096
8231.00000000001,-0.189836532022251,-0.292181537299137,-0.0874915267453644


==> DATA/res_vs_descriptors/catchment.area.x_line_2.dat <==
x,y,ymin,ymax
1.08,-0.135339371153375,-0.311280945435719,0.0406022031289691
1.2093816120837,-0.122190070507033,-0.286321701792358,0.041941560778292
1.35426285522794,-0.109498579969109,-0.262323491465405,0.0433263315271864
1.51650055096356,-0.0972635261789417,-0.239285433312923,0.0447583809550392
1.69817396393531,-0.0854835357758679,-0.217207122000064,0.0462400504483281
1.90161145009505,-0.0741572353992253,-0.196088663582222,0.0477741927837717
2.12942029728961,-0.0632832516883513,-0.175930702763551,0.0493641993868479
2.38452014068506,-0.0528602112825836,-0.156734433004418,0.0510140104392508
2.67018038128496,-0.0428867408212597,-0.138501575658367,0.0527280940158474
2.99006208710434,-0.0333614669437172,-0.121234307239777,0.054511373352343
3.34826491401167,-0.0242830162892934,-0.104935104407934,0.0563690718293474
3.74937964758401,-0.0156500154973259,-0.0896064644797115,0.0583064334850597
4.19854703936016,-0.00746109120715242,-0.0752504467204726,0.0603282643061678
4.7015236915469,0.000285129941889707,-0.061867970307489,0.0624382301912684
5.26475583456733,0.00759002131046289,-0.0494578067738766,0.0646378493948024
5.8954619429964,0.0144549562592296,-0.0380152309428544,0.0669251434613135
6.60172524870288,0.0208813081488523,-0.0275303607628977,0.0692929770606023
7.39259733686108,0.0268704503399935,-0.017986333375755,0.0717272340557421
8.27821415253587,0.0324237561933156,-0.00935762042785496,0.0742051328144862
9.26992590459996,0.0375425990694812,-0.00160892882324321,0.0766941269622055
10.3804425318533,0.0422283523291526,0.00530482440475789,0.0791518802535472
11.623996595662,0.0464823893329924,0.0114371131715075,0.0815276654944772
13.0165256867752,0.050306083441663,0.0168469472494675,0.0837652196338584
14.5758766840751,0.0537008080158269,0.0215949014252038,0.08580671460645
16.3220344830741,0.0566679364161466,0.0257386105525314,0.0875972622797618
18.2773781255796,0.0592088420032845,0.0293283041424447,0.0890893798641243
20.4669676131267,0.0613248981379031,0.0324027286074726,0.0902470676683337
22.918865080026,0.063017478180665,0.0349855074943956,0.0910494488669343
25.6644944422321,0.0642879554922325,0.0370817826723581,0.0914941283121068
28.7390441313518,0.0651377034332681,0.0386749873639424,0.0916004195025938
32.1819180752953,0.0655680953644343,0.0397239244675761,0.0914122662612926
36.0372407054132,0.0655595919528322,0.0402227040843451,0.0908964798213193
40.3544224623713,0.0650380164278067,0.0403908162880306,0.0896852165675828
45.1887930483791,0.064066849219294,0.0401077977692214,0.0880259006693665
50.6023105416348,0.0627275246236494,0.0392253184362292,0.0862297308110696
56.6643554611133,0.0611014769372286,0.0377551599020266,0.0844477939724306
63.4526199585603,0.059270140456387,0.0359301015025567,0.0826101794102173
71.0541035337206,0.0575988944401939,0.034594614211814,0.0806031746685738
79.5662280340494,0.056576956072512,0.0340175777606075,0.0791363343844165
89.0980862289242,0.055886498927231,0.033190732494425,0.0785822653600371
99.7718399602862,0.0554402002424445,0.0329389738989846,0.0779414265859043
111.724285788637,0.056076566542679,0.0343512478062535,0.0778018852791046
125.108608199965,0.0571463239479047,0.0352664227408357,0.0790262251549737
140.096342842983,0.0577725237545754,0.0352996019364488,0.0802454455727019
156.87957495785,0.0574549906869429,0.0354094414462504,0.0795005399276353
175.673401171788,0.0568396391018737,0.0349696017091827,0.0787096764945648
196.718686212374,0.0566873593790912,0.0344836900851635,0.078891028673019
220.28514986899,0.0567807161981133,0.0348449783323537,0.078716454063873
246.674823765425,0.0565427028459801,0.0345084225113632,0.0785769831805971
276.225922246197,0.0565415496212772,0.0336270461412929,0.0794560531012615
309.317176986494,0.0573340031628147,0.0337588968332619,0.0809091094923674
346.372690878802,0.0587328646445738,0.0349511870172005,0.0825145422719471
387.867373404422,0.0603470728034519,0.0362635826399446,0.0844305629669592
434.333027150473,0.0620041798742233,0.0373591464017773,0.0866492133466692
486.36516347818,0.0635317380916621,0.0381413323856929,0.0889221437976312
544.630634693144,0.0647572996905426,0.0386907722690928,0.0908238271119924
609.876180532744,0.0655870645848892,0.0391152839193487,0.0920588452504297
682.937998503835,0.0664345142957961,0.0394990337207152,0.093369994870877
764.752460725727,0.0673877029186064,0.0398873218870036,0.0948880839502092
856.368114627277,0.0684460899587179,0.0402805665765804,0.0966116133408554
958.959121300941,0.0696091349215285,0.0406425066559302,0.0985757631871269
1073.84030374195,0.0708762973124362,0.0409060796687443,0.100846514956128
1202.48399783323,0.0722470366368387,0.0409814514119831,0.103512621861694
1346.53892204112,0.0737208124001341,0.0407666177217468,0.106675007078521
1507.85130765883,0.0752970841077201,0.0401598185729118,0.110434349642528
1688.48856040644,0.0769753112649948,0.0390714153677555,0.114879207162234
1890.76575663818,0.0787549533773559,0.0374322428038623,0.12007766395085
2117.2753137368,0.0806354699502015,0.0351965980339235,0.126074341866479
2370.92021495559,0.0826163204889292,0.0323402487255649,0.132892392252294
2654.95121452299,0.0846969644989372,0.028855499428768,0.140538429569106
2973.00849983648,0.0868768614856232,0.0247455844734967,0.14900813849775
3329.16834469518,0.0891554709543852,0.0200198717905259,0.158291070118244
3727.99535148656,0.091532252410621,0.0146904184879726,0.168374086333269
4174.60095187165,0.0940066653597286,0.00876980526006298,0.179243525459394
4674.70891572286,0.0965781693071058,0.00226993494867549,0.190886403665536
5234.72870788794,0.0992462237581505,-0.00479853469569645,0.203290982211997
5861.83763293181,0.102010288218261,-0.0124263812578009,0.216446957694322
6564.07282063702,0.104869822192834,-0.0206058039987495,0.230345448384418
7350.43423116372,0.107824285187269,-0.0293303123594042,0.244978882733942
8231.00000000001,0.110873136706962,-0.038594577062905,0.26034085047683


==> DATA/res_vs_descriptors/farl.dat <==
"x","res1","res2"
0.858,-0.0192209314380422,0.230228672664265
0.845,0.0413580089669945,0.078971408804573
0.974,0.214566470214316,-0.0885789837596658
0.915,0.156634882494962,0.110518015088058
0.908,0.0466309060014927,0.0162187448631597
0.918,0.0304762458655312,-0.0527507314576714
0.814,-0.000106762739345373,0.0326206254482027
0.813,-0.0155450709032572,0.176977097599539
0.839,0.00990999200381529,-0.00229259447020702
0.915,-0.0781481861892492,-0.0344070436563382
0.982,0.0928188344919141,0.15257841807839
0.979,0.170703431800521,0.130212896107768
0.923,0.15933946529192,0.205034922037596
0.925,0.126272999700008,0.283090855348286
0.845,0.141023717891305,0.102018554699867
0.984,0.243359245732174,0.148554058751097
0.98,0.0607879799134727,0.0709792281129247
0.927,-0.0322826349212099,-0.138686185979943
0.989,0.084578943389759,0.232145390112307
0.917,-0.112261382890497,-0.1060657221829
0.959,-0.0688295065073856,0.0989540108347766
0.945,0.192018660176194,-0.108032526855328
0.898,0.231523659317289,0.210511953153372
0.994,0.0884433303838772,0.0277088068769347
0.938,-0.114884455322535,-0.0701504513469673
1,0.0147177920411526,0.191582185430752
0.993,0.0927703482113025,0.0852169061397199
0.998,0.0900607243318941,0.230615125160653
0.997,0.0631555533054989,0.289062034603808
0.994,0.217451573977538,0.187476297352467
0.998,-0.02314863853793,0.192468274931792
0.996,0.271012979226315,0.28969543805734
0.997,0.0769611124581853,0.181789015231183
0.992,-0.172789104200056,0.210303721365638
0.984,-0.049071449234602,0.161388348220203
0.993,-0.113397178154518,0.236415880165199
0.996,-0.0613753451643717,0.117421865080055
0.997,-0.0461701572643815,0.151823189527872
0.996,0.0204684438640108,0.231636554266443
0.976,0.0896723121015553,0.197821706504666
0.98,0.0359829869248663,0.191982554155813
0.986,0.02970889702908,0.134000090302405
0.896,0.0637124931765843,0.329797590127136
0.997,0.056600958941963,0.176739852786016
0.989,-0.0172970320453971,0.123041548870967
0.998,0.101622552943462,0.181132505276088
0.998,0.13602767821421,0.174935991434728
0.992,-0.0313612699047711,0.129905738029862
0.807,-0.192291566411114,0.407805473081039
0.847,-0.155107190745204,0.35008198666604
0.836,-0.175971403548838,0.242153254248692
0.973,-0.092836349408238,0.0710450045335038
0.76,-0.303513028868586,0.391876492815356
0.929,0.0493310229703121,0.178020616232408
0.894,-0.074963252963468,0.0879553576267922
1,0.0879838909578923,0.116962435478105
0.917,-0.126959304320031,0.0856573163969627
0.843,0.0657744020185338,0.140356656654725
0.905,-0.172901910174897,0.00291089357706253
0.964,0.0187852872951235,0.130239300024168
0.974,-0.0212765800773173,-0.0765566350324758
0.755,-0.0766719231492996,0.20604191292884
0.976,-0.0600051347691499,-0.0959890411096009
0.893,0.0691200788094968,0.259180975662655
1,0.131306890144736,-0.105785869218503
0.966,0.063209536764731,0.184725102625021
0.995,0.0516493014954982,-0.0935869116345125
0.975,0.00776476750509128,0.102809718971537
0.953,0.0887947436041037,0.1344156089238
0.909,0.0629751377013694,0.287742017666181
0.944,0.116040173777755,0.205432379564299
0.888,0.22694616551185,0.147460980408627
0.965,0.127224219425168,0.154725728721738
0.916,0.0681543481722096,0.321494918316289
0.987,0.190553576494013,0.281807959573618
0.987,0.228685233328971,0.176386916677558
0.989,0.248414378794165,0.0582257171337079
0.981,0.227331733564681,0.330911716027454
0.977,0.265490128728941,0.335036106568832
0.779,0.0594623018172904,0.180349056490373
0.974,-0.0343131548389586,0.0776192675860852
0.963,0.00105939203812591,0.0660107626417208
0.987,0.049933926617012,0.174976709020504
0.981,-0.0211789573121021,0.134383012839034
0.875,-0.00292271994691948,0.11470827190518
0.993,0.0625920917449055,0.190407546314352
0.999,0.0170078709298438,0.0462414631058417
0.999,0.0774989057982205,0.117825734822722
0.997,0.296684078309076,0.293416984984633
1,0.123478804518831,0.130673649278768
0.997,-0.0229899310156237,0.0109961027193219
0.82,-0.036226195655749,0.0871578857514643
0.978,-0.0313978456430173,0.124181631527683
0.997,0.171764868315675,0.230506839472352
0.948,-0.0198061530684366,0.0704018418251371
0.997,0.257569971024674,0.177778553942428
1,0.071476320633289,0.252285328355361
0.992,0.00583154029136382,0.0324268161581698
0.986,0.00315800695390236,0.0442611326253719
0.767,-0.0406724971929362,0.16366155336374
0.993,0.112764023956752,0.154024198256593
1,0.0483930396819141,0.0758286533406707
1,0.124926270991908,0.196700052530207
0.997,0.159497939075892,0.262867623499151
0.973,0.0785896853819606,0.239471738079958
0.994,0.0824141202985762,0.255673444169837
0.961,-0.000246398718740187,0.216955642743808
0.996,0.377446231077227,0.290504689778156
0.991,-0.0590359796080444,0.188516757600152
1,0.013113940182089,0.142295044375892
0.995,-0.00821999147713345,0.0859605206398477
0.908,0.113770251151347,0.242778386053307
0.978,0.0456755727726921,0.0723175692619056
0.999,0.050585203765871,0.0877917775592651
1,-0.0186789028052976,0.116524238957399
1,0.0699037770528,0.206419514810445
0.997,-0.0887712727984941,0.260429059586675
0.998,-0.0831988671482351,0.0197062216236104
0.989,0.237294882654059,0.0589776228518568
0.995,-0.0635749715562961,0.43794442138201
0.977,0.276941510615335,0.165636115384206
0.963,-0.0559243826046973,0.273376389693963
0.978,0.00871107539257457,0.100308657400393
0.978,0.0516768764454163,0.0914120939602601
0.999,-0.0276691646773365,0.114504706212003
0.999,0.0665352816468723,0.168664089079372
0.994,0.0839034597563545,0.0377562974604846
1,-0.0869560529291923,0.00928620895657928
0.97,0.0276086566986365,0.235076301043744
1,0.0214016084667601,-0.188954552653525
0.994,0.0209543445761549,0.13157783119995
0.999,0.0771310954104077,0.0899688835698436
0.912,-0.0230608819772055,0.211962275709534
0.958,0.0462384440730455,0.160188566899707
1,0.0207605221843793,-0.0685390810356299
1,-0.0417325794790577,0.000221665579932528
0.939,-0.00273671105783488,0.241274136373515
1,0.167865325104382,0.268923603185758
0.977,0.095961023584414,-0.0897849208144497
0.961,0.12662087223909,-0.182655433401068
0.994,-0.0826397326833485,0.102189936102044
0.991,-0.238764293483713,0.251125513419285
0.986,-0.232959581580013,0.577962884910538
1,-0.0134898331483239,-0.352783678575548
1,-0.00907547720036003,-0.745639397155751
0.927,0.0342344331539533,0.0210866505884453
0.939,-0.0959074083147488,0.0603018022326842
0.924,-0.00602153207288977,0.163570520014257
0.884,0.114642810478216,0.127069909515669
0.983,-0.189314894967385,-0.206017250950798
1,0.0811166029846211,0.113776377466067
0.996,-0.015132643114583,0.106074076622029
0.994,-0.174718880060899,-0.00893252308882375
0.915,-0.00862268383403128,0.240571451749404
0.938,0.208949904515252,0.212046931132996
0.999,0.0265786092778351,0.0943573743983355
0.937,0.0463606198153666,0.184741614182462
0.973,0.0976863238419728,0.063439629222674
0.976,0.08916418252278,0.0791137813688714
0.968,-0.156968244288735,-0.0577541387194151
0.931,0.0487917557748616,0.13568766711426
0.952,0.170952365109429,0.257437910332445
0.947,0.243762415910462,0.0208426669983723
0.997,-0.0252705098285193,-0.6374620909621
0.999,0.204848058466604,0.78116725177826
0.99,-0.000308035961421121,-0.0601491986729115
0.977,-0.10191408779086,-0.319645241934517
0.968,0.0308808826839116,0.061830050542207
0.975,-0.0307588012986983,0.0469132814368312
1,-0.0101693997570198,0.0553453201093409
0.995,0.0907359172015796,0.15418151720353
0.998,0.0292363875276671,0.251251263301145
0.982,-0.0160484640994879,-0.0509930660642079
0.95,-0.14449569552761,-0.0203586063311005
0.994,-0.144575047927755,-0.086055229237946
1,-0.0938655143211391,0.285114780305476
0.922,0.0232974588315098,0.243948659625443
0.96,-0.198454124223321,0.0523884214958072
0.997,0.099172608743894,-0.135915631366888
0.99,-0.0174717702830939,-0.0391235673478436
0.998,0.0541594823229036,0.0351187587766744
0.97,-0.0455462502208479,-0.00392256758887344
0.996,-0.233292518069112,-0.0132570275882793
0.945,0.0606561833055144,0.118543650128991
0.93,-0.0795550864400314,-0.00865449364546356
0.998,0.0648425131621617,0.191336354067365
0.999,0.1029192595461,0.207952850333604
0.938,0.0152285928925218,0.453841754715998
0.939,-0.241868430585846,0.256188508074626
0.954,-0.209601927128969,0.0950286685873976
0.944,-0.194647693451,0.114968641814431
0.947,-0.0994475226536706,0.0809009062760164
0.951,-0.163234858881359,0.0245800629431594
0.904,-0.0804159520327777,-0.0127713916962857
0.98,0.00739205808573698,0.201350453714932
0.976,-0.105856413998447,0.029671896168062
0.946,-0.222112818353733,0.131070307927482
0.953,-0.0988799475316857,-0.0406669132234014
0.982,0.00437549855251421,0.223704342209925
0.925,-0.114559050254342,0.0457245020487473
1,-0.0410185707209218,0.16018717815263
0.976,0.101477781760224,0.228706422209123
1,-0.0459935581907827,-0.183716855267618
1,0.165671223748228,0.181363410038644
0.948,0.215755692159434,0.371686423793092
0.969,0.0325014767261117,-0.0739684704120311
1,-0.0032402054146424,0.112989596478553
0.909,0.0157291723561426,0.119745068110366
0.934,0.155447507840349,0.0681371410650684
1,-0.154069973147796,0.101450653991081
0.956,0.261277176631256,0.523151617500175
0.945,0.104770707560516,0.180673984684451
0.942,0.20395717059453,0.0688451214561026
0.953,0.0114924359972079,-0.106392986204529
0.952,0.0062767175144012,0.11738369526296
0.997,0.0160717819105639,0.0703668844546217
0.962,0.0330625931064339,0.023733638890419
0.977,0.0501322727951321,0.00270320992750617
0.906,0.228470549120022,0.837180818564443
0.953,0.180682932812871,-0.0525713655167004
0.989,-0.0447263996400961,-0.0776012705216971
0.951,-0.0260772846752217,0.133362363586631
1,0.132564168544668,-0.034229872219486
0.945,-0.202171816534054,0.520520286645642
0.94,-0.0471424588899867,0.459293964455676
0.982,-0.0437701769886664,-0.00834188435843419
0.942,-0.117485021445578,0.30051916963655
0.997,0.0525195040998046,0.158294625927996
0.957,0.0507284456332603,0.171454767437694
0.938,-0.230010176858896,0.455585284941689
0.915,0.109996012791698,1.02311417235463
0.961,0.0740208520943423,-0.138127173817683
0.952,-0.122767738204295,0.277737981024371
0.998,-0.0188599879112943,-0.207604836304041
0.963,0.0777814188976804,0.0976435746976079
0.979,0.0239271446788486,0.182910572754167
0.973,0.0650050879517863,0.236694176398722
0.95,0.0679239770852871,-0.0732161615207795
0.963,0.148227218549472,-0.0997102228512156
1,0.0644929673846524,0.300159699152893
0.99,0.186716924134438,-0.0267513723868256
0.998,0.107883329686335,0.167897193717235
1,0.356205707210738,0.0859016573024605
0.995,0.124891321540248,0.227032397640156
1,0.236626190964908,0.148753068625835
0.899,-0.200121574801895,0.411547249986491
1,0.180060633099789,0.21178399837158
0.918,0.134162511400551,0.164627241056309
0.958,0.0149581998896589,0.0803721746420762
0.915,-0.194277003661132,0.0937952222353562
1,-0.0123268094462207,0.177871553613952
0.983,-0.00354595733513594,-0.182402417572429
0.992,0.168057418629771,-0.0225064321920909
0.975,-0.0266437015435234,-0.19865398453136
0.926,-0.0549212659553977,0.0983252570230195
0.986,0.0443638298703928,0.119127901265437
0.932,-0.208451405622654,0.0508668560636751
0.994,-0.0122929904870427,0.0483660282255971
0.98,-0.0151144431795933,0.246860890431466
1,-0.00730488215388855,0.10055637352078
0.987,-0.061702193697716,0.266129138164215
0.967,0.368388121586507,0.144513062690075
0.943,-0.0136691347628539,0.0653254495772582
0.939,-0.142735838206379,0.0526040779507231
0.942,-0.161891943015159,0.0210631779537697
0.974,-0.150084825182566,-0.166976965482092
0.946,-0.0976912443388971,-0.0111040133931931
0.915,-0.137524053619377,0.0363161540761354
0.991,-0.0205927417124604,0.0682416459588834
0.987,0.157350270157423,0.198999817915601
0.974,-0.0624083964057897,0.10562949774845
0.998,-0.0540681191309633,-0.0970919599698898
0.996,0.0601770770789652,0.057658757282022
0.997,-0.151524076523779,-0.0674415009531473
0.988,0.144092348547916,0.0213088666666508
0.996,0.0509508502134448,0.0722861909389727
0.982,-0.0162003377838847,-0.0250652997926227
0.993,0.107672693518134,0.160097567708377
1,0.0457065058007764,0.00660629378471922
0.994,-0.0386081992353516,-0.0284463905390806
0.985,-0.0536285757228718,-0.0216270097337661
0.996,0.154762744813318,-0.0741735259605374
0.994,-0.00503074286864577,-0.06257996945694
0.999,0.228387446249769,0.18499709755369
0.999,0.0690454582880931,0.192938106064164
0.99,0.0573853134978619,0.283312082008075
0.987,0.0752776140558558,0.0230786526698974
0.983,-0.104919324041063,-0.123593992175616
0.97,0.0644301618571208,-0.0111856577188536
0.991,0.010716325708271,0.0749304196789118
0.995,-0.0534522710562164,0.0369048886678707
0.985,0.0389894473574061,0.135524557402951
0.997,-0.00201059489284769,0.181344945917753
0.992,0.140086204858622,0.118843954909411
0.992,0.0923927518183026,0.0540298031018542
0.855,0.13377132988432,0.242078204303356
0.986,0.0394333237197562,-0.024911265329991
0.994,0.113492648317013,0.16020789208379
0.972,0.10563449533366,0.184773725784739
0.982,0.0555363518488679,0.114856254561782
0.969,0.219303404204994,0.192670978687294
0.995,0.124532159661189,0.509965148163379
1,0.178749392024334,-0.0136782620543804
0.981,-0.50659332968221,-0.530303994926878
0.932,-0.1761119148495,0.308006058591677
0.997,0.0776644441224667,0.00469397495228907
0.948,0.0483508098065595,-0.0956354625699158
0.975,0.00795533154653003,0.525776128112624
0.953,-0.205806037085514,0.0396891714634746
0.985,-0.205833466371721,0.430670653212599
0.994,-0.0359962156373158,0.614045845985024
0.946,-0.195275425256289,0.0250200530163083
0.903,-0.421602632153646,-0.0292636153385279
0.991,-0.0869090610961332,0.606849299146635
0.947,-0.414239186270165,-0.356652881502196
0.965,-0.206022936886132,0.252558831622702
0.979,-0.39550771630841,0.00926567489241947
0.968,-0.266887711184537,0.0836367759848272
0.947,-0.0931317388383494,0.393402673229559
0.978,-0.0276731200193328,-0.0973033924814717
0.95,-0.0390379092309654,-0.13377368072053
0.879,0.0145313071711821,0.0977288667026899
0.89,-0.27857324357467,-0.0904173681775093
1,-0.0698269951325315,0.0515111699950237
0.982,-0.117001137613312,-0.125478578125173
0.971,-0.148689554296006,-0.0276512687796752
0.947,-0.0521745132171502,0.139287077580994
0.972,0.0327090531726059,0.337530859200219
0.943,0.122702971751414,-0.0380270226766621
0.99,0.279129528325507,-0.0259198915001626
0.997,0.165286285256981,0.0610655941193445
0.986,-0.126603158415423,-0.0585714674219104
0.946,0.0357479497891375,0.326971973618114
0.958,-0.595837565279966,-0.230981131214411
0.979,-0.503237023556333,-0.245780689923895
0.969,0.0411011532436907,-0.00106154708333484
0.93,0.0564151711282593,0.109375781905752
0.997,0.201532267861071,0.355395687389234
0.948,-0.0187398767339421,-0.0334358331686322
0.993,0.335091241163101,0.288015712141166
0.954,-0.0328863333645521,-0.0535055990123516
0.975,0.0180244053112702,-0.133528279153044
0.992,-0.0134821873082891,-0.155385056501295
0.937,0.00270780762727998,0.0893527923371811
0.904,0.091478646532144,0.13009487680677
0.92,0.0162253663880929,-0.147493752306599
0.926,-0.0751447653434119,-0.442060995321382
0.945,0.210298479948961,0.184886943847035
1,-0.0116398374383716,0.258989675366867
0.967,-0.0580731129308513,-0.187251519855761
0.958,-0.462970976381372,-0.00643865835109135
0.922,0.00669831918799571,0.095884450643924
0.98,0.142623206126313,0.231248469440531
0.973,0.025011426328887,0.234931999245078
0.961,0.0517776353050828,0.0956166721375304
0.958,0.0265282947145276,-0.0753419622344984
0.976,-0.211469530807025,0.032173327569695
0.961,0.0439266514925818,-0.083018641354067
0.993,0.0398851336058277,-0.0562626575678722
0.951,0.0758526404840823,0.000799867062734716
0.995,-0.23188442716894,-0.220569409327145
0.991,0.073932497615042,0.0852959658196641
0.954,-0.239996170569489,0.0195798346962681
0.979,-0.063185185805309,-0.20618077744381
0.991,-0.0674824720231329,0.32520557413863
1,-0.100692934891962,-0.286382904569415
1,-0.129396155094491,0.163306008231566
0.976,-0.112991566468117,0.122032412100017
0.988,-0.0806725391825171,0.0145130636572293
0.992,-0.0174863912363205,-0.0573812581459556
0.985,-0.0910913945479468,0.0892744635308705
0.975,-0.0443205562778542,-0.0687515592090386
1,-0.0540068198030051,0.123730477136743
1,0.119236599172495,-0.0564115331397409
0.979,-0.137108164213537,0.117874643149355
0.993,0.07592691565134,0.512810009649107
1,0.417808183906849,-0.614487797461429
0.968,-0.275048829663267,0.0605375316169783
0.969,-0.200543028531019,0.0404987400832115
0.994,0.0429727408724087,0.17056240978792
0.971,-0.1534130056564,0.0748744773718406
0.944,-0.158027292030761,-0.00688542639341486
1,-0.136040564197068,-0.489723091091612
1,-0.314638792567011,0.705936334776157
0.994,0.163303368507133,0.286304617760848
0.99,-0.00759116021177761,-0.133802993266701
0.928,-0.32990376233364,0.344476038545649
0.985,-0.0357154424038333,-0.0286957535413861
0.979,-0.0568869907950058,-0.0277641950438374
0.993,0.137850622974196,0.163018576638805
0.996,0.0590034553051227,0.146245745737453
0.989,-0.0219919123642353,-0.0120283632075679
0.994,0.07765459220481,0.263502679014061
0.993,0.115072324953995,0.110607310943411
0.998,0.148012889061752,0.0379863133510021
0.995,-0.041595240937053,0.228196249075385
1,0.0194762666361992,0.197257607965254
0.995,-0.0114422797992151,0.135737008479272
0.986,-0.00688042874551795,0.0501926181196819
0.997,-0.0476386788261662,-0.00418485756428955
0.976,0.0436948559905408,0.053202020575426
0.996,-0.0914774620371463,-0.0428520736850349
0.999,0.00105348350714943,0.00744985073052962
0.996,-0.0636194426851815,-0.00145726325472495
0.999,-0.071569886028207,-0.0924893428451359
1,-0.10988283174402,-0.345620784350789
0.95,0.00838818268745881,0.0322761403777689
0.998,-0.154800379264387,-0.0232717890821372
0.999,-0.0780844238055931,0.0635241343158244
1,-0.0937087221119634,-0.067080861474246
0.998,0.0355184738853023,-0.012280756170304
0.942,-0.415103053774127,0.0852279622540737
0.998,-0.0528805357210649,0.201111337791356
1,0.0776670077104326,0.207318176650544
0.983,-0.215927793941433,-0.210766932967321
0.978,-0.15415130711457,0.117666229102017
0.988,-0.158475665279364,0.0491563823530333
0.979,-0.163445423708342,-0.0988468422228168
0.867,-0.0408296760016123,-0.0743529014235468
0.982,-0.21740414154216,0.0382212363010972
0.993,-0.237885218878925,-0.130489152281078
0.985,-0.129824679600781,-0.00482753310886985
0.979,-0.171660951742724,-0.151538265731231
0.977,-0.289608025941723,0.0449276313345962
0.998,-0.0712762662243735,-0.01023640645582
0.999,-0.0657820414589604,0.249429507577826
0.991,-0.032436602017185,0.139347388181465
1,0.045222345841134,0.0717728109967012
0.997,-0.0493809531073379,-0.0626446655964541
0.996,0.024751347490593,-0.0487378156818576
0.999,-0.00338453160608673,-0.0598510320778529
0.994,0.0212060179243392,0.0509121260004075
0.999,0.0806913199906499,0.0470370974090581
1,0.107812393869254,0.079025975754593
0.981,0.00965077511341941,0.0769580453268175
0.973,-0.0954744927195399,-0.203471477745014
0.988,0.0284827724644242,0.0816991159237854
0.978,-0.114379745565943,0.0387302083898592
0.982,-0.105268950675553,-0.212047668087562
0.991,-0.0435281700624863,0.154773758281222
0.979,0.0395219636596108,0.232195780585503
0.965,0.0893487098498032,0.0269955375583606
1,0.0449678099778487,0.156743446211999
0.999,-0.0609215846335681,-0.137024571257125
1,-0.0208830188394903,-0.256578939233127
0.937,-0.0249076486836435,0.0265488931059732
0.933,0.00529262117578819,0.101340109130686
1,-0.0589226455753752,0.0165018494265382
0.878,-0.0520881429790915,0.061428407636495
0.996,-0.0425805421028852,0.258052416100417
0.842,0.100991676562132,0.199451982208603
0.99,-0.0267233939686662,0.0738793177920811
0.993,-0.0698983043952243,-0.0605774221818536
0.988,-0.0481626310958654,0.0152781622971991
0.983,-0.0539242281003933,-0.0212586879614896
0.98,-0.0399256086785616,0.210563479169636
0.998,0.0186798833996713,0.0639715558744671
0.985,-0.116987164730017,-0.0224403669687208
0.999,-0.148724475335855,-0.171955919493863
0.991,-0.155041966248536,-0.206921821134424
0.999,-0.109922286045531,-0.0758460281148252
0.972,-0.0298010728980675,0.0319291363003802
0.977,-0.122841866644956,-0.180273463922485
0.978,-0.037586006645196,0.0850138251146086
0.994,0.00818671840100141,0.00521884343564993
0.983,0.118238608304961,0.169907256104476
0.966,-0.143020689592654,-0.00204363923685391
0.97,-0.0645639895731911,-0.0560981945904468
0.981,-0.183853583342886,-0.220475027586289
0.99,-0.00670986674968341,0.162863978907675
0.991,0.000983298903580537,-0.0328980517697217
0.95,-0.0143728238416296,0.0694266488886941
0.954,-0.0503609536597446,-0.0601522520247371
1,0.0404121196519671,-0.0606685629153676
0.988,-0.0923852948816883,-0.0849893615911022
0.943,-0.0832108943010406,-0.213751392826623
0.975,-0.236802132996432,0.559720480525144
0.95,-0.248317580333911,0.263678241428121
0.969,-0.00181868338661959,-0.0320826318767686
0.997,0.245649573749643,0.0575408553356144
0.99,0.0437612742611924,0.124273320148995
0.996,-0.0698451103902422,-0.0755169057852978
0.931,-0.283102300997008,-0.024191920374244
0.954,-0.00633025767039383,0.0711710080891867
0.96,-0.0406383675437475,0.0330718784104331
0.97,-0.111878744940737,-0.00838329073478877
0.928,-0.12219704727762,0.0693636376633759
1,0.00712907164899687,-0.0912806372456569
1,0.0427205399629323,-0.0833908251376528
0.906,-0.0663457920641768,0.0394622981238315
0.993,0.231918303687075,0.170604768793113
0.968,-0.022253039841126,0.0812922315291158
0.967,-0.0206496405023959,-0.132121695817832
1,-0.00120607497681877,-0.11762688154738
0.997,0.108979830935449,-0.0697056384775632
0.96,-0.0112396031690533,0.0245897349363244
1,0.0805452598637575,-0.0917196978730521
0.997,0.0714444842545958,0.164031447093614
1,0.110892717024251,0.0383009910005541
0.997,0.00364887845217002,0.0208456175301701
0.998,-0.0106235845544131,-0.0608109645070325
0.991,0.124729561906611,0.131905059409615
0.992,-0.0995998811430429,0.00149994862321967
0.979,-0.12482842459883,-0.0795782353009375
0.95,0.0164718221119715,0.340961756142275
0.997,0.065792718829933,-0.0699104898935903
0.997,0.123177953339273,0.310980701540072
1,0.0554548321365853,-0.00659992427542566
1,0.0531003791690288,-0.122744333393756
1,0.0432343384822886,-0.213139785928404
0.98,0.0833858820874485,0.107159985937302
0.975,-0.0427786250615911,0.123249192708411
0.999,-0.0215841756664951,-0.0171838853243824
0.963,0.0907562993055749,0.180650259001807
0.973,-0.0431054780967565,-0.0886522807368795
0.984,-0.0539085294308869,-0.0424687947694433
1,0.000662353994974635,-0.00760759275351575
0.957,-0.0834620722654031,0.0570862260700962
0.972,-0.0302877436786142,-0.0455308300689912
0.949,-0.029910965213243,0.147767693599645
0.986,-0.0122871543826388,0.0361514261970837
0.906,-0.034095063981562,0.236040753518659
0.981,0.00243957038100032,0.0246636702382761
0.984,0.0435283930396267,-0.10341504672375
1,0.0609459429456286,0.0276147970879796
0.85,0.0312763069226319,0.18297963019341
0.999,0.0145841683206845,-0.0754373067747682
0.998,0.0105896248134194,0.0356017603810881
0.983,0.0186902301212742,0.0792522375666498
0.999,-0.0184105160850978,-0.0535436379897316
0.975,-0.019143898831299,0.0972273465468829
0.997,0.0116655215272848,0.0158730779649139
0.999,0.0488506224039205,0.085052266375826
1,0.0232899996115611,0.0756091492948341
1,0.0253065877003343,0.0954288870791795
0.996,0.0492382887181564,0.0850423982548816
0.998,0.0564204221161631,0.234133018273055
0.997,0.00908814854250098,0.00336940398304275
0.999,-0.0665684876284507,-0.0386190497814107
0.997,0.10235773866244,-0.100211406970795
0.999,-0.00353453136922408,0.0197038897826383
0.933,0.016715469721313,0.132705757277782
0.995,0.0327056027405788,0.251108474620054
1,0.0160739605559399,-0.169445804394899
0.997,-0.0149777810984026,-0.0948633451777794
0.973,-0.0155786565138067,0.0224008703359084
0.996,-0.107198279713305,0.157851523135823
0.967,0.0209107702224287,0.0836922356907757
1,-0.0167716452674521,0.116669203310708
0.995,-0.111835563470232,-0.115006970601515
0.993,-0.0655558531029521,-0.163834310794404
0.99,0.0306771077174413,-0.047244890662999
1,0.0249271229851843,-0.072371616796427
0.995,0.0483672257154584,-0.0429288874156866
0.983,-0.0458873005173559,-0.173992418284528
0.895,0.0661630495336443,0.0761285033269885
0.862,-0.0587109142425539,-0.165659326858018
0.991,-0.0442785769868952,-0.0143269392085235
0.849,0.00607182814153331,0.015151671985838
0.968,0.038690366429355,-0.125029063924163
0.993,-0.114262151676162,-0.0728053787026692
0.979,0.00621949727676777,-0.0706098972633551
0.975,-0.202355353163393,-0.00215991918709446
0.995,-0.170390684295843,-0.106535631207251
0.98,-0.00274354380275674,-0.00714044352796006
0.977,0.0948704026244387,0.0483078482536192
1,-0.0840249768315817,-0.12265424951163
0.99,-0.0129499458173072,-0.266836969627933
0.99,0.0719233778413845,-0.592655773556694
0.969,0.0150356101031785,-0.101894023295741
1,0.0488932702935834,-0.162638319788911
0.934,-0.136464708637641,-0.0339397022451733
1,0.0534980933866294,-0.00607249237282104
0.968,-0.0626464841602661,-0.0163604940819841
0.95,-0.0805333118291915,-0.142836769110868
0.998,-0.0514195616234741,-0.336460730058691
0.979,-0.0492092906082195,0.059227240523958
0.994,0.0365995163939634,-0.150432575792061
0.997,-0.0623458956505531,0.16572448909747
0.925,0.107531513666504,0.361102659506853
0.927,-0.160881453531523,0.0289595421703035
0.946,-0.0391786716924318,0.0544056468263174
0.905,-0.0806469048554183,0.171799697720337
0.96,-0.0658451138997422,-0.190842905526562
0.831,-0.0590647849406254,0.164040873753295
0.918,-0.0157984875731809,0.109494911465595
0.941,-0.0814767872563177,-0.098068387263468
0.973,0.0539339853432481,0.0811675504154135
0.934,0.0990150463033217,0.209561786172228
0.911,0.0493522173353318,0.162271802313802
0.862,-0.042546267485273,0.124367954169991
0.898,0.0287838675573176,0.250493021417271
0.892,-0.115370662125427,0.170893439354912
0.983,-0.0705376000196597,0.00613971937788382
0.887,0.00196906259482435,0.261522255541376
0.924,-0.052152126070855,0.343317866186454
0.945,0.0688963872049355,0.212750727985444
0.781,0.041931095565543,0.31801440588112
0.89,0.230399211923907,0.213021124082268
0.896,0.0046047776063747,0.0380487384037949
0.88,-0.0858611325702294,0.107941220984214
0.778,-0.0551355064202077,0.369333485556736
0.939,-0.007892138533482,0.111849303345219
0.964,-0.0018688184879386,0.0832666276800049
1,0.0163884458379817,-0.151348367276631
0.945,0.0306491900726975,0.161164230399224
0.997,-0.0158231565040658,-0.0998478104474425
0.97,0.0211460809203574,0.0649541731447658
0.948,0.0532764706154772,0.177085021872288
0.998,0.00586179318225669,-0.14938146399092
1,-0.01619841017488,0.182658998263596
0.997,0.0219499066269362,0.0734337720861378
0.995,0.0501677154944147,0.154184112068816
1,0.0672978814216651,0.0372473842217917
0.995,0.0332590005163003,-0.0158882099386162
0.999,0.061842865439095,0.149613662483016
0.975,0.0639347448476661,-0.0383251106947229
0.993,0.0711452915881117,0.178947101383189
0.942,0.0855255733764047,0.084038263231841
0.992,0.0624053141533606,-0.0533988237620471
0.942,0.0152774521819161,0.0221748479259187
0.976,0.0592826911202216,0.0553359237627924
0.952,-0.0180482960833239,-0.130161263659019
0.997,0.0843545622519884,-0.0435160033044446
0.694,-0.22977417325088,0.142495003442916
0.993,0.0753093966720087,-0.0124452010160876
0.907,0.0887265935640447,0.0413917997386932
0.976,0.119248501392073,-0.313642888951764
0.948,-0.0239533439868198,0.00612823416689934
0.985,-0.0118188547526392,0.0122436573362279
0.74,0.0493732259594295,0.165402963707481
0.897,0.0418931923741974,0.00720057196545687
0.999,0.0788463835029923,0.0961922607404555
0.844,-0.176580027465941,0.0133205974926773
0.789,-0.20977818617107,0.00413771889956216
0.83,-0.0485677090908229,-0.0296202759111057
0.846,-0.116338927171736,-0.042722612642216
0.999,0.0897884361125052,-0.0558399996709622
0.982,0.0147749597854141,0.0639836715022648
0.645,0.64170251583155,0.347900131931564
0.955,-0.0210055741160955,0.0713616842224996
0.901,0.213278621104964,0.0712750599401197
0.971,0.0447049851365471,0.0727751491984008
0.994,0.0860192136220872,0.0229298506766229
1,0.0311408262491884,-0.023448142498405
1,0.137098573738293,0.0976268503582756
0.744,-0.170355970162851,0.21375461650416
0.955,0.0317008414514308,0.13027320385542
1,0.126819035717222,0.117896710175175
0.997,0.107576184121451,0.121982639516559
0.998,0.0829135681174336,0.166239350120915
0.999,0.178645665557436,-0.0131874248797446
0.994,0.0540546195318423,0.12204444816435
1,0.058671365805036,0.173800892280605
0.989,-0.0274769944520232,-0.0894362989105448
0.999,0.110644740768289,0.0436186044012272
0.996,0.0450051193502193,-0.0781334017233184
0.991,-0.026054531919194,0.0349983598268491
0.972,-0.00205688772045473,-0.248978264553154
0.999,0.08454658822431,0.0183571682938029
0.985,0.0365077186031113,-0.133090425972225
0.99,-0.00250816616646185,0.076426099978923
0.963,-0.0446331981217997,-0.0976719909852319
0.996,0.0811546812578182,-0.373432450340415
0.932,-0.0306111817840044,-0.109584949744827
0.977,0.0418675419812693,-0.058604805740742
0.942,0.00648171733669159,-0.175685703674457
0.987,0.0331915794462881,-0.0929909747860145
0.991,0.0622741981845761,-0.0282576040596703
0.99,0.0693998963790015,0.0451829550130172
0.98,0.0404857426294305,-0.0231193272370587
0.992,0.0246905485951019,-0.0753589153406375
0.986,0.0370028244229037,-0.181059421440368
0.951,-0.013686258167441,-0.204733070944864
0.988,0.0165192786530754,-0.233854897673206
0.97,0.00729834700167167,-0.000992592314154273
0.964,0.0307767555805505,0.029445591211978
0.985,-0.100185784113967,0.0825210776289866
0.93,-0.00272103733026505,-0.0274463705293155
0.927,0.0506714646358644,-0.0122731918632808
0.958,-0.0762648715033129,-0.0143144543350275
0.986,0.109810479548248,-0.00169007464969262
0.963,-0.0309289096005725,-0.197025892552567
0.995,0.0410965356932224,-0.0043012551178303
0.786,-0.104826563580276,-0.0951666559226185
0.966,-0.0221320387200572,0.0221454499526956
0.92,-0.00545575594888278,0.102822988046711
0.991,0.118392221883921,0.00288271978121291
0.912,-0.170127784246808,-0.0760599321647032
0.964,-0.0510303746652403,-0.0276109172832573
0.896,0.0634337051508197,0.234893710194707
0.978,0.157857732325885,0.180388716624093
0.681,-0.444806223048975,0.460815715772609
0.981,0.108893138171026,-0.14370127742794
0.988,0.159510549662731,0.00331743265978934
1,0.10141175249241,-0.144356489056418
0.836,-0.145229911468102,-0.0363282563719547
0.998,0.110667658046373,-0.0271573499602664
0.989,0.146286932655274,-0.178547752753897
0.858,0.147080938212569,0.148556038956076
0.665,-0.263151132625203,0.410357630612473
0.67,-0.146865340137758,0.395961693793562
0.926,0.0250845392342797,-0.15896517758948
0.955,0.0732355034306842,0.0460955216792609
0.822,-0.0641779179517157,0.0519574878162232
0.895,0.0444465837142776,0.0774395216394175
0.938,0.156853605492273,0.139049851614077
0.861,-0.0297923783576381,0.151497909958135
0.976,-0.0543976612786272,-0.239189562683033
0.888,0.0318160126450551,0.0714558333167594
0.923,-0.0214967995106457,-0.027119199366147
0.992,0.0829937915084696,-0.208651135370353
0.989,0.0895735397645066,-0.0382651978326622
0.994,0.0834165445591691,0.170970699189983
0.914,0.0728603478336083,-0.0059249085997708
0.977,-0.0339741364348926,-0.0488323418956056
0.993,0.00680906747669965,-0.0893593935091763
1,0.0834177012906521,0.148945780784631
0.976,-0.12995590063658,-0.2539745052242
0.993,0.0236084162032375,-0.247683975423435
0.996,0.0945624458645322,0.0232661528033171
0.974,0.0490116242756123,-0.106976596274741
0.993,0.0458485329344141,0.0548802494617626
0.992,-0.0275922322324406,-0.186808292887615
0.992,-0.0506121706395372,-0.0290060250545858
0.977,0.0826713613373678,-0.107822738060664
0.992,-0.0535243590492737,0.007327049452303
0.958,-0.0324302973437456,-0.085275089005125
0.939,0.111731301700923,0.108972675461124
0.994,0.232647922722742,0.188170919045396
0.999,0.0782593737582693,0.00421177472284517
0.951,0.108747616143642,0.0771591647794783
1,0.0987391284883894,0.159877527258157
0.974,0.0425408135445695,-0.0798223107013245
0.995,0.0901415396854333,-0.00114048826545732
0.992,0.108010230930401,-0.141218967992134
0.983,-0.0741108781327424,-0.171492393948573
0.934,-0.107451872421547,-0.131302911090362
0.992,0.100546889804817,-0.151283366851437
0.992,0.115178121445072,0.0829064200133065
0.96,0.0216197876692683,-0.159828222290877
1,0.122981547841065,-0.0636976453749687
0.987,0.0646894643409961,-0.0880694208868262
0.888,-0.231954367558025,-0.275994449865759


==> DATA/res_vs_descriptors/farl_line_1.dat <==
x,y,ymin,ymax
0.645,-0.0418299710558203,-0.167730101001635,0.0840701588899942
0.649493670886076,-0.0439079993100188,-0.164395574870964,0.076579576250926
0.653987341772152,-0.0457411107021963,-0.161015021032765,0.069532799628372
0.658481012658228,-0.047337580024801,-0.157592852288928,0.0629176922393258
0.662974683544304,-0.0487056820702807,-0.154133751178789,0.056722387038228
0.66746835443038,-0.0498536916310837,-0.150642683426842,0.0509353001646751
0.671962025316456,-0.0507898834996578,-0.147124910062552,0.0455451430632365
0.676455696202532,-0.0515225324684512,-0.143585997562375,0.0405409326254722
0.680949367088608,-0.0520599133299119,-0.140031825190339,0.0359119985305154
0.685443037974684,-0.052410300876488,-0.136468588507706,0.0316479867547299
0.68993670886076,-0.0525819699006274,-0.132902797785638,0.0277388579843834
0.694430379746835,-0.0525831951947783,-0.129341269794147,0.0241748794045903
0.698924050632911,-0.0524222515513887,-0.12579111117033,0.0209466080675525
0.703417721518987,-0.0521074137629066,-0.12225969131541,0.0180448637895964
0.707911392405063,-0.0516469566217801,-0.118754602574816,0.0154606893312553
0.712405063291139,-0.0510491549204572,-0.11528360537913,0.0131852955382156
0.716898734177215,-0.050322283451386,-0.111854556146816,0.0112099892440443
0.721392405063291,-0.0494746170070145,-0.10847531617033,0.00952608215630082
0.725886075949367,-0.0485144303797908,-0.105153640530426,0.00812477977084473
0.730379746835443,-0.0474499983621628,-0.101897047400004,0.00699705067567859
0.734873417721519,-0.0462895957465787,-0.0987126699522385,0.00613347845908108
0.739367088607595,-0.0450414973254866,-0.0956070954312299,0.00552410078025679
0.743860759493671,-0.0437139778913343,-0.0925861985959992,0.00515824281333063
0.748354430379747,-0.04231531223657,-0.0896549793679552,0.0050243548948152
0.752848101265823,-0.0408537751536418,-0.0868174166063608,0.0051098662990772
0.757341772151899,-0.0393376414349977,-0.0840763509372534,0.00540106806725805
0.761835443037975,-0.0377751858730856,-0.0814334089591421,0.00588303721297088
0.766329113924051,-0.0361746832603538,-0.0788889786663309,0.0065396121456233
0.770822784810127,-0.0345444083892501,-0.0764422416752788,0.00735342489677856
0.775316455696203,-0.0328926360522227,-0.0740912623619494,0.00830599025750398
0.779810126582279,-0.0312276410417196,-0.0718331282281065,0.00937784614466722
0.784303797468354,-0.0295576981501889,-0.069664130757919,0.0105487344575412
0.78879746835443,-0.0278910821700786,-0.0675799725990879,0.0117978082589308
0.793291139240506,-0.0262360678938367,-0.0655759856100762,0.0131038498224029
0.797784810126582,-0.0246009301139113,-0.0636473451658741,0.0144454849380516
0.802278481012658,-0.0229939436227504,-0.0617892686803923,0.0158013814348916
0.806772151898734,-0.0214233832128021,-0.0599971898966422,0.0171504234710381
0.81126582278481,-0.0198975236765144,-0.0582669043861735,0.0184718570331447
0.815759493670886,-0.0184246398063354,-0.0565946852889825,0.0197454056763118
0.820253164556962,-0.017013006394713,-0.0549773712410404,0.0209513584516143
0.824746835443038,-0.0156708982340955,-0.0534124305394707,0.0220706340712797
0.829240506329114,-0.0144065901169308,-0.0518980069335761,0.0230848266997145
0.83373417721519,-0.0132283568356669,-0.0504329531712619,0.0239762394999281
0.838227848101266,-0.0121444731827519,-0.0490168587995391,0.0247279124340353
0.842721518987342,-0.0111632139506338,-0.0476500789527721,0.0253236510515045
0.847215189873418,-0.0102928539317608,-0.0463337711946265,0.025748063331105
0.851708860759494,-0.00954166791858071,-0.0450699481345989,0.0259866122974375
0.85620253164557,-0.00891793070354174,-0.0438615547533156,0.0260256933462322
0.860696202531646,-0.0084299170790919,-0.0427125814169978,0.025852747258814
0.865189873417722,-0.00808590183767922,-0.0416282267912625,0.025456423115904
0.869683544303797,-0.00789415977175176,-0.0406151297462817,0.0248268102027782
0.874177215189873,-0.00786296567375755,-0.0396816964997366,0.0239557651522215
0.878670886075949,-0.00800059433614464,-0.0388385594337261,0.0228373707614368
0.883164556962025,-0.00831532055136109,-0.0380992179994907,0.0214685768967686
0.887658227848101,-0.00881541911185494,-0.0374809300883483,0.0198500918646384
0.892151898734177,-0.0095091648100742,-0.0370059423236733,0.0179876127035249
0.896645569620253,-0.010404832438467,-0.0367031622166528,0.0158934973397189
0.901139240506329,-0.0115106967894813,-0.0366103622168579,0.0135889686378953
0.905632911392405,-0.0128350326555651,-0.0367769138803627,0.0111068485692324
0.910126582278481,-0.0143861148291666,-0.0372667781433511,0.00849454848501789
0.914620253164557,-0.0161722181027338,-0.0381608780179757,0.00581644181250815
0.919113924050633,-0.0182016172687146,-0.0395569932355414,0.00315375869811211
0.923607594936709,-0.0204343493089836,-0.0413290089360251,0.000460310318057842
0.928101265822785,-0.0226806767317947,-0.0430275085064128,-0.00233384495717663
0.932594936708861,-0.0247635203737861,-0.044655214368553,-0.00487182637901916
0.937088607594937,-0.0265075210941906,-0.046199934566132,-0.00681510762224913
0.941582278481013,-0.0277373197522411,-0.047510136253815,-0.00796450325066716
0.946075949367089,-0.0282775572071705,-0.0482654840979402,-0.00828963031640088
0.950569620253165,-0.027967023412662,-0.0480476344005722,-0.00788641242475176
0.95506329113924,-0.0276308637340364,-0.0469898842410918,-0.00827184322698094
0.959556962025316,-0.0274557856200917,-0.0460289549811188,-0.00888261625906469
0.964050632911392,-0.0269119782266332,-0.0457181179912386,-0.00810583846202794
0.968544303797468,-0.0254696307094661,-0.045112912737323,-0.00582634868160925
0.973037974683544,-0.0225470211681532,-0.0421187425652394,-0.00297529977106701
0.97753164556962,-0.016883133227053,-0.034472307989042,0.000706041534936041
0.982025316455696,-0.00936470715897677,-0.0267121770550707,0.00798276273711718
0.986518987341772,0.000884486525220146,-0.0151776717712161,0.0169466448216564
0.991012658227848,0.0131766665700523,-0.000422567388376972,0.0267759005284815
0.995506329113924,0.0274244590799598,0.014976793819509,0.0398721243404105
1,0.0433001281757792,0.0248544567824294,0.0617457995691291


==> DATA/res_vs_descriptors/farl_line_2.dat <==
x,y,ymin,ymax
0.645,0.404583542279518,0.226325267628678,0.582841816930359
0.649493670886076,0.395000239684868,0.224405440889976,0.565595038479759
0.653987341772152,0.385726900355165,0.222513976137957,0.548939824572373
0.658481012658228,0.376756006577921,0.22064882373847,0.532863189417373
0.662974683544304,0.368080040640648,0.218807552144085,0.517352529137211
0.66746835443038,0.359691484830856,0.216987328853874,0.502395640807837
0.671962025316456,0.351582821436056,0.215184903253324,0.487980739618787
0.676455696202532,0.343746532743759,0.213396592254549,0.474096473232969
0.680949367088608,0.336175101041477,0.21161826990298,0.460731932179973
0.685443037974684,0.328861008616719,0.209845362408142,0.447876654825297
0.68993670886076,0.321796737756998,0.208072850391105,0.435520625122892
0.694430379746835,0.314974770749824,0.206295280510276,0.423654260989373
0.698924050632911,0.308387589882709,0.204506789009818,0.4122683907556
0.703417721518987,0.302027677443163,0.202701140093931,0.401354214792395
0.707911392405063,0.295887515718697,0.200871782306697,0.390903249130696
0.712405063291139,0.289959586996822,0.1990119262054,0.380907247788244
0.716898734177215,0.28423637356505,0.197114646440914,0.371358100689185
0.721392405063291,0.278710357710891,0.195173010763176,0.362247704658606
0.725886075949367,0.273374021721856,0.193180237304127,0.353567806139585
0.730379746835443,0.268219847885457,0.191129879626548,0.345309816144366
0.734873417721519,0.263240318489204,0.189016036402952,0.337464600575456
0.739367088607595,0.258427915820608,0.186833579270701,0.330022252370515
0.743860759493671,0.253775122167181,0.184578388653735,0.322971855680626
0.748354430379747,0.249274419816433,0.182247583632723,0.316301256000142
0.752848101265823,0.244918291055875,0.179839728980063,0.309996853131688
0.757341772151899,0.240699218173019,0.177355001058949,0.304043435287089
0.761835443037975,0.236609683455376,0.174795295138291,0.29842407177246
0.766329113924051,0.232642169190455,0.1721642601901,0.29312007819081
0.770822784810127,0.228789157665769,0.16946725326114,0.288111062070399
0.775316455696203,0.225043131168829,0.166711213265985,0.283375049071673
0.779810126582279,0.221396571987145,0.163904462246533,0.278888681727758
0.784303797468354,0.217841962408229,0.161056449302474,0.274627475513983
0.78879746835443,0.214371784719591,0.158177457249664,0.270566112189518
0.793291139240506,0.210978521208742,0.15527829389348,0.266678748524005
0.797784810126582,0.207654654163194,0.152369988599631,0.262939319726758
0.802278481012658,0.204392665870458,0.149463511212157,0.259321820528758
0.806772151898734,0.201185038618044,0.146569525281117,0.25580055195497
0.81126582278481,0.198024254693463,0.143698182054231,0.252350327332696
0.815759493670886,0.194902796384228,0.140858956604164,0.248946636164291
0.820253164556962,0.191813145977847,0.138060523334535,0.24556576862116
0.824746835443038,0.188747785761833,0.13531066513034,0.242184906393327
0.829240506329114,0.185699198023697,0.132616208523789,0.238782187523605
0.83373417721519,0.18265986505095,0.129982976196915,0.235336753904984
0.838227848101266,0.179622269131102,0.127415747619664,0.231828790642539
0.842721518987342,0.176578892551664,0.124918218289465,0.228239566813864
0.847215189873418,0.173522217600149,0.122492947567805,0.224551487632492
0.851708860759494,0.170444726564065,0.120141284182038,0.220748168946092
0.85620253164557,0.167338901730926,0.117863256742782,0.21681454671907
0.860696202531646,0.164197225388241,0.11565741373007,0.212737037046411
0.865189873417722,0.161012179823522,0.113520592828521,0.208503766818523
0.869683544303797,0.157776247324279,0.111447592579665,0.204104902068893
0.874177215189873,0.154481910178024,0.10943070918991,0.199533111166138
0.878670886075949,0.151121650672268,0.107459086905228,0.194784214439308
0.883164556962025,0.147687951094522,0.105517810573093,0.189858091615951
0.887658227848101,0.144173293732296,0.103586643576703,0.184759943887889
0.892151898734177,0.140570160873102,0.101638285900917,0.179502035845286
0.896645569620253,0.13687103480445,0.0996360065763156,0.174106063032585
0.901139240506329,0.133068397813853,0.0975305230291075,0.168606272598598
0.905632911392405,0.12915473218882,0.0952561298532658,0.163053334524374
0.910126582278481,0.125122520216863,0.0927264649704648,0.157518575463261
0.914620253164557,0.120964244185493,0.0898311502001085,0.152097338170877
0.919113924050633,0.11667238638222,0.0864359404309336,0.146908832333507
0.923607594936709,0.111597726351284,0.0820135950550249,0.141181857647542
0.928101265822785,0.104717271329195,0.0759087933052616,0.133525749353128
0.932594936708861,0.0965265578073308,0.0683624959202165,0.124690619694445
0.937088607594937,0.0875633674465709,0.0596814609645835,0.115445273928558
0.941582278481013,0.0783654819077935,0.0503697351514144,0.106361228664173
0.946075949367089,0.0694706828518774,0.0411703676502234,0.0977709980535314
0.950569620253165,0.0613773179082114,0.0329457740314881,0.0898088617849348
0.95506329113924,0.0519542277305606,0.0245443624984662,0.0793640929626551
0.959556962025316,0.0412230795225058,0.0149258777124721,0.0675202813325394
0.964050632911392,0.03127427771209,0.00464721999003747,0.0579013354341425
0.968544303797468,0.0241982267273564,-0.00361411599439189,0.0520105694491047
0.973037974683544,0.0221639922692932,-0.00554702986938984,0.0498750144079762
0.97753164556962,0.0266773694355972,0.00177337650919029,0.0515813623620041
0.982025316455696,0.0317871599669209,0.0072253898196939,0.056348930114148
0.986518987341772,0.0378850042751657,0.0151430688512411,0.0606269396990902
0.991012658227848,0.0426875149095481,0.0234327612961399,0.0619422685229562
0.995506329113924,0.0458599054356105,0.0282356239220478,0.0634841869491732
1,0.0474793998946931,0.0213627186905509,0.0735960810988354


==> DATA/res_vs_descriptors/gdf.base.flow.index.dat <==
"x","res1","res2"
0.47,-0.0192209314380422,0.230228672664265
0.3,0.0413580089669945,0.078971408804573
0.29,0.214566470214316,-0.0885789837596658
0.22,0.156634882494962,0.110518015088058
0.43,0.0466309060014927,0.0162187448631597
0.25,0.0304762458655312,-0.0527507314576714
0.28,-0.000106762739345373,0.0326206254482027
0.29,-0.0155450709032572,0.176977097599539
0.31,0.00990999200381529,-0.00229259447020702
0.25,-0.0781481861892492,-0.0344070436563382
0.35,0.0928188344919141,0.15257841807839
0.54,0.170703431800521,0.130212896107768
0.45,0.15933946529192,0.205034922037596
0.41,0.126272999700008,0.283090855348286
0.37,0.141023717891305,0.102018554699867
0.55,0.243359245732174,0.148554058751097
0.65,0.0607879799134727,0.0709792281129247
0.55,-0.0322826349212099,-0.138686185979943
0.55,0.084578943389759,0.232145390112307
0.58,-0.112261382890497,-0.1060657221829
0.59,-0.0688295065073856,0.0989540108347766
0.51,0.192018660176194,-0.108032526855328
0.61,0.231523659317289,0.210511953153372
0.44,0.0884433303838772,0.0277088068769347
0.58,-0.114884455322535,-0.0701504513469673
0.62,0.0147177920411526,0.191582185430752
0.48,0.0927703482113025,0.0852169061397199
0.59,0.0900607243318941,0.230615125160653
0.57,0.0631555533054989,0.289062034603808
0.52,0.217451573977538,0.187476297352467
0.71,-0.02314863853793,0.192468274931792
0.47,0.271012979226315,0.28969543805734
0.45,0.0769611124581853,0.181789015231183
0.72,-0.172789104200056,0.210303721365638
0.63,-0.049071449234602,0.161388348220203
0.73,-0.113397178154518,0.236415880165199
0.68,-0.0613753451643717,0.117421865080055
0.67,-0.0461701572643815,0.151823189527872
0.68,0.0204684438640108,0.231636554266443
0.53,0.0896723121015553,0.197821706504666
0.52,0.0359829869248663,0.191982554155813
0.48,0.02970889702908,0.134000090302405
0.49,0.0637124931765843,0.329797590127136
0.54,0.056600958941963,0.176739852786016
0.43,-0.0172970320453971,0.123041548870967
0.44,0.101622552943462,0.181132505276088
0.55,0.13602767821421,0.174935991434728
0.63,-0.0313612699047711,0.129905738029862
0.64,-0.192291566411114,0.407805473081039
0.64,-0.155107190745204,0.35008198666604
0.63,-0.175971403548838,0.242153254248692
0.59,-0.092836349408238,0.0710450045335038
0.66,-0.303513028868586,0.391876492815356
0.43,0.0493310229703121,0.178020616232408
0.51,-0.074963252963468,0.0879553576267922
0.28,0.0879838909578923,0.116962435478105
0.52,-0.126959304320031,0.0856573163969627
0.34,0.0657744020185338,0.140356656654725
0.54,-0.172901910174897,0.00291089357706253
0.41,0.0187852872951235,0.130239300024168
0.44,-0.0212765800773173,-0.0765566350324758
0.43,-0.0766719231492996,0.20604191292884
0.45,-0.0600051347691499,-0.0959890411096009
0.51,0.0691200788094968,0.259180975662655
0.15,0.131306890144736,-0.105785869218503
0.4,0.063209536764731,0.184725102625021
0.33,0.0516493014954982,-0.0935869116345125
0.53,0.00776476750509128,0.102809718971537
0.36,0.0887947436041037,0.1344156089238
0.52,0.0629751377013694,0.287742017666181
0.54,0.116040173777755,0.205432379564299
0.55,0.22694616551185,0.147460980408627
0.53,0.127224219425168,0.154725728721738
0.55,0.0681543481722096,0.321494918316289
0.54,0.190553576494013,0.281807959573618
0.5,0.228685233328971,0.176386916677558
0.48,0.248414378794165,0.0582257171337079
0.62,0.227331733564681,0.330911716027454
0.58,0.265490128728941,0.335036106568832
0.32,0.0594623018172904,0.180349056490373
0.55,-0.0343131548389586,0.0776192675860852
0.5,0.00105939203812591,0.0660107626417208
0.45,0.049933926617012,0.174976709020504
0.52,-0.0211789573121021,0.134383012839034
0.47,-0.00292271994691948,0.11470827190518
0.42,0.0625920917449055,0.190407546314352
0.5,0.0170078709298438,0.0462414631058417
0.5,0.0774989057982205,0.117825734822722
0.45,0.296684078309076,0.293416984984633
0.33,0.123478804518831,0.130673649278768
0.57,-0.0229899310156237,0.0109961027193219
0.47,-0.036226195655749,0.0871578857514643
0.5,-0.0313978456430173,0.124181631527683
0.41,0.171764868315675,0.230506839472352
0.41,-0.0198061530684366,0.0704018418251371
0.49,0.257569971024674,0.177778553942428
0.46,0.071476320633289,0.252285328355361
0.57,0.00583154029136382,0.0324268161581698
0.5,0.00315800695390236,0.0442611326253719
0.5,-0.0406724971929362,0.16366155336374
0.44,0.112764023956752,0.154024198256593
0.47,0.0483930396819141,0.0758286533406707
0.38,0.124926270991908,0.196700052530207
0.45,0.159497939075892,0.262867623499151
0.37,0.0785896853819606,0.239471738079958
0.47,0.0824141202985762,0.255673444169837
0.38,-0.000246398718740187,0.216955642743808
0.56,0.377446231077227,0.290504689778156
0.4,-0.0590359796080444,0.188516757600152
0.33,0.013113940182089,0.142295044375892
0.32,-0.00821999147713345,0.0859605206398477
0.58,0.113770251151347,0.242778386053307
0.32,0.0456755727726921,0.0723175692619056
0.25,0.050585203765871,0.0877917775592651
0.27,-0.0186789028052976,0.116524238957399
0.32,0.0699037770528,0.206419514810445
0.34,-0.0887712727984941,0.260429059586675
0.27,-0.0831988671482351,0.0197062216236104
0.3,0.237294882654059,0.0589776228518568
0.67,-0.0635749715562961,0.43794442138201
0.31,0.276941510615335,0.165636115384206
0.27,-0.0559243826046973,0.273376389693963
0.42,0.00871107539257457,0.100308657400393
0.33,0.0516768764454163,0.0914120939602601
0.46,-0.0276691646773365,0.114504706212003
0.49,0.0665352816468723,0.168664089079372
0.35,0.0839034597563545,0.0377562974604846
0.45,-0.0869560529291923,0.00928620895657928
0.42,0.0276086566986365,0.235076301043744
0.13,0.0214016084667601,-0.188954552653525
0.42,0.0209543445761549,0.13157783119995
0.22,0.0771310954104077,0.0899688835698436
0.44,-0.0230608819772055,0.211962275709534
0.39,0.0462384440730455,0.160188566899707
0.19,0.0207605221843793,-0.0685390810356299
0.23,-0.0417325794790577,0.000221665579932528
0.42,-0.00273671105783488,0.241274136373515
0.58,0.167865325104382,0.268923603185758
0.41,0.095961023584414,-0.0897849208144497
0.43,0.12662087223909,-0.182655433401068
0.43,-0.0826397326833485,0.102189936102044
0.98,-0.238764293483713,0.251125513419285
0.95,-0.232959581580013,0.577962884910538
0.9,-0.0134898331483239,-0.352783678575548
0.91,-0.00907547720036003,-0.745639397155751
0.39,0.0342344331539533,0.0210866505884453
0.54,-0.0959074083147488,0.0603018022326842
0.53,-0.00602153207288977,0.163570520014257
0.48,0.114642810478216,0.127069909515669
0.45,-0.189314894967385,-0.206017250950798
0.49,0.0811166029846211,0.113776377466067
0.62,-0.015132643114583,0.106074076622029
0.69,-0.174718880060899,-0.00893252308882375
0.54,-0.00862268383403128,0.240571451749404
0.48,0.208949904515252,0.212046931132996
0.35,0.0265786092778351,0.0943573743983355
0.55,0.0463606198153666,0.184741614182462
0.44,0.0976863238419728,0.063439629222674
0.38,0.08916418252278,0.0791137813688714
0.48,-0.156968244288735,-0.0577541387194151
0.5,0.0487917557748616,0.13568766711426
0.57,0.170952365109429,0.257437910332445
0.41,0.243762415910462,0.0208426669983723
0.43,-0.0252705098285193,-0.6374620909621
0.39,0.204848058466604,0.78116725177826
0.32,-0.000308035961421121,-0.0601491986729115
0.37,-0.10191408779086,-0.319645241934517
0.48,0.0308808826839116,0.061830050542207
0.34,-0.0307588012986983,0.0469132814368312
0.32,-0.0101693997570198,0.0553453201093409
0.5,0.0907359172015796,0.15418151720353
0.58,0.0292363875276671,0.251251263301145
0.44,-0.0160484640994879,-0.0509930660642079
0.49,-0.14449569552761,-0.0203586063311005
0.48,-0.144575047927755,-0.086055229237946
0.91,-0.0938655143211391,0.285114780305476
0.55,0.0232974588315098,0.243948659625443
0.54,-0.198454124223321,0.0523884214958072
0.53,0.099172608743894,-0.135915631366888
0.43,-0.0174717702830939,-0.0391235673478436
0.35,0.0541594823229036,0.0351187587766744
0.46,-0.0455462502208479,-0.00392256758887344
0.82,-0.233292518069112,-0.0132570275882793
0.45,0.0606561833055144,0.118543650128991
0.41,-0.0795550864400314,-0.00865449364546356
0.37,0.0648425131621617,0.191336354067365
0.41,0.1029192595461,0.207952850333604
0.6,0.0152285928925218,0.453841754715998
0.65,-0.241868430585846,0.256188508074626
0.65,-0.209601927128969,0.0950286685873976
0.63,-0.194647693451,0.114968641814431
0.64,-0.0994475226536706,0.0809009062760164
0.68,-0.163234858881359,0.0245800629431594
0.78,-0.0804159520327777,-0.0127713916962857
0.53,0.00739205808573698,0.201350453714932
0.61,-0.105856413998447,0.029671896168062
0.65,-0.222112818353733,0.131070307927482
0.4,-0.0988799475316857,-0.0406669132234014
0.52,0.00437549855251421,0.223704342209925
0.52,-0.114559050254342,0.0457245020487473
0.52,-0.0410185707209218,0.16018717815263
0.77,0.101477781760224,0.228706422209123
0.46,-0.0459935581907827,-0.183716855267618
0.31,0.165671223748228,0.181363410038644
0.44,0.215755692159434,0.371686423793092
0.44,0.0325014767261117,-0.0739684704120311
0.36,-0.0032402054146424,0.112989596478553
0.55,0.0157291723561426,0.119745068110366
0.77,0.155447507840349,0.0681371410650684
0.77,-0.154069973147796,0.101450653991081
0.69,0.261277176631256,0.523151617500175
0.49,0.104770707560516,0.180673984684451
0.63,0.20395717059453,0.0688451214561026
0.65,0.0114924359972079,-0.106392986204529
0.55,0.0062767175144012,0.11738369526296
0.49,0.0160717819105639,0.0703668844546217
0.45,0.0330625931064339,0.023733638890419
0.5,0.0501322727951321,0.00270320992750617
0.71,0.228470549120022,0.837180818564443
0.74,0.180682932812871,-0.0525713655167004
0.43,-0.0447263996400961,-0.0776012705216971
0.63,-0.0260772846752217,0.133362363586631
0.44,0.132564168544668,-0.034229872219486
0.68,-0.202171816534054,0.520520286645642
0.61,-0.0471424588899867,0.459293964455676
0.49,-0.0437701769886664,-0.00834188435843419
0.63,-0.117485021445578,0.30051916963655
0.41,0.0525195040998046,0.158294625927996
0.73,0.0507284456332603,0.171454767437694
0.7,-0.230010176858896,0.455585284941689
0.79,0.109996012791698,1.02311417235463
0.85,0.0740208520943423,-0.138127173817683
0.88,-0.122767738204295,0.277737981024371
0.52,-0.0188599879112943,-0.207604836304041
0.59,0.0777814188976804,0.0976435746976079
0.64,0.0239271446788486,0.182910572754167
0.78,0.0650050879517863,0.236694176398722
0.74,0.0679239770852871,-0.0732161615207795
0.74,0.148227218549472,-0.0997102228512156
0.49,0.0644929673846524,0.300159699152893
0.59,0.186716924134438,-0.0267513723868256
0.53,0.107883329686335,0.167897193717235
0.12,0.356205707210738,0.0859016573024605
0.27,0.124891321540248,0.227032397640156
0.26,0.236626190964908,0.148753068625835
0.72,-0.200121574801895,0.411547249986491
0.47,0.180060633099789,0.21178399837158
0.57,0.134162511400551,0.164627241056309
0.57,0.0149581998896589,0.0803721746420762
0.6,-0.194277003661132,0.0937952222353562
0.41,-0.0123268094462207,0.177871553613952
0.5,-0.00354595733513594,-0.182402417572429
0.26,0.168057418629771,-0.0225064321920909
0.64,-0.0266437015435234,-0.19865398453136
0.55,-0.0549212659553977,0.0983252570230195
0.53,0.0443638298703928,0.119127901265437
0.78,-0.208451405622654,0.0508668560636751
0.73,-0.0122929904870427,0.0483660282255971
0.73,-0.0151144431795933,0.246860890431466
0.67,-0.00730488215388855,0.10055637352078
0.73,-0.061702193697716,0.266129138164215
0.34,0.368388121586507,0.144513062690075
0.48,-0.0136691347628539,0.0653254495772582
0.57,-0.142735838206379,0.0526040779507231
0.73,-0.161891943015159,0.0210631779537697
0.65,-0.150084825182566,-0.166976965482092
0.59,-0.0976912443388971,-0.0111040133931931
0.89,-0.137524053619377,0.0363161540761354
0.65,-0.0205927417124604,0.0682416459588834
0.55,0.157350270157423,0.198999817915601
0.83,-0.0624083964057897,0.10562949774845
0.46,-0.0540681191309633,-0.0970919599698898
0.46,0.0601770770789652,0.057658757282022
0.96,-0.151524076523779,-0.0674415009531473
0.44,0.144092348547916,0.0213088666666508
0.39,0.0509508502134448,0.0722861909389727
0.43,-0.0162003377838847,-0.0250652997926227
0.62,0.107672693518134,0.160097567708377
0.46,0.0457065058007764,0.00660629378471922
0.48,-0.0386081992353516,-0.0284463905390806
0.53,-0.0536285757228718,-0.0216270097337661
0.41,0.154762744813318,-0.0741735259605374
0.43,-0.00503074286864577,-0.06257996945694
0.24,0.228387446249769,0.18499709755369
0.4,0.0690454582880931,0.192938106064164
0.5,0.0573853134978619,0.283312082008075
0.49,0.0752776140558558,0.0230786526698974
0.39,-0.104919324041063,-0.123593992175616
0.52,0.0644301618571208,-0.0111856577188536
0.41,0.010716325708271,0.0749304196789118
0.41,-0.0534522710562164,0.0369048886678707
0.57,0.0389894473574061,0.135524557402951
0.67,-0.00201059489284769,0.181344945917753
0.43,0.140086204858622,0.118843954909411
0.27,0.0923927518183026,0.0540298031018542
0.35,0.13377132988432,0.242078204303356
0.34,0.0394333237197562,-0.024911265329991
0.5,0.113492648317013,0.16020789208379
0.38,0.10563449533366,0.184773725784739
0.49,0.0555363518488679,0.114856254561782
0.27,0.219303404204994,0.192670978687294
0.3,0.124532159661189,0.509965148163379
0.53,0.178749392024334,-0.0136782620543804
0.94,-0.50659332968221,-0.530303994926878
0.82,-0.1761119148495,0.308006058591677
0.23,0.0776644441224667,0.00469397495228907
0.22,0.0483508098065595,-0.0956354625699158
0.47,0.00795533154653003,0.525776128112624
0.64,-0.205806037085514,0.0396891714634746
0.87,-0.205833466371721,0.430670653212599
0.66,-0.0359962156373158,0.614045845985024
0.67,-0.195275425256289,0.0250200530163083
0.87,-0.421602632153646,-0.0292636153385279
0.74,-0.0869090610961332,0.606849299146635
0.88,-0.414239186270165,-0.356652881502196
0.88,-0.206022936886132,0.252558831622702
0.97,-0.39550771630841,0.00926567489241947
0.92,-0.266887711184537,0.0836367759848272
0.77,-0.0931317388383494,0.393402673229559
0.53,-0.0276731200193328,-0.0973033924814717
0.4,-0.0390379092309654,-0.13377368072053
0.88,0.0145313071711821,0.0977288667026899
0.83,-0.27857324357467,-0.0904173681775093
0.94,-0.0698269951325315,0.0515111699950237
0.53,-0.117001137613312,-0.125478578125173
0.8,-0.148689554296006,-0.0276512687796752
0.65,-0.0521745132171502,0.139287077580994
0.34,0.0327090531726059,0.337530859200219
0.23,0.122702971751414,-0.0380270226766621
0.49,0.279129528325507,-0.0259198915001626
0.33,0.165286285256981,0.0610655941193445
0.65,-0.126603158415423,-0.0585714674219104
0.61,0.0357479497891375,0.326971973618114
0.95,-0.595837565279966,-0.230981131214411
0.93,-0.503237023556333,-0.245780689923895
0.52,0.0411011532436907,-0.00106154708333484
0.23,0.0564151711282593,0.109375781905752
0.23,0.201532267861071,0.355395687389234
0.5,-0.0187398767339421,-0.0334358331686322
0.36,0.335091241163101,0.288015712141166
0.4,-0.0328863333645521,-0.0535055990123516
0.31,0.0180244053112702,-0.133528279153044
0.23,-0.0134821873082891,-0.155385056501295
0.46,0.00270780762727998,0.0893527923371811
0.46,0.091478646532144,0.13009487680677
0.35,0.0162253663880929,-0.147493752306599
0.74,-0.0751447653434119,-0.442060995321382
0.73,0.210298479948961,0.184886943847035
0.44,-0.0116398374383716,0.258989675366867
0.57,-0.0580731129308513,-0.187251519855761
0.96,-0.462970976381372,-0.00643865835109135
0.49,0.00669831918799571,0.095884450643924
0.41,0.142623206126313,0.231248469440531
0.68,0.025011426328887,0.234931999245078
0.34,0.0517776353050828,0.0956166721375304
0.21,0.0265282947145276,-0.0753419622344984
0.93,-0.211469530807025,0.032173327569695
0.17,0.0439266514925818,-0.083018641354067
0.28,0.0398851336058277,-0.0562626575678722
0.34,0.0758526404840823,0.000799867062734716
0.96,-0.23188442716894,-0.220569409327145
0.67,0.073932497615042,0.0852959658196641
0.96,-0.239996170569489,0.0195798346962681
0.44,-0.063185185805309,-0.20618077744381
0.44,-0.0674824720231329,0.32520557413863
0.92,-0.100692934891962,-0.286382904569415
0.91,-0.129396155094491,0.163306008231566
0.82,-0.112991566468117,0.122032412100017
0.64,-0.0806725391825171,0.0145130636572293
0.35,-0.0174863912363205,-0.0573812581459556
0.89,-0.0910913945479468,0.0892744635308705
0.87,-0.0443205562778542,-0.0687515592090386
0.89,-0.0540068198030051,0.123730477136743
0.71,0.119236599172495,-0.0564115331397409
0.92,-0.137108164213537,0.117874643149355
0.68,0.07592691565134,0.512810009649107
0.61,0.417808183906849,-0.614487797461429
0.86,-0.275048829663267,0.0605375316169783
0.89,-0.200543028531019,0.0404987400832115
0.64,0.0429727408724087,0.17056240978792
0.83,-0.1534130056564,0.0748744773718406
0.87,-0.158027292030761,-0.00688542639341486
0.88,-0.136040564197068,-0.489723091091612
0.94,-0.314638792567011,0.705936334776157
0.64,0.163303368507133,0.286304617760848
0.83,-0.00759116021177761,-0.133802993266701
0.89,-0.32990376233364,0.344476038545649
0.5,-0.0357154424038333,-0.0286957535413861
0.51,-0.0568869907950058,-0.0277641950438374
0.54,0.137850622974196,0.163018576638805
0.48,0.0590034553051227,0.146245745737453
0.5,-0.0219919123642353,-0.0120283632075679
0.48,0.07765459220481,0.263502679014061
0.46,0.115072324953995,0.110607310943411
0.53,0.148012889061752,0.0379863133510021
0.51,-0.041595240937053,0.228196249075385
0.44,0.0194762666361992,0.197257607965254
0.47,-0.0114422797992151,0.135737008479272
0.5,-0.00688042874551795,0.0501926181196819
0.64,-0.0476386788261662,-0.00418485756428955
0.51,0.0436948559905408,0.053202020575426
0.58,-0.0914774620371463,-0.0428520736850349
0.41,0.00105348350714943,0.00744985073052962
0.5,-0.0636194426851815,-0.00145726325472495
0.44,-0.071569886028207,-0.0924893428451359
0.57,-0.10988283174402,-0.345620784350789
0.49,0.00838818268745881,0.0322761403777689
0.57,-0.154800379264387,-0.0232717890821372
0.49,-0.0780844238055931,0.0635241343158244
0.59,-0.0937087221119634,-0.067080861474246
0.57,0.0355184738853023,-0.012280756170304
0.63,-0.415103053774127,0.0852279622540737
0.51,-0.0528805357210649,0.201111337791356
0.39,0.0776670077104326,0.207318176650544
0.68,-0.215927793941433,-0.210766932967321
0.69,-0.15415130711457,0.117666229102017
0.64,-0.158475665279364,0.0491563823530333
0.73,-0.163445423708342,-0.0988468422228168
0.66,-0.0408296760016123,-0.0743529014235468
0.68,-0.21740414154216,0.0382212363010972
0.72,-0.237885218878925,-0.130489152281078
0.62,-0.129824679600781,-0.00482753310886985
0.68,-0.171660951742724,-0.151538265731231
0.83,-0.289608025941723,0.0449276313345962
0.55,-0.0712762662243735,-0.01023640645582
0.67,-0.0657820414589604,0.249429507577826
0.63,-0.032436602017185,0.139347388181465
0.56,0.045222345841134,0.0717728109967012
0.43,-0.0493809531073379,-0.0626446655964541
0.39,0.024751347490593,-0.0487378156818576
0.47,-0.00338453160608673,-0.0598510320778529
0.46,0.0212060179243392,0.0509121260004075
0.33,0.0806913199906499,0.0470370974090581
0.35,0.107812393869254,0.079025975754593
0.46,0.00965077511341941,0.0769580453268175
0.55,-0.0954744927195399,-0.203471477745014
0.66,0.0284827724644242,0.0816991159237854
0.59,-0.114379745565943,0.0387302083898592
0.62,-0.105268950675553,-0.212047668087562
0.71,-0.0435281700624863,0.154773758281222
0.49,0.0395219636596108,0.232195780585503
0.42,0.0893487098498032,0.0269955375583606
0.43,0.0449678099778487,0.156743446211999
0.66,-0.0609215846335681,-0.137024571257125
0.39,-0.0208830188394903,-0.256578939233127
0.59,-0.0249076486836435,0.0265488931059732
0.67,0.00529262117578819,0.101340109130686
0.71,-0.0589226455753752,0.0165018494265382
0.65,-0.0520881429790915,0.061428407636495
0.66,-0.0425805421028852,0.258052416100417
0.62,0.100991676562132,0.199451982208603
0.62,-0.0267233939686662,0.0738793177920811
0.37,-0.0698983043952243,-0.0605774221818536
0.57,-0.0481626310958654,0.0152781622971991
0.62,-0.0539242281003933,-0.0212586879614896
0.64,-0.0399256086785616,0.210563479169636
0.44,0.0186798833996713,0.0639715558744671
0.53,-0.116987164730017,-0.0224403669687208
0.65,-0.148724475335855,-0.171955919493863
0.4,-0.155041966248536,-0.206921821134424
0.64,-0.109922286045531,-0.0758460281148252
0.52,-0.0298010728980675,0.0319291363003802
0.49,-0.122841866644956,-0.180273463922485
0.7,-0.037586006645196,0.0850138251146086
0.55,0.00818671840100141,0.00521884343564993
0.59,0.118238608304961,0.169907256104476
0.69,-0.143020689592654,-0.00204363923685391
0.43,-0.0645639895731911,-0.0560981945904468
0.62,-0.183853583342886,-0.220475027586289
0.46,-0.00670986674968341,0.162863978907675
0.51,0.000983298903580537,-0.0328980517697217
0.5,-0.0143728238416296,0.0694266488886941
0.66,-0.0503609536597446,-0.0601522520247371
0.34,0.0404121196519671,-0.0606685629153676
0.43,-0.0923852948816883,-0.0849893615911022
0.7,-0.0832108943010406,-0.213751392826623
0.7,-0.236802132996432,0.559720480525144
0.87,-0.248317580333911,0.263678241428121
0.45,-0.00181868338661959,-0.0320826318767686
0.39,0.245649573749643,0.0575408553356144
0.54,0.0437612742611924,0.124273320148995
0.48,-0.0698451103902422,-0.0755169057852978
0.79,-0.283102300997008,-0.024191920374244
0.69,-0.00633025767039383,0.0711710080891867
0.77,-0.0406383675437475,0.0330718784104331
0.69,-0.111878744940737,-0.00838329073478877
0.47,-0.12219704727762,0.0693636376633759
0.39,0.00712907164899687,-0.0912806372456569
0.32,0.0427205399629323,-0.0833908251376528
0.38,-0.0663457920641768,0.0394622981238315
0.49,0.231918303687075,0.170604768793113
0.53,-0.022253039841126,0.0812922315291158
0.46,-0.0206496405023959,-0.132121695817832
0.38,-0.00120607497681877,-0.11762688154738
0.37,0.108979830935449,-0.0697056384775632
0.41,-0.0112396031690533,0.0245897349363244
0.32,0.0805452598637575,-0.0917196978730521
0.5,0.0714444842545958,0.164031447093614
0.31,0.110892717024251,0.0383009910005541
0.38,0.00364887845217002,0.0208456175301701
0.38,-0.0106235845544131,-0.0608109645070325
0.52,0.124729561906611,0.131905059409615
0.64,-0.0995998811430429,0.00149994862321967
0.54,-0.12482842459883,-0.0795782353009375
0.57,0.0164718221119715,0.340961756142275
0.38,0.065792718829933,-0.0699104898935903
0.51,0.123177953339273,0.310980701540072
0.33,0.0554548321365853,-0.00659992427542566
0.29,0.0531003791690288,-0.122744333393756
0.32,0.0432343384822886,-0.213139785928404
0.51,0.0833858820874485,0.107159985937302
0.55,-0.0427786250615911,0.123249192708411
0.52,-0.0215841756664951,-0.0171838853243824
0.45,0.0907562993055749,0.180650259001807
0.5,-0.0431054780967565,-0.0886522807368795
0.59,-0.0539085294308869,-0.0424687947694433
0.46,0.000662353994974635,-0.00760759275351575
0.51,-0.0834620722654031,0.0570862260700962
0.4,-0.0302877436786142,-0.0455308300689912
0.44,-0.029910965213243,0.147767693599645
0.39,-0.0122871543826388,0.0361514261970837
0.45,-0.034095063981562,0.236040753518659
0.47,0.00243957038100032,0.0246636702382761
0.47,0.0435283930396267,-0.10341504672375
0.39,0.0609459429456286,0.0276147970879796
0.36,0.0312763069226319,0.18297963019341
0.35,0.0145841683206845,-0.0754373067747682
0.47,0.0105896248134194,0.0356017603810881
0.33,0.0186902301212742,0.0792522375666498
0.49,-0.0184105160850978,-0.0535436379897316
0.35,-0.019143898831299,0.0972273465468829
0.45,0.0116655215272848,0.0158730779649139
0.36,0.0488506224039205,0.085052266375826
0.56,0.0232899996115611,0.0756091492948341
0.45,0.0253065877003343,0.0954288870791795
0.35,0.0492382887181564,0.0850423982548816
0.44,0.0564204221161631,0.234133018273055
0.43,0.00908814854250098,0.00336940398304275
0.55,-0.0665684876284507,-0.0386190497814107
0.41,0.10235773866244,-0.100211406970795
0.48,-0.00353453136922408,0.0197038897826383
0.47,0.016715469721313,0.132705757277782
0.4,0.0327056027405788,0.251108474620054
0.34,0.0160739605559399,-0.169445804394899
0.44,-0.0149777810984026,-0.0948633451777794
0.49,-0.0155786565138067,0.0224008703359084
0.63,-0.107198279713305,0.157851523135823
0.55,0.0209107702224287,0.0836922356907757
0.58,-0.0167716452674521,0.116669203310708
0.54,-0.111835563470232,-0.115006970601515
0.49,-0.0655558531029521,-0.163834310794404
0.4,0.0306771077174413,-0.047244890662999
0.41,0.0249271229851843,-0.072371616796427
0.38,0.0483672257154584,-0.0429288874156866
0.5,-0.0458873005173559,-0.173992418284528
0.32,0.0661630495336443,0.0761285033269885
0.42,-0.0587109142425539,-0.165659326858018
0.53,-0.0442785769868952,-0.0143269392085235
0.41,0.00607182814153331,0.015151671985838
0.37,0.038690366429355,-0.125029063924163
0.58,-0.114262151676162,-0.0728053787026692
0.46,0.00621949727676777,-0.0706098972633551
0.82,-0.202355353163393,-0.00215991918709446
0.55,-0.170390684295843,-0.106535631207251
0.45,-0.00274354380275674,-0.00714044352796006
0.27,0.0948704026244387,0.0483078482536192
0.54,-0.0840249768315817,-0.12265424951163
0.56,-0.0129499458173072,-0.266836969627933
0.32,0.0719233778413845,-0.592655773556694
0.25,0.0150356101031785,-0.101894023295741
0.4,0.0488932702935834,-0.162638319788911
0.54,-0.136464708637641,-0.0339397022451733
0.27,0.0534980933866294,-0.00607249237282104
0.53,-0.0626464841602661,-0.0163604940819841
0.54,-0.0805333118291915,-0.142836769110868
0.33,-0.0514195616234741,-0.336460730058691
0.53,-0.0492092906082195,0.059227240523958
0.49,0.0365995163939634,-0.150432575792061
0.49,-0.0623458956505531,0.16572448909747
0.53,0.107531513666504,0.361102659506853
0.5,-0.160881453531523,0.0289595421703035
0.57,-0.0391786716924318,0.0544056468263174
0.55,-0.0806469048554183,0.171799697720337
0.52,-0.0658451138997422,-0.190842905526562
0.5,-0.0590647849406254,0.164040873753295
0.5,-0.0157984875731809,0.109494911465595
0.48,-0.0814767872563177,-0.098068387263468
0.47,0.0539339853432481,0.0811675504154135
0.42,0.0990150463033217,0.209561786172228
0.52,0.0493522173353318,0.162271802313802
0.43,-0.042546267485273,0.124367954169991
0.54,0.0287838675573176,0.250493021417271
0.55,-0.115370662125427,0.170893439354912
0.53,-0.0705376000196597,0.00613971937788382
0.56,0.00196906259482435,0.261522255541376
0.6,-0.052152126070855,0.343317866186454
0.41,0.0688963872049355,0.212750727985444
0.44,0.041931095565543,0.31801440588112
0.53,0.230399211923907,0.213021124082268
0.44,0.0046047776063747,0.0380487384037949
0.51,-0.0858611325702294,0.107941220984214
0.57,-0.0551355064202077,0.369333485556736
0.47,-0.007892138533482,0.111849303345219
0.46,-0.0018688184879386,0.0832666276800049
0.35,0.0163884458379817,-0.151348367276631
0.41,0.0306491900726975,0.161164230399224
0.31,-0.0158231565040658,-0.0998478104474425
0.32,0.0211460809203574,0.0649541731447658
0.37,0.0532764706154772,0.177085021872288
0.25,0.00586179318225669,-0.14938146399092
0.26,-0.01619841017488,0.182658998263596
0.32,0.0219499066269362,0.0734337720861378
0.32,0.0501677154944147,0.154184112068816
0.35,0.0672978814216651,0.0372473842217917
0.28,0.0332590005163003,-0.0158882099386162
0.25,0.061842865439095,0.149613662483016
0.35,0.0639347448476661,-0.0383251106947229
0.3,0.0711452915881117,0.178947101383189
0.3,0.0855255733764047,0.084038263231841
0.24,0.0624053141533606,-0.0533988237620471
0.38,0.0152774521819161,0.0221748479259187
0.41,0.0592826911202216,0.0553359237627924
0.49,-0.0180482960833239,-0.130161263659019
0.32,0.0843545622519884,-0.0435160033044446
0.49,-0.22977417325088,0.142495003442916
0.36,0.0753093966720087,-0.0124452010160876
0.24,0.0887265935640447,0.0413917997386932
0.39,0.119248501392073,-0.313642888951764
0.36,-0.0239533439868198,0.00612823416689934
0.29,-0.0118188547526392,0.0122436573362279
0.37,0.0493732259594295,0.165402963707481
0.43,0.0418931923741974,0.00720057196545687
0.39,0.0788463835029923,0.0961922607404555
0.49,-0.176580027465941,0.0133205974926773
0.51,-0.20977818617107,0.00413771889956216
0.42,-0.0485677090908229,-0.0296202759111057
0.44,-0.116338927171736,-0.042722612642216
0.29,0.0897884361125052,-0.0558399996709622
0.49,0.0147749597854141,0.0639836715022648
0.51,0.64170251583155,0.347900131931564
0.5,-0.0210055741160955,0.0713616842224996
0.39,0.213278621104964,0.0712750599401197
0.48,0.0447049851365471,0.0727751491984008
0.32,0.0860192136220872,0.0229298506766229
0.17,0.0311408262491884,-0.023448142498405
0.25,0.137098573738293,0.0976268503582756
0.53,-0.170355970162851,0.21375461650416
0.48,0.0317008414514308,0.13027320385542
0.29,0.126819035717222,0.117896710175175
0.3,0.107576184121451,0.121982639516559
0.43,0.0829135681174336,0.166239350120915
0.28,0.178645665557436,-0.0131874248797446
0.38,0.0540546195318423,0.12204444816435
0.3,0.058671365805036,0.173800892280605
0.43,-0.0274769944520232,-0.0894362989105448
0.27,0.110644740768289,0.0436186044012272
0.36,0.0450051193502193,-0.0781334017233184
0.39,-0.026054531919194,0.0349983598268491
0.28,-0.00205688772045473,-0.248978264553154
0.3,0.08454658822431,0.0183571682938029
0.37,0.0365077186031113,-0.133090425972225
0.34,-0.00250816616646185,0.076426099978923
0.36,-0.0446331981217997,-0.0976719909852319
0.17,0.0811546812578182,-0.373432450340415
0.28,-0.0306111817840044,-0.109584949744827
0.22,0.0418675419812693,-0.058604805740742
0.34,0.00648171733669159,-0.175685703674457
0.3,0.0331915794462881,-0.0929909747860145
0.3,0.0622741981845761,-0.0282576040596703
0.27,0.0693998963790015,0.0451829550130172
0.27,0.0404857426294305,-0.0231193272370587
0.29,0.0246905485951019,-0.0753589153406375
0.27,0.0370028244229037,-0.181059421440368
0.42,-0.013686258167441,-0.204733070944864
0.16,0.0165192786530754,-0.233854897673206
0.49,0.00729834700167167,-0.000992592314154273
0.51,0.0307767555805505,0.029445591211978
0.59,-0.100185784113967,0.0825210776289866
0.31,-0.00272103733026505,-0.0274463705293155
0.35,0.0506714646358644,-0.0122731918632808
0.46,-0.0762648715033129,-0.0143144543350275
0.28,0.109810479548248,-0.00169007464969262
0.43,-0.0309289096005725,-0.197025892552567
0.41,0.0410965356932224,-0.0043012551178303
0.37,-0.104826563580276,-0.0951666559226185
0.51,-0.0221320387200572,0.0221454499526956
0.46,-0.00545575594888278,0.102822988046711
0.29,0.118392221883921,0.00288271978121291
0.47,-0.170127784246808,-0.0760599321647032
0.41,-0.0510303746652403,-0.0276109172832573
0.35,0.0634337051508197,0.234893710194707
0.3,0.157857732325885,0.180388716624093
0.76,-0.444806223048975,0.460815715772609
0.3,0.108893138171026,-0.14370127742794
0.16,0.159510549662731,0.00331743265978934
0.21,0.10141175249241,-0.144356489056418
0.39,-0.145229911468102,-0.0363282563719547
0.26,0.110667658046373,-0.0271573499602664
0.18,0.146286932655274,-0.178547752753897
0.26,0.147080938212569,0.148556038956076
0.64,-0.263151132625203,0.410357630612473
0.66,-0.146865340137758,0.395961693793562
0.22,0.0250845392342797,-0.15896517758948
0.27,0.0732355034306842,0.0460955216792609
0.42,-0.0641779179517157,0.0519574878162232
0.31,0.0444465837142776,0.0774395216394175
0.2,0.156853605492273,0.139049851614077
0.46,-0.0297923783576381,0.151497909958135
0.24,-0.0543976612786272,-0.239189562683033
0.18,0.0318160126450551,0.0714558333167594
0.23,-0.0214967995106457,-0.027119199366147
0.3,0.0829937915084696,-0.208651135370353
0.46,0.0895735397645066,-0.0382651978326622
0.5,0.0834165445591691,0.170970699189983
0.31,0.0728603478336083,-0.0059249085997708
0.39,-0.0339741364348926,-0.0488323418956056
0.35,0.00680906747669965,-0.0893593935091763
0.47,0.0834177012906521,0.148945780784631
0.42,-0.12995590063658,-0.2539745052242
0.5,0.0236084162032375,-0.247683975423435
0.47,0.0945624458645322,0.0232661528033171
0.41,0.0490116242756123,-0.106976596274741
0.53,0.0458485329344141,0.0548802494617626
0.44,-0.0275922322324406,-0.186808292887615
0.45,-0.0506121706395372,-0.0290060250545858
0.4,0.0826713613373678,-0.107822738060664
0.46,-0.0535243590492737,0.007327049452303
0.39,-0.0324302973437456,-0.085275089005125
0.43,0.111731301700923,0.108972675461124
0.54,0.232647922722742,0.188170919045396
0.36,0.0782593737582693,0.00421177472284517
0.36,0.108747616143642,0.0771591647794783
0.34,0.0987391284883894,0.159877527258157
0.35,0.0425408135445695,-0.0798223107013245
0.49,0.0901415396854333,-0.00114048826545732
0.51,0.108010230930401,-0.141218967992134
0.43,-0.0741108781327424,-0.171492393948573
0.43,-0.107451872421547,-0.131302911090362
0.35,0.100546889804817,-0.151283366851437
0.29,0.115178121445072,0.0829064200133065
0.36,0.0216197876692683,-0.159828222290877
0.42,0.122981547841065,-0.0636976453749687
0.38,0.0646894643409961,-0.0880694208868262
0.51,-0.231954367558025,-0.275994449865759


==> DATA/res_vs_descriptors/gdf.base.flow.index_line_1.dat <==
x,y,ymin,ymax
0.12,0.111994099171773,0.0435342628974638,0.180453935446082
0.130886075949367,0.10866228090568,0.0463359020507884,0.170988659760573
0.141772151898734,0.105333269175021,0.0488073835484416,0.1618591548016
0.152658227848101,0.102010830570067,0.0509451240606572,0.153076537079476
0.163544303797468,0.0986987316810904,0.0527444379137029,0.144653025448478
0.174430379746835,0.095400739098365,0.0541993595156605,0.13660211868107
0.185316455696203,0.0921206194121632,0.0553025061001525,0.128938732724174
0.19620253164557,0.0888621392127574,0.0560450697926897,0.121679208632825
0.207088607594937,0.0856290650904205,0.0564171066689501,0.114841023511891
0.217974683544304,0.0824251636354249,0.0564084046255246,0.108441922645325
0.228860759493671,0.0792542014380436,0.0560103315505922,0.102498071325495
0.239746835443038,0.076119945088549,0.0552190769050232,0.0970208132720749
0.250632911392405,0.073026161177214,0.0540403673442708,0.0920119550101571
0.261518987341772,0.069976616294311,0.0524948184602027,0.0874584141284193
0.272405063291139,0.0669750770301129,0.0506217785201869,0.0833283755400388
0.283291139240506,0.0640253099748922,0.0484789140842803,0.0795717058655041
0.294177215189873,0.0611310817189217,0.0461361596466467,0.0761260037911967
0.30506329113924,0.0582961588524741,0.0436655355716559,0.0729267821332922
0.315949367088608,0.0554746792742075,0.0410993764046738,0.0698499821437413
0.326835443037975,0.0524514776733689,0.0383331588663872,0.0665697964803507
0.337721518987342,0.0492678448719193,0.0353705627861761,0.0631651269576626
0.348607594936709,0.0460017879864061,0.0322321184041693,0.0597714575686428
0.359493670886076,0.0427313141333763,0.0289770388665116,0.056485589400241
0.370379746835443,0.0395344304293772,0.0257249333630533,0.0533439274957012
0.38126582278481,0.036484882276325,0.0226478452913905,0.0503219192612595
0.392151898734177,0.0333149985936662,0.019695600605896,0.0469343965814364
0.403037974683544,0.0300002753019606,0.016653499474669,0.0433470511292522
0.413924050632911,0.0267838596756447,0.0135020171643093,0.04006570218698
0.424810126582278,0.0239088989891548,0.0105505792790889,0.0372672186992207
0.435696202531646,0.0216396254296754,0.00840007523909748,0.0348791756202533
0.446582278481013,0.0200821074160748,0.00710555858982509,0.0330586562423246
0.45746835443038,0.0188687743857007,0.00586853413198564,0.0318690146394158
0.468354430379747,0.0175898181979323,0.00444469013730112,0.0307349462585634
0.479240506329114,0.0168581331195911,0.00394572133805265,0.0297705449011295
0.490126582278481,0.0173710796736503,0.00464806626019688,0.0300940930871037
0.501012658227848,0.0175683949762504,0.00460464523185099,0.0305321447206499
0.511898734177215,0.0158943817506464,0.00266215623956001,0.0291266072617328
0.522784810126582,0.0128944605766891,-0.000372811540555452,0.0261617326939336
0.533670886075949,0.00938520185965896,-0.00395949657436412,0.022729900293682
0.544556962025316,0.00544304590282954,-0.00816724652228512,0.0190533383279442
0.555443037974684,0.00114443300947437,-0.0128705010299516,0.0151593670489004
0.566329113924051,-0.00343419651713301,-0.0177813218487095,0.0109129288144435
0.577215189873418,-0.00823567107642974,-0.0226553562929537,0.00618401414009423
0.588101265822785,-0.0132577832132216,-0.0276455601916617,0.00112999376521854
0.598987341772152,-0.0184519941698992,-0.0328266228061023,-0.00407736553369619
0.609873417721519,-0.023765220152016,-0.0382346949212189,-0.00929574538281316
0.620759493670886,-0.0291443773651249,-0.0438626897571472,-0.0144260649731026
0.631645569620253,-0.0345363820147789,-0.0496498159978427,-0.019422948031715
0.64253164556962,-0.0398881503065311,-0.0554864971344541,-0.024289803478608
0.653417721518987,-0.0451465984459345,-0.0612316966271027,-0.0290615002647663
0.664303797468354,-0.0502586426385423,-0.0667348322174533,-0.0337824530596313
0.675189873417722,-0.0552226418971343,-0.0719340581538809,-0.0385112256403876
0.686075949367089,-0.0603444705533909,-0.0772562686358878,-0.043432672470894
0.696962025316456,-0.0656847392923599,-0.0827816587375644,-0.0485878198471553
0.707848101265823,-0.0712445619176644,-0.0885064269545466,-0.0539826968807821
0.71873417721519,-0.0770250522329276,-0.0944306455192828,-0.0596194589465725
0.729620253164557,-0.0830273240417729,-0.100558102080982,-0.0654965460025638
0.740506329113924,-0.0892524911478235,-0.10689621288333,-0.0716087694123172
0.751392405063291,-0.0957016673547025,-0.11345598234578,-0.0779473523636247
0.762278481012658,-0.102375966466033,-0.120251961516445,-0.084499971415622
0.773164556962025,-0.109276502285439,-0.127302136822106,-0.0912508677487718
0.784050632911392,-0.116404388616543,-0.134627663854671,-0.0981811133784144
0.79493670886076,-0.123760739262968,-0.142252357069405,-0.105269121456531
0.805822784810127,-0.131346668028338,-0.150201867926522,-0.112491468130154
0.816708860759494,-0.139163288716276,-0.158502542080811,-0.119824035351741
0.827594936708861,-0.147211715130405,-0.167180038518594,-0.127243391742215
0.838481012658228,-0.155493061074348,-0.176257894226294,-0.134728227922401
0.849367088607595,-0.164008440351729,-0.185756280572338,-0.14226060013112
0.860253164556962,-0.17275896676617,-0.195691179691936,-0.149826753840405
0.871139240506329,-0.181745754121296,-0.20607410591138,-0.157417402331212
0.882025316455696,-0.190969916220729,-0.216912352570101,-0.165027479871356
0.892911392405063,-0.200432566868092,-0.228209624107286,-0.172655509628899
0.90379746835443,-0.210134819867009,-0.239966861053838,-0.18030277868018
0.914683544303798,-0.220077789021104,-0.252183082737977,-0.18797249530423
0.925569620253165,-0.230262588133998,-0.264856129539933,-0.195669046728062
0.936455696202532,-0.240690331009316,-0.27798324952671,-0.203397412491921
0.947341772151899,-0.25136213145068,-0.291561522356659,-0.211162740544701
0.958227848101266,-0.262279103261714,-0.305588140829267,-0.218970065694162
0.969113924050633,-0.273442360246042,-0.320060581013463,-0.226824139478622
0.98,-0.284853016207286,-0.334976691963615,-0.234729340450957


==> DATA/res_vs_descriptors/gdf.base.flow.index_line_2.dat <==
x,y,ymin,ymax
0.12,-0.0834795482496412,-0.195163217711811,0.0282041212125283
0.130886075949367,-0.0750619753430575,-0.176739675343867,0.0266157246577516
0.141772151898734,-0.0669238827265964,-0.159138802743055,0.0252910372898622
0.152658227848101,-0.0590693692745371,-0.142376689259894,0.02423795071082
0.163544303797468,-0.051502533861159,-0.126471222581356,0.0234661548590381
0.174430379746835,-0.0442274753607415,-0.111442378421019,0.022987427699536
0.185316455696203,-0.0372482926475638,-0.0973124444355283,0.0228158591404006
0.19620253164557,-0.0305690845959055,-0.0841060331673605,0.0229678639755495
0.207088607594937,-0.0241939500800458,-0.0718496104823546,0.023461710322263
0.217974683544304,-0.018126987974264,-0.0605700797470241,0.0243161037984961
0.228860759493671,-0.0123722971528395,-0.0502917667690119,0.0255471724633328
0.239746835443038,-0.00693397649005178,-0.0410311315625255,0.0271631785824219
0.250632911392405,-0.00181612486018006,-0.032789075400394,0.0291568256800338
0.261518987341772,0.00297715886249628,-0.0255422101159205,0.031496527840913
0.272405063291139,0.00744177580369788,-0.0192365875228027,0.0341201391301984
0.283291139240506,0.0115736270891454,-0.0137883754289164,0.0369356296072072
0.294177215189873,0.0153686138445595,-0.00909372804040661,0.0398309557295255
0.30506329113924,0.0188226371956607,-0.00504539672678685,0.0426906711181083
0.315949367088608,0.0218529432855756,-0.00159856728577054,0.0453044538569217
0.326835443037975,0.0241559880038474,0.0011237148227881,0.0471882611849067
0.337721518987342,0.0259023017342841,0.00323062234744438,0.0485739811211237
0.348607594936709,0.027324692554537,0.00486119702317352,0.0497881880859004
0.359493670886076,0.0286559685422575,0.00621758691304705,0.051094350171468
0.370379746835443,0.0301289377750971,0.00760046867951877,0.0526574068706754
0.38126582278481,0.0319765656534351,0.00940316862150024,0.05454996268537
0.392151898734177,0.034361059880841,0.0121427136808127,0.0565794060808694
0.403037974683544,0.0371698653476714,0.0153962681408622,0.0589434625544806
0.413924050632911,0.0402283010183511,0.0185606344037111,0.0618959676329912
0.424810126582278,0.0433616858573052,0.0215692562480505,0.0651541154665599
0.435696202531646,0.0465429349584471,0.024944262981091,0.0681416069358032
0.446582278481013,0.0502978043223515,0.0291281862113242,0.0714674224333788
0.45746835443038,0.0543064668171959,0.0330981991022823,0.0755147345321095
0.468354430379747,0.0581160335558017,0.0366713994862875,0.079560667625316
0.479240506329114,0.0616867163934517,0.0406217298575441,0.0827517029293593
0.490126582278481,0.0654338696563943,0.0446778628944541,0.0861898764183344
0.501012658227848,0.0691761138730464,0.0480273758649317,0.0903248518811611
0.511898734177215,0.072721558928986,0.0511348362510698,0.0943082816069022
0.522784810126582,0.0760194989677078,0.0543756021305919,0.0976633958048238
0.533670886075949,0.0792013483803725,0.05743114018113,0.100971556579615
0.544556962025316,0.0823996620661475,0.0601961704539363,0.104603153678359
0.555443037974684,0.0857469949242004,0.0628833810744438,0.108610608773957
0.566329113924051,0.0893759018536985,0.0659703594150086,0.112781444292388
0.577215189873418,0.0934266962706985,0.069902781445399,0.116950611095998
0.588101265822785,0.0979082629331407,0.0744364024116377,0.121380123454644
0.598987341772152,0.102637469156371,0.0791870585124649,0.126087879800277
0.609873417721519,0.107423036790219,0.0838178965304648,0.131028177049973
0.620759493670886,0.112073687684512,0.0880625999330733,0.136084775435951
0.631645569620253,0.11639814368908,0.0917424644286224,0.141053822949538
0.64253164556962,0.120205126653752,0.094758372672253,0.145651880635251
0.653417721518987,0.123303358428356,0.0970625304290886,0.149544186427623
0.664303797468354,0.125501560862721,0.0986227161112662,0.152380405614175
0.675189873417722,0.126689246291129,0.0994266586041694,0.153951833978088
0.686075949367089,0.127278054136174,0.0996885685363471,0.154867539736
0.696962025316456,0.127358131961081,0.0994666439871886,0.155249619934974
0.707848101265823,0.126931106664797,0.0987705305664984,0.155091682763095
0.71873417721519,0.125998605146265,0.0976035543664584,0.154393655926071
0.729620253164557,0.124562254304431,0.0959629802410126,0.153161528367849
0.740506329113924,0.122623681038239,0.0938401534455758,0.151407208630902
0.751392405063291,0.120184512246635,0.0912205655751047,0.149148458918165
0.762278481012658,0.117246374828564,0.0880839223430217,0.146408827314105
0.773164556962025,0.11381089568297,0.0844043250716626,0.143217466294277
0.784050632911392,0.109879701708799,0.0801507049864237,0.139608698431174
0.79493670886076,0.105454419804995,0.0752876557093314,0.135621183900659
0.805822784810127,0.100536676870505,0.0697767740183535,0.131296579722656
0.816708860759494,0.0951280998042714,0.0635785241997441,0.126677675408799
0.827594936708861,0.0892303155052409,0.0566544907535662,0.121806140256916
0.838481012658228,0.082844950872358,0.0489697199575951,0.116720181787121
0.849367088607595,0.0759736328045677,0.0404947486748658,0.11145251693427
0.860253164556962,0.0686179882008151,0.0312069479789969,0.106029028422633
0.871139240506329,0.0607796439600451,0.0210909776156477,0.100468310304443
0.882025316455696,0.0524602269812028,0.0101383833431692,0.0947820706192363
0.892911392405063,0.043661364163233,-0.00165343423773853,0.0889761625642045
0.90379746835443,0.0343846824050808,-0.0142825655553403,0.0830519303655019
0.914683544303798,0.0246318086056914,-0.0277439668357522,0.077007584047135
0.925569620253165,0.0144043696640095,-0.0420306709987482,0.0708394103267672
0.936455696202532,0.00370399247898027,-0.0571347446790767,0.0645427296370373
0.947341772151899,-0.00746769605045133,-0.0730479797738108,0.0581125876729081
0.958227848101266,-0.0191090690253403,-0.089762352755649,0.0515442147049684
0.969113924050633,-0.0312184995467417,-0.107270302215993,0.04483330312251
0.98,-0.0437943607157104,-0.125564875225392,0.0379761537939707


==> DATA/res_vs_descriptors/gdf.q05.flow.dat <==
"x","res1","res2"
42.25,-0.0192209314380422,0.230228672664265
41.52,0.0413580089669945,0.078971408804573
32.76,0.214566470214316,-0.0885789837596658
57.84,0.156634882494962,0.110518015088058
20.09,0.0466309060014927,0.0162187448631597
25.26,0.0304762458655312,-0.0527507314576714
23.96,-0.000106762739345373,0.0326206254482027
74.28,-0.0155450709032572,0.176977097599539
12.52,0.00990999200381529,-0.00229259447020702
6.818,-0.0781481861892492,-0.0344070436563382
47.54,0.0928188344919141,0.15257841807839
7.549,0.170703431800521,0.130212896107768
17.5,0.15933946529192,0.205034922037596
9.201,0.126272999700008,0.283090855348286
9.602,0.141023717891305,0.102018554699867
2.823,0.243359245732174,0.148554058751097
0.924,0.0607879799134727,0.0709792281129247
65.6,-0.0322826349212099,-0.138686185979943
38.74,0.084578943389759,0.232145390112307
78.47,-0.112261382890497,-0.1060657221829
165.9,-0.0688295065073856,0.0989540108347766
16.91,0.192018660176194,-0.108032526855328
6.673,0.231523659317289,0.210511953153372
19.22,0.0884433303838772,0.0277088068769347
101.1,-0.114884455322535,-0.0701504513469673
5.719,0.0147177920411526,0.191582185430752
22.51,0.0927703482113025,0.0852169061397199
23.78,0.0900607243318941,0.230615125160653
46.99,0.0631555533054989,0.289062034603808
8.238,0.217451573977538,0.187476297352467
7.797,-0.02314863853793,0.192468274931792
1.721,0.271012979226315,0.28969543805734
15.79,0.0769611124581853,0.181789015231183
17.77,-0.172789104200056,0.210303721365638
13.37,-0.049071449234602,0.161388348220203
20.89,-0.113397178154518,0.236415880165199
53.05,-0.0613753451643717,0.117421865080055
36.57,-0.0461701572643815,0.151823189527872
24.92,0.0204684438640108,0.231636554266443
102.4,0.0896723121015553,0.197821706504666
130.6,0.0359829869248663,0.191982554155813
68,0.02970889702908,0.134000090302405
11.22,0.0637124931765843,0.329797590127136
10.34,0.056600958941963,0.176739852786016
36.81,-0.0172970320453971,0.123041548870967
19.21,0.101622552943462,0.181132505276088
6.722,0.13602767821421,0.174935991434728
11.77,-0.0313612699047711,0.129905738029862
357.5,-0.192291566411114,0.407805473081039
438.7,-0.155107190745204,0.35008198666604
153,-0.175971403548838,0.242153254248692
8.16,-0.092836349408238,0.0710450045335038
123.5,-0.303513028868586,0.391876492815356
23.78,0.0493310229703121,0.178020616232408
65.63,-0.074963252963468,0.0879553576267922
19.96,0.0879838909578923,0.116962435478105
88.34,-0.126959304320031,0.0856573163969627
13.29,0.0657744020185338,0.140356656654725
6.747,-0.172901910174897,0.00291089357706253
15.06,0.0187852872951235,0.130239300024168
17.69,-0.0212765800773173,-0.0765566350324758
80.89,-0.0766719231492996,0.20604191292884
22.52,-0.0600051347691499,-0.0959890411096009
2.872,0.0691200788094968,0.259180975662655
0.742,0.131306890144736,-0.105785869218503
22.16,0.063209536764731,0.184725102625021
3.59,0.0516493014954982,-0.0935869116345125
4.886,0.00776476750509128,0.102809718971537
16.13,0.0887947436041037,0.1344156089238
4.84,0.0629751377013694,0.287742017666181
13.4,0.116040173777755,0.205432379564299
3.909,0.22694616551185,0.147460980408627
6.932,0.127224219425168,0.154725728721738
6.69,0.0681543481722096,0.321494918316289
9.278,0.190553576494013,0.281807959573618
4.965,0.228685233328971,0.176386916677558
2.959,0.248414378794165,0.0582257171337079
1.488,0.227331733564681,0.330911716027454
2.218,0.265490128728941,0.335036106568832
2.735,0.0594623018172904,0.180349056490373
47.87,-0.0343131548389586,0.0776192675860852
113.7,0.00105939203812591,0.0660107626417208
68.46,0.049933926617012,0.174976709020504
245.1,-0.0211789573121021,0.134383012839034
20.67,-0.00292271994691948,0.11470827190518
30.3,0.0625920917449055,0.190407546314352
11.97,0.0170078709298438,0.0462414631058417
11.09,0.0774989057982205,0.117825734822722
4.59,0.296684078309076,0.293416984984633
6.978,0.123478804518831,0.130673649278768
4.761,-0.0229899310156237,0.0109961027193219
15.85,-0.036226195655749,0.0871578857514643
208.6,-0.0313978456430173,0.124181631527683
8.479,0.171764868315675,0.230506839472352
10.43,-0.0198061530684366,0.0704018418251371
5.864,0.257569971024674,0.177778553942428
5.578,0.071476320633289,0.252285328355361
24.54,0.00583154029136382,0.0324268161581698
9.206,0.00315800695390236,0.0442611326253719
11.16,-0.0406724971929362,0.16366155336374
29.5,0.112764023956752,0.154024198256593
3.823,0.0483930396819141,0.0758286533406707
1.961,0.124926270991908,0.196700052530207
8.14,0.159497939075892,0.262867623499151
11.9,0.0785896853819606,0.239471738079958
17.88,0.0824141202985762,0.255673444169837
153,-0.000246398718740187,0.216955642743808
3.37,0.377446231077227,0.290504689778156
71.4,-0.0590359796080444,0.188516757600152
28.3,0.013113940182089,0.142295044375892
38.79,-0.00821999147713345,0.0859605206398477
7.581,0.113770251151347,0.242778386053307
22.8,0.0456755727726921,0.0723175692619056
17,0.050585203765871,0.0877917775592651
6.724,-0.0186789028052976,0.116524238957399
7.09,0.0699037770528,0.206419514810445
7.876,-0.0887712727984941,0.260429059586675
6.382,-0.0831988671482351,0.0197062216236104
64,0.237294882654059,0.0589776228518568
1.68,-0.0635749715562961,0.43794442138201
0.247,0.276941510615335,0.165636115384206
16.07,-0.0559243826046973,0.273376389693963
40.22,0.00871107539257457,0.100308657400393
15.6,0.0516768764454163,0.0914120939602601
4.13,-0.0276691646773365,0.114504706212003
5.38,0.0665352816468723,0.168664089079372
2.742,0.0839034597563545,0.0377562974604846
1.905,-0.0869560529291923,0.00928620895657928
27.69,0.0276086566986365,0.235076301043744
2.32,0.0214016084667601,-0.188954552653525
6.78,0.0209543445761549,0.13157783119995
9.81,0.0771310954104077,0.0899688835698436
46.5,-0.0230608819772055,0.211962275709534
68.9,0.0462384440730455,0.160188566899707
1.789,0.0207605221843793,-0.0685390810356299
3.969,-0.0417325794790577,0.000221665579932528
29.1,-0.00273671105783488,0.241274136373515
0.56,0.167865325104382,0.268923603185758
3.14,0.095961023584414,-0.0897849208144497
1.63,0.12662087223909,-0.182655433401068
7.87,-0.0826397326833485,0.102189936102044
5.87,-0.238764293483713,0.251125513419285
1.33,-0.232959581580013,0.577962884910538
0.428,-0.0134898331483239,-0.352783678575548
0.072,-0.00907547720036003,-0.745639397155751
59,0.0342344331539533,0.0210866505884453
111,-0.0959074083147488,0.0603018022326842
50.69,-0.00602153207288977,0.163570520014257
16.6,0.114642810478216,0.127069909515669
180.1,-0.189314894967385,-0.206017250950798
1.093,0.0811166029846211,0.113776377466067
26.28,-0.015132643114583,0.106074076622029
44.18,-0.174718880060899,-0.00893252308882375
37.8,-0.00862268383403128,0.240571451749404
4.48,0.208949904515252,0.212046931132996
36,0.0265786092778351,0.0943573743983355
13.2,0.0463606198153666,0.184741614182462
6.63,0.0976863238419728,0.063439629222674
47.86,0.08916418252278,0.0791137813688714
48.9,-0.156968244288735,-0.0577541387194151
26.8,0.0487917557748616,0.13568766711426
10.2,0.170952365109429,0.257437910332445
15.4,0.243762415910462,0.0208426669983723
0.601,-0.0252705098285193,-0.6374620909621
4.846,0.204848058466604,0.78116725177826
60.5,-0.000308035961421121,-0.0601491986729115
25.4,-0.10191408779086,-0.319645241934517
1.96,0.0308808826839116,0.061830050542207
52.3,-0.0307588012986983,0.0469132814368312
0.442,-0.0101693997570198,0.0553453201093409
2.69,0.0907359172015796,0.15418151720353
6.35,0.0292363875276671,0.251251263301145
4.14,-0.0160484640994879,-0.0509930660642079
29.6,-0.14449569552761,-0.0203586063311005
68.52,-0.144575047927755,-0.086055229237946
0.676,-0.0938655143211391,0.285114780305476
59.1,0.0232974588315098,0.243948659625443
56.58,-0.198454124223321,0.0523884214958072
0.485,0.099172608743894,-0.135915631366888
3.4,-0.0174717702830939,-0.0391235673478436
3.32,0.0541594823229036,0.0351187587766744
5.664,-0.0455462502208479,-0.00392256758887344
9.56,-0.233292518069112,-0.0132570275882793
13.3,0.0606561833055144,0.118543650128991
60.9,-0.0795550864400314,-0.00865449364546356
46.9,0.0648425131621617,0.191336354067365
17.27,0.1029192595461,0.207952850333604
13.31,0.0152285928925218,0.453841754715998
47.61,-0.241868430585846,0.256188508074626
145,-0.209601927128969,0.0950286685873976
244,-0.194647693451,0.114968641814431
37,-0.0994475226536706,0.0809009062760164
33.3,-0.163234858881359,0.0245800629431594
5.497,-0.0804159520327777,-0.0127713916962857
5.693,0.00739205808573698,0.201350453714932
39.6,-0.105856413998447,0.029671896168062
250,-0.222112818353733,0.131070307927482
12,-0.0988799475316857,-0.0406669132234014
9.84,0.00437549855251421,0.223704342209925
5.829,-0.114559050254342,0.0457245020487473
11.3,-0.0410185707209218,0.16018717815263
1.356,0.101477781760224,0.228706422209123
0.845,-0.0459935581907827,-0.183716855267618
4.464,0.165671223748228,0.181363410038644
2.29,0.215755692159434,0.371686423793092
2.071,0.0325014767261117,-0.0739684704120311
2.592,-0.0032402054146424,0.112989596478553
20.5,0.0157291723561426,0.119745068110366
3.431,0.155447507840349,0.0681371410650684
4.619,-0.154069973147796,0.101450653991081
1.637,0.261277176631256,0.523151617500175
4.54,0.104770707560516,0.180673984684451
1.4,0.20395717059453,0.0688451214561026
3.38,0.0114924359972079,-0.106392986204529
7.15,0.0062767175144012,0.11738369526296
2.15,0.0160717819105639,0.0703668844546217
2.48,0.0330625931064339,0.023733638890419
1.35,0.0501322727951321,0.00270320992750617
0.961,0.228470549120022,0.837180818564443
0.436,0.180682932812871,-0.0525713655167004
3.1,-0.0447263996400961,-0.0776012705216971
53.33,-0.0260772846752217,0.133362363586631
0.526,0.132564168544668,-0.034229872219486
31.16,-0.202171816534054,0.520520286645642
5.155,-0.0471424588899867,0.459293964455676
4.731,-0.0437701769886664,-0.00834188435843419
9.253,-0.117485021445578,0.30051916963655
3.643,0.0525195040998046,0.158294625927996
3.85,0.0507284456332603,0.171454767437694
49.03,-0.230010176858896,0.455585284941689
1.3,0.109996012791698,1.02311417235463
0.919,0.0740208520943423,-0.138127173817683
1.38,-0.122767738204295,0.277737981024371
0.541,-0.0188599879112943,-0.207604836304041
4.28,0.0777814188976804,0.0976435746976079
1.354,0.0239271446788486,0.182910572754167
2.32,0.0650050879517863,0.236694176398722
0.966,0.0679239770852871,-0.0732161615207795
0.375,0.148227218549472,-0.0997102228512156
0.25,0.0644929673846524,0.300159699152893
4.459,0.186716924134438,-0.0267513723868256
1.75,0.107883329686335,0.167897193717235
0.101,0.356205707210738,0.0859016573024605
0.794,0.124891321540248,0.227032397640156
0.091,0.236626190964908,0.148753068625835
1.88,-0.200121574801895,0.411547249986491
1.546,0.180060633099789,0.21178399837158
3.71,0.134162511400551,0.164627241056309
2.15,0.0149581998896589,0.0803721746420762
35.9,-0.194277003661132,0.0937952222353562
0.201,-0.0123268094462207,0.177871553613952
9.645,-0.00354595733513594,-0.182402417572429
2.973,0.168057418629771,-0.0225064321920909
2.15,-0.0266437015435234,-0.19865398453136
6.86,-0.0549212659553977,0.0983252570230195
3.33,0.0443638298703928,0.119127901265437
4.95,-0.208451405622654,0.0508668560636751
3.47,-0.0122929904870427,0.0483660282255971
7.5,-0.0151144431795933,0.246860890431466
1.67,-0.00730488215388855,0.10055637352078
2.05,-0.061702193697716,0.266129138164215
1.16,0.368388121586507,0.144513062690075
19.2,-0.0136691347628539,0.0653254495772582
42.4,-0.142735838206379,0.0526040779507231
4.73,-0.161891943015159,0.0210631779537697
0.449,-0.150084825182566,-0.166976965482092
3.31,-0.0976912443388971,-0.0111040133931931
0.578,-0.137524053619377,0.0363161540761354
2.503,-0.0205927417124604,0.0682416459588834
5.86,0.157350270157423,0.198999817915601
2.17,-0.0624083964057897,0.10562949774845
6.86,-0.0540681191309633,-0.0970919599698898
2.47,0.0601770770789652,0.057658757282022
0.687,-0.151524076523779,-0.0674415009531473
1.12,0.144092348547916,0.0213088666666508
2.525,0.0509508502134448,0.0722861909389727
1.87,-0.0162003377838847,-0.0250652997926227
0.647,0.107672693518134,0.160097567708377
0.997,0.0457065058007764,0.00660629378471922
2.83,-0.0386081992353516,-0.0284463905390806
10.5,-0.0536285757228718,-0.0216270097337661
0.748,0.154762744813318,-0.0741735259605374
4.777,-0.00503074286864577,-0.06257996945694
0.637,0.228387446249769,0.18499709755369
0.875,0.0690454582880931,0.192938106064164
2.809,0.0573853134978619,0.283312082008075
8.74,0.0752776140558558,0.0230786526698974
7.78,-0.104919324041063,-0.123593992175616
3.73,0.0644301618571208,-0.0111856577188536
5.08,0.010716325708271,0.0749304196789118
3.35,-0.0534522710562164,0.0369048886678707
3.42,0.0389894473574061,0.135524557402951
0.985,-0.00201059489284769,0.181344945917753
1.4,0.140086204858622,0.118843954909411
1.379,0.0923927518183026,0.0540298031018542
1.222,0.13377132988432,0.242078204303356
2.28,0.0394333237197562,-0.024911265329991
2.677,0.113492648317013,0.16020789208379
1.2,0.10563449533366,0.184773725784739
2.61,0.0555363518488679,0.114856254561782
1.35,0.219303404204994,0.192670978687294
0.184,0.124532159661189,0.509965148163379
1.03,0.178749392024334,-0.0136782620543804
0.489,-0.50659332968221,-0.530303994926878
2.57,-0.1761119148495,0.308006058591677
0.976,0.0776644441224667,0.00469397495228907
0.926,0.0483508098065595,-0.0956354625699158
1.44,0.00795533154653003,0.525776128112624
98.3,-0.205806037085514,0.0396891714634746
3.43,-0.205833466371721,0.430670653212599
1.266,-0.0359962156373158,0.614045845985024
46.8,-0.195275425256289,0.0250200530163083
8.07,-0.421602632153646,-0.0292636153385279
2.28,-0.0869090610961332,0.606849299146635
1,-0.414239186270165,-0.356652881502196
21.4,-0.206022936886132,0.252558831622702
3.46,-0.39550771630841,0.00926567489241947
3.35,-0.266887711184537,0.0836367759848272
5.39,-0.0931317388383494,0.393402673229559
4.65,-0.0276731200193328,-0.0973033924814717
4.8,-0.0390379092309654,-0.13377368072053
0.942,0.0145313071711821,0.0977288667026899
2.74,-0.27857324357467,-0.0904173681775093
2.82,-0.0698269951325315,0.0515111699950237
9.75,-0.117001137613312,-0.125478578125173
2.483,-0.148689554296006,-0.0276512687796752
2.17,-0.0521745132171502,0.139287077580994
0.947,0.0327090531726059,0.337530859200219
1.6,0.122702971751414,-0.0380270226766621
1.171,0.279129528325507,-0.0259198915001626
1.82,0.165286285256981,0.0610655941193445
5.31,-0.126603158415423,-0.0585714674219104
2,0.0357479497891375,0.326971973618114
1.087,-0.595837565279966,-0.230981131214411
0.393,-0.503237023556333,-0.245780689923895
4.41,0.0411011532436907,-0.00106154708333484
3.56,0.0564151711282593,0.109375781905752
0.568,0.201532267861071,0.355395687389234
19.47,-0.0187398767339421,-0.0334358331686322
0.17,0.335091241163101,0.288015712141166
45.6,-0.0328863333645521,-0.0535055990123516
10.8,0.0180244053112702,-0.133528279153044
10.4,-0.0134821873082891,-0.155385056501295
10.8,0.00270780762727998,0.0893527923371811
4.3,0.091478646532144,0.13009487680677
7.519,0.0162253663880929,-0.147493752306599
1.85,-0.0751447653434119,-0.442060995321382
1.13,0.210298479948961,0.184886943847035
1.217,-0.0116398374383716,0.258989675366867
2.644,-0.0580731129308513,-0.187251519855761
0.982,-0.462970976381372,-0.00643865835109135
7.51,0.00669831918799571,0.095884450643924
4.013,0.142623206126313,0.231248469440531
6.56,0.025011426328887,0.234931999245078
5.5,0.0517776353050828,0.0956166721375304
29.3,0.0265282947145276,-0.0753419622344984
1.85,-0.211469530807025,0.032173327569695
4.59,0.0439266514925818,-0.083018641354067
2.24,0.0398851336058277,-0.0562626575678722
2.52,0.0758526404840823,0.000799867062734716
1.364,-0.23188442716894,-0.220569409327145
1.46,0.073932497615042,0.0852959658196641
3.365,-0.239996170569489,0.0195798346962681
4.05,-0.063185185805309,-0.20618077744381
0.869,-0.0674824720231329,0.32520557413863
2.17,-0.100692934891962,-0.286382904569415
8.34,-0.129396155094491,0.163306008231566
7.4,-0.112991566468117,0.122032412100017
47,-0.0806725391825171,0.0145130636572293
29,-0.0174863912363205,-0.0573812581459556
3.606,-0.0910913945479468,0.0892744635308705
2.61,-0.0443205562778542,-0.0687515592090386
1.615,-0.0540068198030051,0.123730477136743
2.15,0.119236599172495,-0.0564115331397409
5.83,-0.137108164213537,0.117874643149355
1.472,0.07592691565134,0.512810009649107
2.001,0.417808183906849,-0.614487797461429
15.67,-0.275048829663267,0.0605375316169783
6.54,-0.200543028531019,0.0404987400832115
1.582,0.0429727408724087,0.17056240978792
8.173,-0.1534130056564,0.0748744773718406
0.483,-0.158027292030761,-0.00688542639341486
0.377,-0.136040564197068,-0.489723091091612
0.917,-0.314638792567011,0.705936334776157
1.9,0.163303368507133,0.286304617760848
4.551,-0.00759116021177761,-0.133802993266701
0.433,-0.32990376233364,0.344476038545649
53.5,-0.0357154424038333,-0.0286957535413861
40.9,-0.0568869907950058,-0.0277641950438374
11.9,0.137850622974196,0.163018576638805
18.2,0.0590034553051227,0.146245745737453
84.2,-0.0219919123642353,-0.0120283632075679
7.05,0.07765459220481,0.263502679014061
14.2,0.115072324953995,0.110607310943411
1.414,0.148012889061752,0.0379863133510021
35.8,-0.041595240937053,0.228196249075385
4.24,0.0194762666361992,0.197257607965254
6.54,-0.0114422797992151,0.135737008479272
12,-0.00688042874551795,0.0501926181196819
7.77,-0.0476386788261662,-0.00418485756428955
18.83,0.0436948559905408,0.053202020575426
15.11,-0.0914774620371463,-0.0428520736850349
11.49,0.00105348350714943,0.00744985073052962
17.2,-0.0636194426851815,-0.00145726325472495
8.14,-0.071569886028207,-0.0924893428451359
3.365,-0.10988283174402,-0.345620784350789
8.62,0.00838818268745881,0.0322761403777689
1.698,-0.154800379264387,-0.0232717890821372
22.6,-0.0780844238055931,0.0635241343158244
10.91,-0.0937087221119634,-0.067080861474246
2.8,0.0355184738853023,-0.012280756170304
1.29,-0.415103053774127,0.0852279622540737
12.91,-0.0528805357210649,0.201111337791356
1.012,0.0776670077104326,0.207318176650544
5.98,-0.215927793941433,-0.210766932967321
2.37,-0.15415130711457,0.117666229102017
1.29,-0.158475665279364,0.0491563823530333
2.969,-0.163445423708342,-0.0988468422228168
1.642,-0.0408296760016123,-0.0743529014235468
1.69,-0.21740414154216,0.0382212363010972
2.97,-0.237885218878925,-0.130489152281078
14.19,-0.129824679600781,-0.00482753310886985
4.46,-0.171660951742724,-0.151538265731231
2.8,-0.289608025941723,0.0449276313345962
2.33,-0.0712762662243735,-0.01023640645582
2.3,-0.0657820414589604,0.249429507577826
1.081,-0.032436602017185,0.139347388181465
1.32,0.045222345841134,0.0717728109967012
66.1,-0.0493809531073379,-0.0626446655964541
59.6,0.024751347490593,-0.0487378156818576
29.8,-0.00338453160608673,-0.0598510320778529
6.69,0.0212060179243392,0.0509121260004075
6.73,0.0806913199906499,0.0470370974090581
2.022,0.107812393869254,0.079025975754593
9.06,0.00965077511341941,0.0769580453268175
8.25,-0.0954744927195399,-0.203471477745014
3.27,0.0284827724644242,0.0816991159237854
1.54,-0.114379745565943,0.0387302083898592
2.96,-0.105268950675553,-0.212047668087562
3.276,-0.0435281700624863,0.154773758281222
4.73,0.0395219636596108,0.232195780585503
9.576,0.0893487098498032,0.0269955375583606
5.018,0.0449678099778487,0.156743446211999
2.911,-0.0609215846335681,-0.137024571257125
3.515,-0.0208830188394903,-0.256578939233127
3.202,-0.0249076486836435,0.0265488931059732
0.815,0.00529262117578819,0.101340109130686
0.585,-0.0589226455753752,0.0165018494265382
2.289,-0.0520881429790915,0.061428407636495
1.577,-0.0425805421028852,0.258052416100417
3.78,0.100991676562132,0.199451982208603
7.12,-0.0267233939686662,0.0738793177920811
7.02,-0.0698983043952243,-0.0605774221818536
11.7,-0.0481626310958654,0.0152781622971991
3.98,-0.0539242281003933,-0.0212586879614896
3.754,-0.0399256086785616,0.210563479169636
2.09,0.0186798833996713,0.0639715558744671
69.83,-0.116987164730017,-0.0224403669687208
3.23,-0.148724475335855,-0.171955919493863
4.15,-0.155041966248536,-0.206921821134424
4.953,-0.109922286045531,-0.0758460281148252
3.029,-0.0298010728980675,0.0319291363003802
152,-0.122841866644956,-0.180273463922485
6.145,-0.037586006645196,0.0850138251146086
52.9,0.00818671840100141,0.00521884343564993
3.922,0.118238608304961,0.169907256104476
18.9,-0.143020689592654,-0.00204363923685391
50.21,-0.0645639895731911,-0.0560981945904468
6.79,-0.183853583342886,-0.220475027586289
8.7,-0.00670986674968341,0.162863978907675
6.239,0.000983298903580537,-0.0328980517697217
8.87,-0.0143728238416296,0.0694266488886941
4.91,-0.0503609536597446,-0.0601522520247371
1.937,0.0404121196519671,-0.0606685629153676
2.804,-0.0923852948816883,-0.0849893615911022
3.018,-0.0832108943010406,-0.213751392826623
1.346,-0.236802132996432,0.559720480525144
6.16,-0.248317580333911,0.263678241428121
73.38,-0.00181868338661959,-0.0320826318767686
1.496,0.245649573749643,0.0575408553356144
2.29,0.0437612742611924,0.124273320148995
23.4,-0.0698451103902422,-0.0755169057852978
2.589,-0.283102300997008,-0.024191920374244
3.998,-0.00633025767039383,0.0711710080891867
1.808,-0.0406383675437475,0.0330718784104331
0.869,-0.111878744940737,-0.00838329073478877
22,-0.12219704727762,0.0693636376633759
0.794,0.00712907164899687,-0.0912806372456569
0.749,0.0427205399629323,-0.0833908251376528
2.927,-0.0663457920641768,0.0394622981238315
5.793,0.231918303687075,0.170604768793113
27.5,-0.022253039841126,0.0812922315291158
168.2,-0.0206496405023959,-0.132121695817832
10.73,-0.00120607497681877,-0.11762688154738
21.04,0.108979830935449,-0.0697056384775632
132.8,-0.0112396031690533,0.0245897349363244
2.46,0.0805452598637575,-0.0917196978730521
19.71,0.0714444842545958,0.164031447093614
5.748,0.110892717024251,0.0383009910005541
34.7,0.00364887845217002,0.0208456175301701
31,-0.0106235845544131,-0.0608109645070325
4.16,0.124729561906611,0.131905059409615
18.7,-0.0995998811430429,0.00149994862321967
246.6,-0.12482842459883,-0.0795782353009375
7.74,0.0164718221119715,0.340961756142275
23.1,0.065792718829933,-0.0699104898935903
20.41,0.123177953339273,0.310980701540072
0.989,0.0554548321365853,-0.00659992427542566
0.745,0.0531003791690288,-0.122744333393756
0.252,0.0432343384822886,-0.213139785928404
96.4,0.0833858820874485,0.107159985937302
23.5,-0.0427786250615911,0.123249192708411
4.802,-0.0215841756664951,-0.0171838853243824
22,0.0907562993055749,0.180650259001807
6.976,-0.0431054780967565,-0.0886522807368795
6.39,-0.0539085294308869,-0.0424687947694433
6.518,0.000662353994974635,-0.00760759275351575
8.94,-0.0834620722654031,0.0570862260700962
16.2,-0.0302877436786142,-0.0455308300689912
75.5,-0.029910965213243,0.147767693599645
21.1,-0.0122871543826388,0.0361514261970837
25.1,-0.034095063981562,0.236040753518659
20.1,0.00243957038100032,0.0246636702382761
15.8,0.0435283930396267,-0.10341504672375
5.58,0.0609459429456286,0.0276147970879796
15.3,0.0312763069226319,0.18297963019341
3.99,0.0145841683206845,-0.0754373067747682
20.84,0.0105896248134194,0.0356017603810881
36.14,0.0186902301212742,0.0792522375666498
11.62,-0.0184105160850978,-0.0535436379897316
11.77,-0.019143898831299,0.0972273465468829
7.484,0.0116655215272848,0.0158730779649139
7.548,0.0488506224039205,0.085052266375826
5.444,0.0232899996115611,0.0756091492948341
16.85,0.0253065877003343,0.0954288870791795
43.43,0.0492382887181564,0.0850423982548816
7.34,0.0564204221161631,0.234133018273055
39.16,0.00908814854250098,0.00336940398304275
23.5,-0.0665684876284507,-0.0386190497814107
8.49,0.10235773866244,-0.100211406970795
16.65,-0.00353453136922408,0.0197038897826383
32.16,0.016715469721313,0.132705757277782
11.24,0.0327056027405788,0.251108474620054
2.496,0.0160739605559399,-0.169445804394899
27.45,-0.0149777810984026,-0.0948633451777794
75.01,-0.0155786565138067,0.0224008703359084
15.9,-0.107198279713305,0.157851523135823
18.7,0.0209107702224287,0.0836922356907757
3.285,-0.0167716452674521,0.116669203310708
89.74,-0.111835563470232,-0.115006970601515
53.44,-0.0655558531029521,-0.163834310794404
20.9,0.0306771077174413,-0.047244890662999
3.471,0.0249271229851843,-0.072371616796427
78.55,0.0483672257154584,-0.0429288874156866
4.52,-0.0458873005173559,-0.173992418284528
19.7,0.0661630495336443,0.0761285033269885
7.312,-0.0587109142425539,-0.165659326858018
1.902,-0.0442785769868952,-0.0143269392085235
16,0.00607182814153331,0.015151671985838
8.7,0.038690366429355,-0.125029063924163
20.7,-0.114262151676162,-0.0728053787026692
15.54,0.00621949727676777,-0.0706098972633551
1.71,-0.202355353163393,-0.00215991918709446
4.79,-0.170390684295843,-0.106535631207251
15.35,-0.00274354380275674,-0.00714044352796006
69.92,0.0948704026244387,0.0483078482536192
9.93,-0.0840249768315817,-0.12265424951163
7.64,-0.0129499458173072,-0.266836969627933
2.9,0.0719233778413845,-0.592655773556694
2.86,0.0150356101031785,-0.101894023295741
4.19,0.0488932702935834,-0.162638319788911
94.86,-0.136464708637641,-0.0339397022451733
12.08,0.0534980933866294,-0.00607249237282104
16.2,-0.0626464841602661,-0.0163604940819841
5.61,-0.0805333118291915,-0.142836769110868
1.709,-0.0514195616234741,-0.336460730058691
7.961,-0.0492092906082195,0.059227240523958
3.85,0.0365995163939634,-0.150432575792061
5.8,-0.0623458956505531,0.16572448909747
4.882,0.107531513666504,0.361102659506853
9.939,-0.160881453531523,0.0289595421703035
12.25,-0.0391786716924318,0.0544056468263174
39.82,-0.0806469048554183,0.171799697720337
2.58,-0.0658451138997422,-0.190842905526562
11.6,-0.0590647849406254,0.164040873753295
13.2,-0.0157984875731809,0.109494911465595
0.863,-0.0814767872563177,-0.098068387263468
2.557,0.0539339853432481,0.0811675504154135
10.96,0.0990150463033217,0.209561786172228
14.6,0.0493522173353318,0.162271802313802
10.9,-0.042546267485273,0.124367954169991
11.69,0.0287838675573176,0.250493021417271
33.4,-0.115370662125427,0.170893439354912
4.08,-0.0705376000196597,0.00613971937788382
9.347,0.00196906259482435,0.261522255541376
4.823,-0.052152126070855,0.343317866186454
13.1,0.0688963872049355,0.212750727985444
3.383,0.041931095565543,0.31801440588112
1.07,0.230399211923907,0.213021124082268
9.48,0.0046047776063747,0.0380487384037949
12.72,-0.0858611325702294,0.107941220984214
3.514,-0.0551355064202077,0.369333485556736
6.218,-0.007892138533482,0.111849303345219
4.05,-0.0018688184879386,0.0832666276800049
1.39,0.0163884458379817,-0.151348367276631
29.5,0.0306491900726975,0.161164230399224
52.22,-0.0158231565040658,-0.0998478104474425
33.5,0.0211460809203574,0.0649541731447658
9.95,0.0532764706154772,0.177085021872288
29.8,0.00586179318225669,-0.14938146399092
11.1,-0.01619841017488,0.182658998263596
132,0.0219499066269362,0.0734337720861378
38.2,0.0501677154944147,0.154184112068816
2.94,0.0672978814216651,0.0372473842217917
17.04,0.0332590005163003,-0.0158882099386162
38.63,0.061842865439095,0.149613662483016
2.48,0.0639347448476661,-0.0383251106947229
25.54,0.0711452915881117,0.178947101383189
12.06,0.0855255733764047,0.084038263231841
2.92,0.0624053141533606,-0.0533988237620471
12.7,0.0152774521819161,0.0221748479259187
30.5,0.0592826911202216,0.0553359237627924
11.6,-0.0180482960833239,-0.130161263659019
7.12,0.0843545622519884,-0.0435160033044446
40.63,-0.22977417325088,0.142495003442916
8.827,0.0753093966720087,-0.0124452010160876
18.53,0.0887265935640447,0.0413917997386932
2.28,0.119248501392073,-0.313642888951764
12.9,-0.0239533439868198,0.00612823416689934
17.7,-0.0118188547526392,0.0122436573362279
9.21,0.0493732259594295,0.165402963707481
16.9,0.0418931923741974,0.00720057196545687
6.24,0.0788463835029923,0.0961922607404555
81.25,-0.176580027465941,0.0133205974926773
52.96,-0.20977818617107,0.00413771889956216
17.53,-0.0485677090908229,-0.0296202759111057
38.59,-0.116338927171736,-0.042722612642216
10.16,0.0897884361125052,-0.0558399996709622
7.63,0.0147749597854141,0.0639836715022648
1.56,0.64170251583155,0.347900131931564
104.6,-0.0210055741160955,0.0713616842224996
14.7,0.213278621104964,0.0712750599401197
170.7,0.0447049851365471,0.0727751491984008
28.7,0.0860192136220872,0.0229298506766229
0.191,0.0311408262491884,-0.023448142498405
10.8,0.137098573738293,0.0976268503582756
24.99,-0.170355970162851,0.21375461650416
126.3,0.0317008414514308,0.13027320385542
3.95,0.126819035717222,0.117896710175175
27.16,0.107576184121451,0.121982639516559
22,0.0829135681174336,0.166239350120915
4.39,0.178645665557436,-0.0131874248797446
60.42,0.0540546195318423,0.12204444816435
39.67,0.058671365805036,0.173800892280605
101,-0.0274769944520232,-0.0894362989105448
11.48,0.110644740768289,0.0436186044012272
28.01,0.0450051193502193,-0.0781334017233184
97.41,-0.026054531919194,0.0349983598268491
22.72,-0.00205688772045473,-0.248978264553154
21.41,0.08454658822431,0.0183571682938029
29.25,0.0365077186031113,-0.133090425972225
63.6,-0.00250816616646185,0.076426099978923
21.4,-0.0446331981217997,-0.0976719909852319
1.727,0.0811546812578182,-0.373432450340415
56.63,-0.0306111817840044,-0.109584949744827
24.9,0.0418675419812693,-0.058604805740742
25.15,0.00648171733669159,-0.175685703674457
39.31,0.0331915794462881,-0.0929909747860145
19.88,0.0622741981845761,-0.0282576040596703
21.84,0.0693998963790015,0.0451829550130172
37.78,0.0404857426294305,-0.0231193272370587
63.43,0.0246905485951019,-0.0753589153406375
25.45,0.0370028244229037,-0.181059421440368
27.95,-0.013686258167441,-0.204733070944864
2.685,0.0165192786530754,-0.233854897673206
91.16,0.00729834700167167,-0.000992592314154273
61.64,0.0307767555805505,0.029445591211978
5.277,-0.100185784113967,0.0825210776289866
14.49,-0.00272103733026505,-0.0274463705293155
24.49,0.0506714646358644,-0.0122731918632808
157.3,-0.0762648715033129,-0.0143144543350275
31.19,0.109810479548248,-0.00169007464969262
21.91,-0.0309289096005725,-0.197025892552567
2.832,0.0410965356932224,-0.0043012551178303
15.75,-0.104826563580276,-0.0951666559226185
80.98,-0.0221320387200572,0.0221454499526956
7.778,-0.00545575594888278,0.102822988046711
7.683,0.118392221883921,0.00288271978121291
2.355,-0.170127784246808,-0.0760599321647032
7.694,-0.0510303746652403,-0.0276109172832573
4.464,0.0634337051508197,0.234893710194707
1.799,0.157857732325885,0.180388716624093
103.4,-0.444806223048975,0.460815715772609
29.54,0.108893138171026,-0.14370127742794
24.22,0.159510549662731,0.00331743265978934
6.887,0.10141175249241,-0.144356489056418
35.58,-0.145229911468102,-0.0363282563719547
23.3,0.110667658046373,-0.0271573499602664
2.16,0.146286932655274,-0.178547752753897
36.95,0.147080938212569,0.148556038956076
74.98,-0.263151132625203,0.410357630612473
19.81,-0.146865340137758,0.395961693793562
1.991,0.0250845392342797,-0.15896517758948
19.06,0.0732355034306842,0.0460955216792609
50.2,-0.0641779179517157,0.0519574878162232
9.507,0.0444465837142776,0.0774395216394175
26.77,0.156853605492273,0.139049851614077
29.73,-0.0297923783576381,0.151497909958135
16.19,-0.0543976612786272,-0.239189562683033
2.497,0.0318160126450551,0.0714558333167594
2.432,-0.0214967995106457,-0.027119199366147
20.22,0.0829937915084696,-0.208651135370353
21.2,0.0895735397645066,-0.0382651978326622
12.09,0.0834165445591691,0.170970699189983
50.09,0.0728603478336083,-0.0059249085997708
196.3,-0.0339741364348926,-0.0488323418956056
32.97,0.00680906747669965,-0.0893593935091763
24.2,0.0834177012906521,0.148945780784631
63.75,-0.12995590063658,-0.2539745052242
17.18,0.0236084162032375,-0.247683975423435
29.88,0.0945624458645322,0.0232661528033171
18.67,0.0490116242756123,-0.106976596274741
17.85,0.0458485329344141,0.0548802494617626
11.2,-0.0275922322324406,-0.186808292887615
28.28,-0.0506121706395372,-0.0290060250545858
17.43,0.0826713613373678,-0.107822738060664
13,-0.0535243590492737,0.007327049452303
10.38,-0.0324302973437456,-0.085275089005125
2.489,0.111731301700923,0.108972675461124
14,0.232647922722742,0.188170919045396
9.64,0.0782593737582693,0.00421177472284517
10,0.108747616143642,0.0771591647794783
3.82,0.0987391284883894,0.159877527258157
6.355,0.0425408135445695,-0.0798223107013245
60.45,0.0901415396854333,-0.00114048826545732
21.28,0.108010230930401,-0.141218967992134
28.55,-0.0741108781327424,-0.171492393948573
4.28,-0.107451872421547,-0.131302911090362
5.86,0.100546889804817,-0.151283366851437
9.48,0.115178121445072,0.0829064200133065
13.76,0.0216197876692683,-0.159828222290877
2.81,0.122981547841065,-0.0636976453749687
30.2,0.0646894643409961,-0.0880694208868262
16.95,-0.231954367558025,-0.275994449865759


==> DATA/res_vs_descriptors/gdf.q05.flow_line_1.dat <==
x,y,ymin,ymax
0.072,0.136383778793691,0.0292942205905007,0.243473336996882
0.0803973625688871,0.127843741544308,0.0278519065977542,0.227835576490862
0.089774109833793,0.119547170252757,0.0263740041623943,0.212720336343121
0.100244467466758,0.111501200774954,0.0248642758105363,0.198138125739372
0.111935983284027,0.103712968966813,0.0233262532993505,0.184099684634276
0.124991081008205,0.0961896106842484,0.0217632220060381,0.170615999362459
0.139568795245748,0.0889382617831743,0.0201782120780797,0.157698311488269
0.155846708814933,0.0819660581195053,0.0185740023838137,0.145358113855197
0.174023116024471,0.0752801355491559,0.0169531466152516,0.13360712448306
0.194319438255374,0.0688876299280404,0.0153180355644304,0.122457224291651
0.216982921272219,0.0627956771120734,0.0136710158188963,0.111920338405251
0.242289647121929,0.0570114129571693,0.0120145927122245,0.102008233202114
0.270547897310409,0.0515419733192423,0.0103517532065754,0.0927321934319093
0.302101908226597,0.0463944940542071,0.00868644956786766,0.0841025385405466
0.337336064561755,0.041576111017978,0.00702428146399887,0.076127940571957
0.376679581807402,0.0370939600664694,0.00537339333437503,0.0688145267985637
0.420611734873146,0.0329551770555957,0.00374555470580381,0.0621647994053876
0.469667696518402,0.0291668978412714,0.00215730736972361,0.0561764883128192
0.524445056720611,0.0257362582794109,0.000630955294696582,0.0508415612641253
0.585611102397604,0.0226703942259286,-0.000804920808543986,0.0461457092604013
0.653910946164249,0.019976441536739,-0.0021157600681566,0.0420686431416346
0.730176603146266,0.0176615360677564,-0.00326235525220418,0.0385854273877171
0.815337126423177,0.0157328136748953,-0.00420322491898195,0.0356688522687726
0.910429924568316,0.0141974102140702,-0.00489778032059937,0.0332926007487397
1.01661339915394,0.0130624615411953,-0.00530990342520202,0.0314348265075926
1.135181056169,0.0123351035121852,-0.00541157508276718,0.0300817821071376
1.2675772632521,0.0120224719829543,-0.00518631825239767,0.0292312622183062
1.41541484469106,0.012131702809417,-0.00463230518600538,0.0288957108048393
1.58049472852795,0.0125338339970377,-0.00387466841453638,0.0289423364086118
1.76482788510662,0.0125855381488827,-0.00347580607384494,0.0286468823716103
1.97065982431388,0.0122746932567138,-0.00351306909219484,0.0280624556056225
2.20049794993475,0.0116854112598657,-0.00396637723890787,0.0273371997586393
2.45714210434718,0.0109018040976728,-0.00475024220242424,0.0265538503977698
2.74371867564554,0.0100079837094696,-0.00570004617253359,0.0257160135914729
3.06371868267919,0.00876671415072594,-0.00685185842032768,0.0243852867217796
3.42104030195044,0.00680482999158779,-0.00860937964753282,0.0222190396307084
3.82003635442618,0.00462274825947257,-0.0108420224635049,0.0200875189824501
4.26556733073793,0.00274782519747604,-0.0130585625705495,0.0185542129655016
4.76306060071302,0.00170787143026252,-0.0143609559002804,0.0177766987608054
5.31857652851537,0.0019500243633619,-0.0139230974842322,0.017823146210956
5.93888229879754,0.00316048378283956,-0.0125468656755154,0.0188678332411945
6.63153435319961,0.00476413611008175,-0.0112385608030353,0.0207668330231988
7.40497044141971,0.00618586776647477,-0.0102997995231396,0.0226715350560891
8.26861240820435,0.00723741494474314,-0.00921606563089368,0.0236908955203799
9.23298096838894,0.00911211998767866,-0.00687518931467437,0.0250994292900317
10.3098238681556,0.0113545344120597,-0.0044304750241114,0.0271395438482309
11.5122589937426,0.0132739994672189,-0.00281021808569758,0.0293582170201355
12.8549341709286,0.0141798564024888,-0.00226326870607172,0.0306229815110492
14.354205601935,0.0139521588961928,-0.00231609572613844,0.0302204135185241
16.0283371134322,0.0135127660347544,-0.00235139143595011,0.0293769235054588
17.8977226428467,0.0127334427020544,-0.00295568564037088,0.0284225710444797
19.9851346732545,0.0114338687417725,-0.004400168326183,0.0272679058097279
22.3160016432456,0.00943372399758802,-0.00655782940663847,0.0254252774018145
24.9187177111097,0.00673417049268613,-0.00918493181221537,0.0226532727975876
27.824988646831,0.00356682941727511,-0.012256672892886,0.0193903317274363
31.0702180654783,-2.08539759765606e-05,-0.0158305207973475,0.0157888128453944
34.693938707009,-0.00398398358766572,-0.0199100487038083,0.0119420815284769
38.7402940162521,-0.00827766331838923,-0.0244370411677842,0.00788171453100578
43.258575889582,-0.0128569970687439,-0.0293092681370259,0.00359527399953802
48.3038251390062,-0.0176814876443186,-0.0344294850881776,-0.000933490200459648
53.9375019884001,-0.0227941537961072,-0.0399187169010705,-0.00566959069114379
60.2282347697427,-0.0282188214075818,-0.0458712872856138,-0.0105663555295498
67.2526559398203,-0.0339559322551123,-0.0523412534088288,-0.0155706111013958
75.0963356015882,-0.0400059281150685,-0.0593890219977856,-0.0206228342323514
83.8548239021627,-0.0463692507638205,-0.0670728356672432,-0.0256656658603979
93.6348150057272,-0.053046341977738,-0.075441257346514,-0.0306514266089621
104.555446820641,-0.0600376435331911,-0.0845286691414101,-0.0355466179249721
116.749752313764,-0.0673435972065493,-0.0943545841751182,-0.0403326102379804
130.366280091632,-0.0749646447741827,-0.104925958447991,-0.0450033311003743
145.570903990056,-0.0829012280124613,-0.116240854818031,-0.0495616012068913
162.548843716238,-0.0911537886977548,-0.128292023233315,-0.0540155541621946
181.506921158441,-0.099722768606433,-0.141069661544918,-0.0583758756679481
202.676079849134,-0.108608609514866,-0.154563225472371,-0.0626539935573615
226.314198273216,-0.117811753199424,-0.168762461840587,-0.0668610445582607
252.709231292482,-0.127332641436476,-0.183657912061052,-0.0710073708118993
282.182717954534,-0.137171716002392,-0.199241095978233,-0.0751023360265512
315.093698417565,-0.147329418673543,-0.215504522130429,-0.0791543152166557
351.84308770623,-0.157806191226297,-0.232441614666684,-0.0831707677859102
392.878559578813,-0.168602475437026,-0.250046608111383,-0.0871583427626687
438.7,-0.179718713082098,-0.268314436805277,-0.0911229893589195


==> DATA/res_vs_descriptors/gdf.q05.flow_line_2.dat <==
x,y,ymin,ymax
0.072,-0.111347337304723,-0.265730697907652,0.0430360232982067
0.0803973625688871,-0.099502369557442,-0.243653449932732,0.0446487108178477
0.089774109833793,-0.0881380681825432,-0.222459161110692,0.0461830247456056
0.100244467466758,-0.0772469955138277,-0.202145256863758,0.0476512658361027
0.111935983284027,-0.0668217138850974,-0.182709495297247,0.0490660675270524
0.124991081008205,-0.0568547856301534,-0.164149989704864,0.0504404184445571
0.139568795245748,-0.0473387730827974,-0.146465221326756,0.0517876751611612
0.155846708814933,-0.0382662385768308,-0.129654033654247,0.0531215565005859
0.174023116024471,-0.0296297444460552,-0.113715594799276,0.0544561059071656
0.194319438255374,-0.0214218530242721,-0.098649307715027,0.0558056016664828
0.216982921272219,-0.0136351266452829,-0.0844546390811403,0.0571843857905745
0.242289647121929,-0.00626212764288921,-0.0711308267244541,0.0586065714386757
0.270547897310409,0.00070458164910752,-0.0586764141423051,0.0600855774405201
0.302101908226597,0.00727243889690579,-0.0470885532226078,0.0616334310164194
0.337336064561755,0.0134488817667041,-0.0363620209116111,0.0632597844450193
0.376679581807402,0.0192413479247009,-0.0264879255403968,0.0649706213897986
0.420611734873146,0.0246572750370948,-0.0174521494106844,0.066766699484874
0.469667696518402,0.0297041007700842,-0.00923369499142802,0.0686418965315964
0.524445056720611,0.0343892627898676,-0.00180325783274034,0.0705817834124756
0.585611102397604,0.0387201987626436,0.00487751524575167,0.0725628822795355
0.653910946164249,0.0427043463546106,0.0108555985951899,0.0745530941140312
0.730176603146266,0.0463491432319671,0.0161846648919141,0.07651362157202
0.815337126423177,0.0496620270609116,0.0209216653779107,0.0784023887439125
0.910429924568316,0.0526504355076427,0.0251222643623097,0.0801786066529756
1.01661339915394,0.0553218062383587,0.0288356810425277,0.0818079314341898
1.135181056169,0.0576835769192584,0.0320994590370054,0.0832676948015113
1.2675772632521,0.05974318521654,0.0349345025305622,0.0845518679025178
1.41541484469106,0.0615080687964021,0.0373405968698015,0.0856755407230028
1.58049472852795,0.0628363460114697,0.0391813810712501,0.0864913109516892
1.76482788510662,0.0630936393036957,0.0399391475072093,0.0862481311001821
1.97065982431388,0.0624402705670336,0.039680182200619,0.0852003589334482
2.20049794993475,0.0611483162899944,0.0385842517030238,0.083712380876965
2.45714210434718,0.0594898529610893,0.03692541672038,0.0820542892017987
2.74371867564554,0.0577369570688295,0.0350918133001569,0.0803821008375022
3.06371868267919,0.0561859096203764,0.033669730061909,0.0787020891788439
3.42104030195044,0.0550532109822516,0.0328316468535595,0.0772747751109437
3.82003635442618,0.0544116959473855,0.0321172415185323,0.0767061503762388
4.26556733073793,0.0543308891741217,0.0315439498724325,0.0771178284758109
4.76306060071302,0.0548904824341934,0.0317252027761109,0.0780557620922759
5.31857652851537,0.0585025470439729,0.035619401990356,0.0813856920975898
5.93888229879754,0.0651660228286111,0.0425218599780711,0.0878101856791512
6.63153435319961,0.0722457521703958,0.0491758080076836,0.095315696333108
7.40497044141971,0.077106577451615,0.0533403694229724,0.100872785480258
8.26861240820435,0.0775309400055067,0.0538111332614898,0.101250746749524
9.23298096838894,0.0745507641107394,0.051503003166459,0.0975985250550197
10.3098238681556,0.0698366719738476,0.0470805522849306,0.0925927916627646
11.5122589937426,0.0649421599019394,0.0417546932604541,0.0881296265434246
12.8549341709286,0.0614207242021228,0.0377158461947137,0.0851256022095319
14.354205601935,0.0595909835642127,0.0361382038359196,0.0830437632925057
16.0283371134322,0.0574662132657913,0.0345959915135042,0.0803364350180783
17.8977226428467,0.0552848487696108,0.0326669539993426,0.077902743539879
19.9851346732545,0.0533970723766035,0.0305702730557572,0.0762238716974497
22.3160016432456,0.0521530663877014,0.0290991870251462,0.0752069457502567
24.9187177111097,0.0515063064831814,0.0285568746912468,0.074455738275116
27.824988646831,0.0510116052428623,0.028199993129235,0.0738232173564895
31.0702180654783,0.0506982878909726,0.0279066214124834,0.0734899543694618
34.693938707009,0.0506016404706369,0.027642170891483,0.0735611100497907
38.7402940162521,0.0507569490249797,0.0274611291570085,0.0740527688929508
43.258575889582,0.0511994995971255,0.0274814365133987,0.0749175626808524
48.3038251390062,0.0519720329811046,0.0278276423221545,0.0761164236400548
53.9375019884001,0.0532260834500662,0.0285388249968662,0.0779133419032663
60.2282347697427,0.055004810146576,0.029556512003369,0.0804531082897831
67.2526559398203,0.0573016821120978,0.0307968789072013,0.0838064853169943
75.0963356015882,0.0601101683880954,0.0321669475670873,0.0880533892091035
83.8548239021627,0.0634237380160327,0.0335768596877661,0.0932706163442993
93.6348150057272,0.0672358600373734,0.0349507114845165,0.0995210085902303
104.555446820641,0.0715400034935814,0.036233042652122,0.106846964335041
116.749752313764,0.0763296374261205,0.0373898284346837,0.115269446417557
130.366280091632,0.0815982308764545,0.0384051467826289,0.12479131497028
145.570903990056,0.0873392528860473,0.0392758962539713,0.135402609518123
162.548843716238,0.0935461724963626,0.0400066346491636,0.147085710343562
181.506921158441,0.100212458748864,0.0406055989444632,0.159819318553265
202.676079849134,0.107331580685016,0.0410820959941252,0.173581065375907
226.314198273216,0.114897007346282,0.0414450129865828,0.188349001705981
252.709231292482,0.122902207774126,0.0417020916116103,0.204102323936641
282.182717954534,0.131340651010011,0.0418596630220994,0.220821638997923
315.093698417565,0.140205806095402,0.0419226330417197,0.238488979149085
351.84308770623,0.149491142071762,0.041894587523587,0.257087696619937
392.878559578813,0.159190127980556,0.0417779440606157,0.276602311900495
438.7,0.169296232863246,0.0415741113704939,0.297018354355998


==> DATA/res_vs_descriptors/lcm2007.urban.dat <==
"x","res1","res2"
2e-04,-0.0192209314380422,0.230228672664265
1e-04,0.0413580089669945,0.078971408804573
2e-04,0.214566470214316,-0.0885789837596658
0,0.156634882494962,0.110518015088058
0.001,0.0466309060014927,0.0162187448631597
1e-04,0.0304762458655312,-0.0527507314576714
0,-0.0155450709032572,0.176977097599539
4e-04,0.00990999200381529,-0.00229259447020702
2e-04,-0.0781481861892492,-0.0344070436563382
0.0012,0.0928188344919141,0.15257841807839
0.0032,0.170703431800521,0.130212896107768
0.0062,0.15933946529192,0.205034922037596
0.0012,0.126272999700008,0.283090855348286
0.0025,0.141023717891305,0.102018554699867
0.0021,0.243359245732174,0.148554058751097
3e-04,0.0607879799134727,0.0709792281129247
0.0037,-0.0322826349212099,-0.138686185979943
7e-04,0.084578943389759,0.232145390112307
0.0052,-0.112261382890497,-0.1060657221829
0.005,-0.0688295065073856,0.0989540108347766
9e-04,0.192018660176194,-0.108032526855328
5e-04,0.231523659317289,0.210511953153372
0.0036,0.0884433303838772,0.0277088068769347
0.0057,-0.114884455322535,-0.0701504513469673
9e-04,0.0147177920411526,0.191582185430752
0.0014,0.0927703482113025,0.0852169061397199
0.0043,0.0900607243318941,0.230615125160653
0.0056,0.0631555533054989,0.289062034603808
0.0133,0.217451573977538,0.187476297352467
0.0019,-0.02314863853793,0.192468274931792
0.0031,0.271012979226315,0.28969543805734
4e-04,0.0769611124581853,0.181789015231183
0.0035,-0.172789104200056,0.210303721365638
0.0106,-0.049071449234602,0.161388348220203
0.0054,-0.113397178154518,0.236415880165199
0.0106,-0.0613753451643717,0.117421865080055
0.0042,-0.0461701572643815,0.151823189527872
0.0011,0.0204684438640108,0.231636554266443
0.0029,0.0896723121015553,0.197821706504666
0.0051,0.0359829869248663,0.191982554155813
7e-04,0.02970889702908,0.134000090302405
0.0018,0.0637124931765843,0.329797590127136
3e-04,0.056600958941963,0.176739852786016
7e-04,-0.0172970320453971,0.123041548870967
0.0022,0.101622552943462,0.181132505276088
0.0152,0.13602767821421,0.174935991434728
0.0184,-0.0313612699047711,0.129905738029862
0.002,-0.192291566411114,0.407805473081039
0.0044,-0.155107190745204,0.35008198666604
0.0016,-0.175971403548838,0.242153254248692
0.0366,-0.092836349408238,0.0710450045335038
0.0015,-0.303513028868586,0.391876492815356
3e-04,0.0493310229703121,0.178020616232408
0.0074,-0.074963252963468,0.0879553576267922
1e-04,0.0879838909578923,0.116962435478105
0.0107,-0.126959304320031,0.0856573163969627
0.0233,0.0657744020185338,0.140356656654725
0.0914,-0.172901910174897,0.00291089357706253
0.0659,0.0187852872951235,0.130239300024168
0.005,-0.0212765800773173,-0.0765566350324758
0.003,-0.0766719231492996,0.20604191292884
0.0168,-0.0600051347691499,-0.0959890411096009
0.0363,0.0691200788094968,0.259180975662655
0.1389,0.063209536764731,0.184725102625021
0.1226,0.0516493014954982,-0.0935869116345125
0.0428,0.00776476750509128,0.102809718971537
0.1219,0.0887947436041037,0.1344156089238
0.1967,0.0629751377013694,0.287742017666181
0.0637,0.116040173777755,0.205432379564299
0.01,0.22694616551185,0.147460980408627
0.0551,0.127224219425168,0.154725728721738
0.062,0.0681543481722096,0.321494918316289
0.0158,0.190553576494013,0.281807959573618
0.0099,0.228685233328971,0.176386916677558
0.0015,0.248414378794165,0.0582257171337079
0.0036,0.227331733564681,0.330911716027454
0.0057,0.265490128728941,0.335036106568832
0.0055,-0.0343131548389586,0.0776192675860852
0.0052,0.00105939203812591,0.0660107626417208
0.007,0.049933926617012,0.174976709020504
0.0071,-0.0211789573121021,0.134383012839034
2e-04,-0.00292271994691948,0.11470827190518
0.0129,0.0625920917449055,0.190407546314352
0.0027,0.0170078709298438,0.0462414631058417
0.0018,0.0774989057982205,0.117825734822722
0.0074,0.296684078309076,0.293416984984633
3e-04,0.123478804518831,0.130673649278768
0.0014,-0.0229899310156237,0.0109961027193219
2e-04,-0.036226195655749,0.0871578857514643
0.0075,-0.0313978456430173,0.124181631527683
0.0088,0.171764868315675,0.230506839472352
0.0025,-0.0198061530684366,0.0704018418251371
0.0088,0.257569971024674,0.177778553942428
0.006,0.00583154029136382,0.0324268161581698
0.0049,0.00315800695390236,0.0442611326253719
0.0072,0.112764023956752,0.154024198256593
1e-04,0.0483930396819141,0.0758286533406707
9e-04,0.124926270991908,0.196700052530207
0.0169,0.159497939075892,0.262867623499151
0.0029,0.0785896853819606,0.239471738079958
0.0047,0.0824141202985762,0.255673444169837
0.0082,-0.000246398718740187,0.216955642743808
0.0039,0.377446231077227,0.290504689778156
0.0027,-0.0590359796080444,0.188516757600152
0.0025,0.013113940182089,0.142295044375892
0.0024,-0.00821999147713345,0.0859605206398477
0.0385,0.113770251151347,0.242778386053307
0.0022,0.0456755727726921,0.0723175692619056
0.0024,0.050585203765871,0.0877917775592651
9e-04,-0.0186789028052976,0.116524238957399
0.0017,0.0699037770528,0.206419514810445
0.0049,-0.0887712727984941,0.260429059586675
0.0013,-0.0831988671482351,0.0197062216236104
0.0031,0.237294882654059,0.0589776228518568
0.1874,-0.0635749715562961,0.43794442138201
0.1344,0.276941510615335,0.165636115384206
0.0017,-0.0559243826046973,0.273376389693963
0.0338,0.00871107539257457,0.100308657400393
0.0031,0.0516768764454163,0.0914120939602601
9e-04,-0.0276691646773365,0.114504706212003
0.0528,0.0665352816468723,0.168664089079372
0.0013,0.0839034597563545,0.0377562974604846
0.0027,-0.0869560529291923,0.00928620895657928
0.0091,0.0276086566986365,0.235076301043744
9e-04,0.0214016084667601,-0.188954552653525
0.0187,0.0209543445761549,0.13157783119995
0.0018,0.0771310954104077,0.0899688835698436
0.0045,-0.0230608819772055,0.211962275709534
0.0362,0.0462384440730455,0.160188566899707
0.0017,-0.00273671105783488,0.241274136373515
4e-04,0.167865325104382,0.268923603185758
0.0896,0.095961023584414,-0.0897849208144497
0.0778,0.12662087223909,-0.182655433401068
0.0189,-0.0826397326833485,0.102189936102044
0.0146,-0.238764293483713,0.251125513419285
0.0535,-0.232959581580013,0.577962884910538
0.011,-0.0134898331483239,-0.352783678575548
9e-04,-0.00907547720036003,-0.745639397155751
0.0317,0.0342344331539533,0.0210866505884453
0.2218,-0.0959074083147488,0.0603018022326842
0.1915,-0.00602153207288977,0.163570520014257
0.1886,0.114642810478216,0.127069909515669
0.0254,-0.189314894967385,-0.206017250950798
0.0048,-0.015132643114583,0.106074076622029
0.0119,-0.174718880060899,-0.00893252308882375
0.217,-0.00862268383403128,0.240571451749404
0.1334,0.208949904515252,0.212046931132996
0.0027,0.0265786092778351,0.0943573743983355
0.2061,0.0463606198153666,0.184741614182462
0.2141,0.0976863238419728,0.063439629222674
0.0091,0.08916418252278,0.0791137813688714
0.1774,-0.156968244288735,-0.0577541387194151
0.0985,0.0487917557748616,0.13568766711426
0.1798,0.170952365109429,0.257437910332445
0.1677,0.243762415910462,0.0208426669983723
9e-04,-0.0252705098285193,-0.6374620909621
0.077,0.204848058466604,0.78116725177826
0.0071,-0.000308035961421121,-0.0601491986729115
0.0338,-0.10191408779086,-0.319645241934517
0.1076,0.0308808826839116,0.061830050542207
0.0072,-0.0307588012986983,0.0469132814368312
0.0068,-0.0101693997570198,0.0553453201093409
0.1488,0.0907359172015796,0.15418151720353
6e-04,0.0292363875276671,0.251251263301145
0.0148,-0.0160484640994879,-0.0509930660642079
0.0547,-0.14449569552761,-0.0203586063311005
0.0225,-0.144575047927755,-0.086055229237946
0.0153,-0.0938655143211391,0.285114780305476
0.1948,0.0232974588315098,0.243948659625443
0.2448,-0.198454124223321,0.0523884214958072
0.356,0.099172608743894,-0.135915631366888
0.0567,-0.0174717702830939,-0.0391235673478436
0.0337,0.0541594823229036,0.0351187587766744
0.0263,-0.0455462502208479,-0.00392256758887344
0.018,-0.233292518069112,-0.0132570275882793
0.0336,0.0606561833055144,0.118543650128991
0.0344,-0.0795550864400314,-0.00865449364546356
0.0121,0.0648425131621617,0.191336354067365
0.0047,0.1029192595461,0.207952850333604
0.7454,0.0152285928925218,0.453841754715998
0.3471,-0.241868430585846,0.256188508074626
0.1773,-0.209601927128969,0.0950286685873976
0.1596,-0.194647693451,0.114968641814431
0.0208,-0.0994475226536706,0.0809009062760164
0.1326,-0.163234858881359,0.0245800629431594
0.1131,-0.0804159520327777,-0.0127713916962857
0.0161,0.00739205808573698,0.201350453714932
0.0242,-0.105856413998447,0.029671896168062
0.1511,-0.222112818353733,0.131070307927482
0.0331,-0.0988799475316857,-0.0406669132234014
0.1358,0.00437549855251421,0.223704342209925
0.2281,-0.114559050254342,0.0457245020487473
0.0025,-0.0410185707209218,0.16018717815263
0.158,0.101477781760224,0.228706422209123
9e-04,-0.0459935581907827,-0.183716855267618
0.0026,0.165671223748228,0.181363410038644
0.7251,0.215755692159434,0.371686423793092
0.2807,0.0325014767261117,-0.0739684704120311
0.0031,-0.0032402054146424,0.112989596478553
0.01,0.0157291723561426,0.119745068110366
0.1696,0.155447507840349,0.0681371410650684
0.0045,-0.154069973147796,0.101450653991081
0.1248,0.261277176631256,0.523151617500175
0.11,0.104770707560516,0.180673984684451
0.1166,0.20395717059453,0.0688451214561026
0.0236,0.0114924359972079,-0.106392986204529
0.1569,0.0062767175144012,0.11738369526296
0.0255,0.0160717819105639,0.0703668844546217
0.1576,0.0330625931064339,0.023733638890419
0.0332,0.0501322727951321,0.00270320992750617
0.5769,0.228470549120022,0.837180818564443
0.0706,0.180682932812871,-0.0525713655167004
0.6253,-0.0447263996400961,-0.0776012705216971
0.0712,-0.0260772846752217,0.133362363586631
9e-04,0.132564168544668,-0.034229872219486
0.5257,-0.202171816534054,0.520520286645642
0.7561,-0.0471424588899867,0.459293964455676
0.0888,-0.0437701769886664,-0.00834188435843419
0.3508,-0.117485021445578,0.30051916963655
0.0727,0.0525195040998046,0.158294625927996
0.1242,0.0507284456332603,0.171454767437694
0.3569,-0.230010176858896,0.455585284941689
0.5753,0.109996012791698,1.02311417235463
0.0217,0.0740208520943423,-0.138127173817683
0.0016,-0.122767738204295,0.277737981024371
0.004,-0.0188599879112943,-0.207604836304041
0.0134,0.0777814188976804,0.0976435746976079
0.0048,0.0239271446788486,0.182910572754167
0.0145,0.0650050879517863,0.236694176398722
0.0019,0.0679239770852871,-0.0732161615207795
0.1584,0.148227218549472,-0.0997102228512156
0.004,0.0644929673846524,0.300159699152893
0.0085,0.186716924134438,-0.0267513723868256
0.0254,0.107883329686335,0.167897193717235
0.0103,0.124891321540248,0.227032397640156
0.0116,0.236626190964908,0.148753068625835
0.166,-0.200121574801895,0.411547249986491
0.0369,0.180060633099789,0.21178399837158
0.0652,0.134162511400551,0.164627241056309
0.079,0.0149581998896589,0.0803721746420762
0.0956,-0.194277003661132,0.0937952222353562
0.0032,-0.0123268094462207,0.177871553613952
0.0304,-0.00354595733513594,-0.182402417572429
0.0133,0.168057418629771,-0.0225064321920909
0.0342,-0.0266437015435234,-0.19865398453136
0.12,-0.0549212659553977,0.0983252570230195
0.0289,0.0443638298703928,0.119127901265437
0.0323,-0.208451405622654,0.0508668560636751
0.0416,-0.0122929904870427,0.0483660282255971
0.0939,-0.0151144431795933,0.246860890431466
0.0258,-0.00730488215388855,0.10055637352078
0.085,-0.061702193697716,0.266129138164215
0.0928,0.368388121586507,0.144513062690075
0.0587,-0.0136691347628539,0.0653254495772582
0.0797,-0.142735838206379,0.0526040779507231
0.0277,-0.161891943015159,0.0210631779537697
0.0198,-0.150084825182566,-0.166976965482092
0.0335,-0.0976912443388971,-0.0111040133931931
0.0075,-0.137524053619377,0.0363161540761354
0.042,-0.0205927417124604,0.0682416459588834
0.0646,0.157350270157423,0.198999817915601
0.0104,-0.0624083964057897,0.10562949774845
0.0265,-0.0540681191309633,-0.0970919599698898
0.0266,0.0601770770789652,0.057658757282022
0.0161,-0.151524076523779,-0.0674415009531473
0.0263,0.144092348547916,0.0213088666666508
0.0525,0.0509508502134448,0.0722861909389727
0.0132,-0.0162003377838847,-0.0250652997926227
0.0193,0.107672693518134,0.160097567708377
0.0154,0.0457065058007764,0.00660629378471922
0.022,-0.0386081992353516,-0.0284463905390806
0.0324,-0.0536285757228718,-0.0216270097337661
0.0055,0.154762744813318,-0.0741735259605374
0.0383,-0.00503074286864577,-0.06257996945694
0.0162,0.228387446249769,0.18499709755369
0.1676,0.0690454582880931,0.192938106064164
0.0123,0.0573853134978619,0.283312082008075
0.0356,0.0752776140558558,0.0230786526698974
0.1071,-0.104919324041063,-0.123593992175616
0.0393,0.0644301618571208,-0.0111856577188536
0.1017,0.010716325708271,0.0749304196789118
0.1466,-0.0534522710562164,0.0369048886678707
0.0548,0.0389894473574061,0.135524557402951
0.1335,-0.00201059489284769,0.181344945917753
0.016,0.140086204858622,0.118843954909411
0.0189,0.0923927518183026,0.0540298031018542
0.0784,0.13377132988432,0.242078204303356
0.0163,0.0394333237197562,-0.024911265329991
0.0401,0.113492648317013,0.16020789208379
0.5075,0.10563449533366,0.184773725784739
0.0338,0.0555363518488679,0.114856254561782
0.3808,0.219303404204994,0.192670978687294
0.686,0.124532159661189,0.509965148163379
0.0189,0.178749392024334,-0.0136782620543804
0.0658,-0.50659332968221,-0.530303994926878
0.3293,-0.1761119148495,0.308006058591677
0.1059,0.0776644441224667,0.00469397495228907
0.1344,0.0483508098065595,-0.0956354625699158
0.7401,0.00795533154653003,0.525776128112624
0.0566,-0.205806037085514,0.0396891714634746
0.4561,-0.205833466371721,0.430670653212599
0.7647,-0.0359962156373158,0.614045845985024
0.0526,-0.195275425256289,0.0250200530163083
0.2033,-0.421602632153646,-0.0292636153385279
0.5135,-0.0869090610961332,0.606849299146635
0.1718,-0.414239186270165,-0.356652881502196
0.0337,-0.206022936886132,0.252558831622702
0.0122,-0.39550771630841,0.00926567489241947
0.0073,-0.266887711184537,0.0836367759848272
0.1576,-0.0931317388383494,0.393402673229559
0.0395,-0.0276731200193328,-0.0973033924814717
0.0254,-0.0390379092309654,-0.13377368072053
0.0412,0.0145313071711821,0.0977288667026899
0.0419,-0.27857324357467,-0.0904173681775093
0.0099,-0.0698269951325315,0.0515111699950237
0.0728,-0.117001137613312,-0.125478578125173
0.007,-0.148689554296006,-0.0276512687796752
0.1529,-0.0521745132171502,0.139287077580994
0.6339,0.0327090531726059,0.337530859200219
0.228,0.122702971751414,-0.0380270226766621
0.4974,0.279129528325507,-0.0259198915001626
0.7239,0.165286285256981,0.0610655941193445
0.0336,-0.126603158415423,-0.0585714674219104
0.3005,0.0357479497891375,0.326971973618114
0.0858,-0.595837565279966,-0.230981131214411
0.0523,-0.503237023556333,-0.245780689923895
0.1382,0.0411011532436907,-0.00106154708333484
0.6895,0.0564151711282593,0.109375781905752
0.8274,0.201532267861071,0.355395687389234
0.1967,-0.0187398767339421,-0.0334358331686322
0.7045,0.335091241163101,0.288015712141166
0.0559,-0.0328863333645521,-0.0535055990123516
0.0131,0.0180244053112702,-0.133528279153044
0.0226,-0.0134821873082891,-0.155385056501295
0.0685,0.00270780762727998,0.0893527923371811
0.0195,0.091478646532144,0.13009487680677
0.064,0.0162253663880929,-0.147493752306599
0.1178,-0.0751447653434119,-0.442060995321382
0.3764,0.210298479948961,0.184886943847035
0.0185,-0.0116398374383716,0.258989675366867
0.0555,-0.0580731129308513,-0.187251519855761
0.0655,-0.462970976381372,-0.00643865835109135
0.0442,0.00669831918799571,0.095884450643924
0.0444,0.142623206126313,0.231248469440531
0.0505,0.025011426328887,0.234931999245078
0.1177,0.0517776353050828,0.0956166721375304
0.0511,0.0265282947145276,-0.0753419622344984
0.0044,-0.211469530807025,0.032173327569695
0.0109,0.0439266514925818,-0.083018641354067
0.0207,0.0398851336058277,-0.0562626575678722
0.0247,0.0758526404840823,0.000799867062734716
0.0134,-0.23188442716894,-0.220569409327145
0.044,0.073932497615042,0.0852959658196641
0.0753,-0.239996170569489,0.0195798346962681
0.0278,-0.063185185805309,-0.20618077744381
0.4331,-0.0674824720231329,0.32520557413863
0.0425,-0.100692934891962,-0.286382904569415
0.0241,-0.129396155094491,0.163306008231566
0.0133,-0.112991566468117,0.122032412100017
0.0424,-0.0806725391825171,0.0145130636572293
0.0255,-0.0174863912363205,-0.0573812581459556
0.004,-0.0910913945479468,0.0892744635308705
0.0434,-0.0443205562778542,-0.0687515592090386
0.0179,-0.0540068198030051,0.123730477136743
0.0156,0.119236599172495,-0.0564115331397409
0.0043,-0.137108164213537,0.117874643149355
0.0375,0.07592691565134,0.512810009649107
0.003,0.417808183906849,-0.614487797461429
0.0315,-0.275048829663267,0.0605375316169783
0.0135,-0.200543028531019,0.0404987400832115
0.03,0.0429727408724087,0.17056240978792
0.0227,-0.1534130056564,0.0748744773718406
0.0048,-0.158027292030761,-0.00688542639341486
0.0113,-0.136040564197068,-0.489723091091612
0.0383,-0.314638792567011,0.705936334776157
0.03,0.163303368507133,0.286304617760848
0.0085,-0.00759116021177761,-0.133802993266701
0.0045,-0.32990376233364,0.344476038545649
0.0129,-0.0357154424038333,-0.0286957535413861
0.0055,-0.0568869907950058,-0.0277641950438374
0.0359,0.137850622974196,0.163018576638805
0.0243,0.0590034553051227,0.146245745737453
0.0245,-0.0219919123642353,-0.0120283632075679
0.038,0.07765459220481,0.263502679014061
0.0124,0.115072324953995,0.110607310943411
0.0084,0.148012889061752,0.0379863133510021
0.0102,-0.041595240937053,0.228196249075385
0.0538,-0.0114422797992151,0.135737008479272
0.0095,-0.00688042874551795,0.0501926181196819
0.006,-0.0476386788261662,-0.00418485756428955
0.0049,0.0436948559905408,0.053202020575426
0.0127,-0.0914774620371463,-0.0428520736850349
0.0035,0.00105348350714943,0.00744985073052962
0.0042,-0.0636194426851815,-0.00145726325472495
0.0039,-0.071569886028207,-0.0924893428451359
0.0122,-0.10988283174402,-0.345620784350789
0.0089,0.00838818268745881,0.0322761403777689
1e-04,-0.154800379264387,-0.0232717890821372
0.0184,-0.0780844238055931,0.0635241343158244
0.0062,-0.0937087221119634,-0.067080861474246
0.0389,0.0355184738853023,-0.012280756170304
0.0321,-0.415103053774127,0.0852279622540737
0.0058,-0.0528805357210649,0.201111337791356
4e-04,0.0776670077104326,0.207318176650544
0.0363,-0.215927793941433,-0.210766932967321
0.0022,-0.15415130711457,0.117666229102017
0.0603,-0.158475665279364,0.0491563823530333
0.0289,-0.163445423708342,-0.0988468422228168
0.0234,-0.0408296760016123,-0.0743529014235468
0.0024,-0.21740414154216,0.0382212363010972
0.0355,-0.237885218878925,-0.130489152281078
0.0057,-0.129824679600781,-0.00482753310886985
0.0447,-0.171660951742724,-0.151538265731231
0.0068,-0.289608025941723,0.0449276313345962
0.0025,-0.0712762662243735,-0.01023640645582
0.0183,-0.0657820414589604,0.249429507577826
0.0169,-0.032436602017185,0.139347388181465
0.0065,0.045222345841134,0.0717728109967012
0.0078,-0.0493809531073379,-0.0626446655964541
0.0078,0.024751347490593,-0.0487378156818576
0.0089,-0.00338453160608673,-0.0598510320778529
0.0086,0.0212060179243392,0.0509121260004075
0.0044,0.0806913199906499,0.0470370974090581
0.006,0.107812393869254,0.079025975754593
0.0248,0.00965077511341941,0.0769580453268175
0.0063,-0.0954744927195399,-0.203471477745014
0.0203,0.0284827724644242,0.0816991159237854
0.003,-0.114379745565943,0.0387302083898592
0.0064,-0.105268950675553,-0.212047668087562
0.0335,-0.0435281700624863,0.154773758281222
0.0558,0.0395219636596108,0.232195780585503
0.0671,0.0893487098498032,0.0269955375583606
0.0508,0.0449678099778487,0.156743446211999
0.0871,-0.0609215846335681,-0.137024571257125
0.0465,-0.0208830188394903,-0.256578939233127
0.0038,-0.0249076486836435,0.0265488931059732
0.0519,0.00529262117578819,0.101340109130686
0.0084,-0.0589226455753752,0.0165018494265382
0.0333,-0.0520881429790915,0.061428407636495
0.0266,-0.0425805421028852,0.258052416100417
0.0204,0.100991676562132,0.199451982208603
0.073,-0.0267233939686662,0.0738793177920811
0.2611,-0.0698983043952243,-0.0605774221818536
0.0203,-0.0481626310958654,0.0152781622971991
0.0952,-0.0539242281003933,-0.0212586879614896
0.0556,-0.0399256086785616,0.210563479169636
0.0361,0.0186798833996713,0.0639715558744671
0.0556,-0.116987164730017,-0.0224403669687208
0.0128,-0.148724475335855,-0.171955919493863
0.1332,-0.155041966248536,-0.206921821134424
0.0313,-0.109922286045531,-0.0758460281148252
0.122,-0.0298010728980675,0.0319291363003802
0.0094,-0.122841866644956,-0.180273463922485
0.3318,-0.037586006645196,0.0850138251146086
0.0093,0.00818671840100141,0.00521884343564993
0.122,0.118238608304961,0.169907256104476
0.0474,-0.143020689592654,-0.00204363923685391
0.0108,-0.0645639895731911,-0.0560981945904468
0.0223,-0.183853583342886,-0.220475027586289
0.0289,-0.00670986674968341,0.162863978907675
0.0144,0.000983298903580537,-0.0328980517697217
0.0891,-0.0143728238416296,0.0694266488886941
0.0313,-0.0503609536597446,-0.0601522520247371
0.0012,0.0404121196519671,-0.0606685629153676
0.0476,-0.0923852948816883,-0.0849893615911022
0.0714,-0.0832108943010406,-0.213751392826623
0.3338,-0.236802132996432,0.559720480525144
0.0633,-0.248317580333911,0.263678241428121
0.0033,-0.00181868338661959,-0.0320826318767686
0.0122,0.245649573749643,0.0575408553356144
0.0195,0.0437612742611924,0.124273320148995
0.0029,-0.0698451103902422,-0.0755169057852978
0.0092,-0.283102300997008,-0.024191920374244
0.0295,-0.00633025767039383,0.0711710080891867
0.0391,-0.0406383675437475,0.0330718784104331
0.0159,-0.111878744940737,-0.00838329073478877
0.0066,-0.12219704727762,0.0693636376633759
0.003,0.00712907164899687,-0.0912806372456569
0.0157,-0.0663457920641768,0.0394622981238315
0.0178,0.231918303687075,0.170604768793113
0.1236,-0.022253039841126,0.0812922315291158
0.0084,-0.0206496405023959,-0.132121695817832
0.0072,-0.00120607497681877,-0.11762688154738
0.003,0.108979830935449,-0.0697056384775632
0.0067,-0.0112396031690533,0.0245897349363244
0.0016,0.0805452598637575,-0.0917196978730521
0.0092,0.0714444842545958,0.164031447093614
8e-04,0.110892717024251,0.0383009910005541
0.006,0.00364887845217002,0.0208456175301701
0.0076,-0.0106235845544131,-0.0608109645070325
0.0128,0.124729561906611,0.131905059409615
0.0093,-0.0995998811430429,0.00149994862321967
0.0167,-0.12482842459883,-0.0795782353009375
0.0114,0.0164718221119715,0.340961756142275
0.0046,0.065792718829933,-0.0699104898935903
0.0093,0.123177953339273,0.310980701540072
0.0182,0.0833858820874485,0.107159985937302
0.1557,-0.0427786250615911,0.123249192708411
0.0044,-0.0215841756664951,-0.0171838853243824
0.0076,0.0907562993055749,0.180650259001807
0.1547,-0.0431054780967565,-0.0886522807368795
0.0033,-0.0539085294308869,-0.0424687947694433
0.0045,0.000662353994974635,-0.00760759275351575
0.1726,-0.0834620722654031,0.0570862260700962
0.1345,-0.0302877436786142,-0.0455308300689912
0.1168,-0.029910965213243,0.147767693599645
0.1424,-0.0122871543826388,0.0361514261970837
0.0919,-0.034095063981562,0.236040753518659
0.156,0.00243957038100032,0.0246636702382761
0.1362,0.0435283930396267,-0.10341504672375
0.1183,0.0609459429456286,0.0276147970879796
0.0326,0.0312763069226319,0.18297963019341
0.0357,0.0145841683206845,-0.0754373067747682
0.1172,0.0105896248134194,0.0356017603810881
0.0296,0.0186902301212742,0.0792522375666498
0.0593,-0.0184105160850978,-0.0535436379897316
0.0031,-0.019143898831299,0.0972273465468829
0.109,0.0116655215272848,0.0158730779649139
0.0594,0.0488506224039205,0.085052266375826
0.1694,0.0232899996115611,0.0756091492948341
0.0422,0.0253065877003343,0.0954288870791795
0.0565,0.0492382887181564,0.0850423982548816
0.0607,0.0564204221161631,0.234133018273055
0.0055,0.00908814854250098,0.00336940398304275
0.0136,-0.0665684876284507,-0.0386190497814107
0.0062,0.10235773866244,-0.100211406970795
0.009,-0.00353453136922408,0.0197038897826383
0.0037,0.016715469721313,0.132705757277782
0.0036,0.0327056027405788,0.251108474620054
0.0052,0.0160739605559399,-0.169445804394899
0.0057,-0.0149777810984026,-0.0948633451777794
0.0065,-0.0155786565138067,0.0224008703359084
0.0115,-0.107198279713305,0.157851523135823
0.0071,0.0209107702224287,0.0836922356907757
0.0029,-0.0167716452674521,0.116669203310708
0.0121,-0.111835563470232,-0.115006970601515
0.0107,-0.0655558531029521,-0.163834310794404
0.0077,0.0306771077174413,-0.047244890662999
0.0059,0.0249271229851843,-0.072371616796427
0.0024,0.0483672257154584,-0.0429288874156866
0.0022,-0.0458873005173559,-0.173992418284528
0.0014,0.0661630495336443,0.0761285033269885
0.0064,-0.0587109142425539,-0.165659326858018
0.0042,-0.0442785769868952,-0.0143269392085235
0.0278,0.00607182814153331,0.015151671985838
1e-04,0.038690366429355,-0.125029063924163
0.0164,-0.114262151676162,-0.0728053787026692
0.0032,0.00621949727676777,-0.0706098972633551
0.0103,-0.202355353163393,-0.00215991918709446
0.0115,-0.170390684295843,-0.106535631207251
0.0032,-0.00274354380275674,-0.00714044352796006
0.004,0.0948704026244387,0.0483078482536192
0.0057,-0.0840249768315817,-0.12265424951163
0.0578,-0.0129499458173072,-0.266836969627933
0.0125,0.0719233778413845,-0.592655773556694
6e-04,0.0488932702935834,-0.162638319788911
0.009,-0.136464708637641,-0.0339397022451733
3e-04,0.0534980933866294,-0.00607249237282104
0.0825,-0.0626464841602661,-0.0163604940819841
0.0128,-0.0805333118291915,-0.142836769110868
0.0291,-0.0514195616234741,-0.336460730058691
0.0421,-0.0492092906082195,0.059227240523958
0.0275,0.0365995163939634,-0.150432575792061
8e-04,-0.0623458956505531,0.16572448909747
0.6353,0.107531513666504,0.361102659506853
0.2867,-0.160881453531523,0.0289595421703035
0.1472,-0.0391786716924318,0.0544056468263174
0.2364,-0.0806469048554183,0.171799697720337
0.1112,-0.0658451138997422,-0.190842905526562
0.0503,-0.0590647849406254,0.164040873753295
0.0484,-0.0157984875731809,0.109494911465595
0.6153,-0.0814767872563177,-0.098068387263468
0.544,0.0539339853432481,0.0811675504154135
0.1301,0.0990150463033217,0.209561786172228
0.2939,0.0493522173353318,0.162271802313802
0.2944,-0.042546267485273,0.124367954169991
0.2465,0.0287838675573176,0.250493021417271
0.1358,-0.115370662125427,0.170893439354912
0.4961,-0.0705376000196597,0.00613971937788382
0.1822,0.00196906259482435,0.261522255541376
0.6309,-0.052152126070855,0.343317866186454
0.1474,0.0688963872049355,0.212750727985444
0.0632,0.041931095565543,0.31801440588112
0.0754,0.230399211923907,0.213021124082268
0.2478,0.0046047776063747,0.0380487384037949
0.251,-0.0858611325702294,0.107941220984214
0.127,-0.0551355064202077,0.369333485556736
0.1911,-0.007892138533482,0.111849303345219
0.3128,-0.0018688184879386,0.0832666276800049
0.0031,0.0163884458379817,-0.151348367276631
0.1676,0.0306491900726975,0.161164230399224
0.0275,-0.0158231565040658,-0.0998478104474425
0.0077,0.0211460809203574,0.0649541731447658
0.1335,0.0532764706154772,0.177085021872288
0.011,0.00586179318225669,-0.14938146399092
0.0016,-0.01619841017488,0.182658998263596
0.009,0.0219499066269362,0.0734337720861378
0.0105,0.0501677154944147,0.154184112068816
0.0075,0.0672978814216651,0.0372473842217917
0.0104,0.0332590005163003,-0.0158882099386162
0.0043,0.061842865439095,0.149613662483016
0.03,0.0639347448476661,-0.0383251106947229
0.0101,0.0711452915881117,0.178947101383189
0.003,0.0855255733764047,0.084038263231841
0.0665,0.0624053141533606,-0.0533988237620471
0.0131,0.0152774521819161,0.0221748479259187
0.0431,0.0592826911202216,0.0553359237627924
0.0304,-0.0180482960833239,-0.130161263659019
0.0035,0.0843545622519884,-0.0435160033044446
0.0219,-0.22977417325088,0.142495003442916
0.0091,0.0753093966720087,-0.0124452010160876
0.0032,0.0887265935640447,0.0413917997386932
0.0121,0.119248501392073,-0.313642888951764
0.01,-0.0239533439868198,0.00612823416689934
6e-04,-0.0118188547526392,0.0122436573362279
0.0039,0.0493732259594295,0.165402963707481
0.0316,0.0418931923741974,0.00720057196545687
0.0028,0.0788463835029923,0.0961922607404555
0.0105,-0.176580027465941,0.0133205974926773
0.0092,-0.20977818617107,0.00413771889956216
0.0029,-0.0485677090908229,-0.0296202759111057
0.0106,-0.116338927171736,-0.042722612642216
0.0036,0.0897884361125052,-0.0558399996709622
0.0098,0.0147749597854141,0.0639836715022648
0.0057,0.64170251583155,0.347900131931564
0.0134,-0.0210055741160955,0.0713616842224996
0.0101,0.213278621104964,0.0712750599401197
0.0181,0.0447049851365471,0.0727751491984008
0.0071,0.0860192136220872,0.0229298506766229
0.012,0.137098573738293,0.0976268503582756
0.0056,-0.170355970162851,0.21375461650416
0.0134,0.0317008414514308,0.13027320385542
0.0021,0.126819035717222,0.117896710175175
0.0092,0.107576184121451,0.121982639516559
0.0037,0.0829135681174336,0.166239350120915
0.0046,0.178645665557436,-0.0131874248797446
0.0029,0.0540546195318423,0.12204444816435
0.0024,0.058671365805036,0.173800892280605
0.0079,-0.0274769944520232,-0.0894362989105448
0.0014,0.110644740768289,0.0436186044012272
0.0034,0.0450051193502193,-0.0781334017233184
0.0042,-0.026054531919194,0.0349983598268491
0.0075,-0.00205688772045473,-0.248978264553154
3e-04,0.08454658822431,0.0183571682938029
0.002,0.0365077186031113,-0.133090425972225
0.0046,-0.00250816616646185,0.076426099978923
0.0021,-0.0446331981217997,-0.0976719909852319
0.0037,-0.0306111817840044,-0.109584949744827
0.0013,0.0418675419812693,-0.058604805740742
0.0061,0.00648171733669159,-0.175685703674457
0.0014,0.0331915794462881,-0.0929909747860145
0.0052,0.0622741981845761,-0.0282576040596703
0.0206,0.0693998963790015,0.0451829550130172
0.0487,0.0404857426294305,-0.0231193272370587
0.0158,0.0246905485951019,-0.0753589153406375
0.0292,0.0370028244229037,-0.181059421440368
0.1445,-0.013686258167441,-0.204733070944864
0.0076,0.00729834700167167,-0.000992592314154273
0.0044,0.0307767555805505,0.029445591211978
0.1225,-0.100185784113967,0.0825210776289866
0.0415,-0.00272103733026505,-0.0274463705293155
0.2609,0.0506714646358644,-0.0122731918632808
0.0617,-0.0762648715033129,-0.0143144543350275
0.0216,0.109810479548248,-0.00169007464969262
0.1348,-0.0309289096005725,-0.197025892552567
0.1169,0.0410965356932224,-0.0043012551178303
0.0392,-0.104826563580276,-0.0951666559226185
0.0053,-0.0221320387200572,0.0221454499526956
0.2899,-0.00545575594888278,0.102822988046711
0.0278,0.118392221883921,0.00288271978121291
0.214,-0.170127784246808,-0.0760599321647032
0.1737,-0.0510303746652403,-0.0276109172832573
0.086,0.0634337051508197,0.234893710194707
0.5157,0.157857732325885,0.180388716624093
0.0073,-0.444806223048975,0.460815715772609
0.0098,0.108893138171026,-0.14370127742794
0.0017,0.10141175249241,-0.144356489056418
0.0017,-0.145229911468102,-0.0363282563719547
0.001,0.110667658046373,-0.0271573499602664
0.001,0.147080938212569,0.148556038956076
1e-04,-0.263151132625203,0.410357630612473
5e-04,0.0732355034306842,0.0460955216792609
1e-04,-0.0641779179517157,0.0519574878162232
7e-04,0.0444465837142776,0.0774395216394175
0.001,-0.0297923783576381,0.151497909958135
0.0032,0.0829937915084696,-0.208651135370353
0.0344,0.0895735397645066,-0.0382651978326622
0.014,0.0834165445591691,0.170970699189983
0.0019,0.0728603478336083,-0.0059249085997708
0.0153,-0.0339741364348926,-0.0488323418956056
0.0245,0.00680906747669965,-0.0893593935091763
0.0162,0.0834177012906521,0.148945780784631
0.0086,-0.12995590063658,-0.2539745052242
0.0201,0.0236084162032375,-0.247683975423435
0.0232,0.0945624458645322,0.0232661528033171
0.0363,0.0490116242756123,-0.106976596274741
0.0802,0.0458485329344141,0.0548802494617626
0.0207,-0.0275922322324406,-0.186808292887615
0.0272,-0.0506121706395372,-0.0290060250545858
0.0122,0.0826713613373678,-0.107822738060664
0.0266,-0.0535243590492737,0.007327049452303
0.0611,-0.0324302973437456,-0.085275089005125
0.0388,0.111731301700923,0.108972675461124
0.064,0.232647922722742,0.188170919045396
0.0129,0.0782593737582693,0.00421177472284517
0.0167,0.108747616143642,0.0771591647794783
0.044,0.0987391284883894,0.159877527258157
0.02,0.0425408135445695,-0.0798223107013245
0.0401,0.0901415396854333,-0.00114048826545732
0.0202,0.108010230930401,-0.141218967992134
0.1036,-0.0741108781327424,-0.171492393948573
0.0274,-0.107451872421547,-0.131302911090362
0.0201,0.100546889804817,-0.151283366851437
0.0368,0.115178121445072,0.0829064200133065
0.0459,0.0216197876692683,-0.159828222290877
0.1189,0.122981547841065,-0.0636976453749687
0.0118,0.0646894643409961,-0.0880694208868262
0.0108,-0.231954367558025,-0.275994449865759


==> DATA/res_vs_descriptors/lcm2007.urban_line_1.dat <==
x,y,ymin,ymax
1e-04,0.00767398952588997,-0.0588002411720918,0.0741482202238717
0.000112096314899234,0.0104934928342838,-0.0516883760527768,0.0726753617213444
0.000125655838139882,0.0131417582867043,-0.0449567568331947,0.0712402734066032
0.000140855564010553,0.0156178334115036,-0.0386092215437359,0.0698448883667432
0.000157893896586361,0.017920765737034,-0.032649711942637,0.068491243416705
0.000176993239524118,0.0200496027916476,-0.0270821954948922,0.0671814010781875
0.00019840289912731,0.0220033921036965,-0.0219105440403191,0.0659173282477122
0.000222402338574958,0.023781181201533,-0.0171383556641077,0.0647007180671737
0.000249304825792245,0.0253820176135091,-0.0127687059718619,0.0635327411988801
0.00027946152257906,0.0268049488679771,-0.00880381772422478,0.062413715460179
0.000313266068372416,0.028049022493289,-0.00524464562945603,0.0613426906160341
0.000351159718475192,0.0291132860177972,-0.00209038796571065,0.060316960001305
0.000393637103821214,0.0299967869698536,0.000662040746271571,0.0593315331934357
0.000441252687459651,0.0306985728778105,0.00301851401398111,0.05837863174164
0.000494628002036102,0.0312176912700201,0.0049880866368657,0.0574472959031746
0.000554459762742176,0.0315531896748345,0.00658317625260528,0.0565232030970638
0.000621528961633013,0.0317041156206059,0.00781944452166554,0.0555887867195462
0.00069671106202208,0.0316695166356864,0.00871533099442539,0.0546237022769473
0.000780987426022065,0.0314484402484281,0.00929125575320888,0.0536056247436474
0.000875458124397114,0.0310399339871834,0.00956857058817936,0.0525112973861874
0.000981356295935113,0.0304430453803042,0.00956837897592391,0.0513177117846845
0.00110006424377488,0.0296568219561428,0.00931034847230907,0.0500032954399766
0.00123313147879576,0.0286803112430514,0.0088116079761048,0.048549014509998
0.00138229494559247,0.0275125607693821,0.00808577261909263,0.0469393489196715
0.00154950169504753,0.026152618063487,0.00714209041532093,0.0451631457116531
0.00173693429944944,0.0245995306537184,0.00598467249750584,0.0432143888099309
0.00194703934190364,0.0228523460684283,0.00461176160676527,0.0410929305300913
0.00218255935191228,0.020910111835969,0.00301501685651737,0.0388052068154206
0.00244656860398225,0.018776611969478,0.001186222128743,0.0363670018102131
0.00274251324654573,0.0166608984372604,-0.000578737215687249,0.0339005340902081
0.0030742562850011,0.0146620113901673,-0.0021921453299102,0.0315161681102448
0.00344612800604432,0.0127612754098074,-0.00375961541384929,0.029282166233464
0.00386298250148611,0.0109400150777896,-0.00536135515177518,0.0272413853073544
0.00433026102936817,0.0091795549757227,-0.00702756387425069,0.0253866738256961
0.00485406303943934,0.00746121968521561,-0.00873054866370108,0.0236529880341323
0.00544122579009723,0.00579317303475902,-0.0103378300559265,0.0219241761254446
0.00609941359604571,0.00426657902283866,-0.0116429810784705,0.0201761391241478
0.00683721787163007,0.00284393342714516,-0.0129019911861417,0.018589858040432
0.00766426927572912,0.00147099028979101,-0.0143293128180411,0.0172712933976231
0.00859136342204653,9.35036528887586e-05,-0.015950130235797,0.0161371375415745
0.00963060179571485,-0.00134277244144909,-0.0176070168453551,0.0149214719624569
0.0107955497156158,-0.00269350968748462,-0.0189045614297214,0.0135175420547522
0.01210141340432,-0.00372235527052748,-0.0197808109555542,0.0123361004144992
0.0135652384769646,-0.00457794094689837,-0.020721678690574,0.0115657967967773
0.0152061324399702,-0.00541574148967511,-0.0219342440483441,0.0111027610689939
0.0170455141039035,-0.00639123167193555,-0.023274285942191,0.0104918225983199
0.019107393166105,-0.00771779166913483,-0.0245100013787872,0.00907441804051754
0.0214186836125117,-0.00960852736121783,-0.0259475922246073,0.00673053750217166
0.0240095550295517,-0.0117655001340402,-0.027816158953825,0.00428515868574463
0.026913826411831,-0.0138429263945295,-0.0300556760470263,0.00236982325796736
0.0301694076060392,-0.0154950225496134,-0.032162365921027,0.00117232082180022
0.033818794153299,-0.0163779108572077,-0.0333126845297977,0.000556862815382229
0.0379096219892057,-0.0165701478845367,-0.0333816278041653,0.000241332035091867
0.0424952892421291,-0.0164215802385921,-0.0330420752585784,0.000198914781394173
0.0476356532461972,-0.0161244990883309,-0.0327154623125538,0.000466464135891971
0.0533978118671642,-0.0158711956027101,-0.0326083907032819,0.000865999497861689
0.0598569793399168,-0.0158539609506867,-0.032715076330453,0.0010071544290795
0.0670974680500423,-0.0161591108184279,-0.0329397045517518,0.000621482914896006
0.0752137890747881,-0.016551460288114,-0.0332086933674069,0.000105772791178977
0.0843118858489199,-0.016905198350597,-0.0334820602172364,-0.000328336483957564
0.0945105170586876,-0.0171047529035515,-0.0336899965938307,-0.000519509213272294
0.105942806815,-0.017034551844652,-0.0337231696243314,-0.000345934064972651
0.11875798234043,-0.016579023071573,-0.0334371109923116,0.000279064849165577
0.133123321852304,-0.015622594481989,-0.0326689676522519,0.00142377868827383
0.149226338067879,-0.0140518621011507,-0.0312666619305375,0.00316293772823607
0.167277225833165,-0.0119978209966177,-0.0294341468742245,0.00543850488098904
0.187511605824647,-0.00959617389226798,-0.027404653263573,0.00821230547903708
0.210193600137806,-0.00684997207306675,-0.0252420770828105,0.011542132936677
0.23561927990851,-0.00376226682397934,-0.0230089246101649,0.0154843909622063
0.264120529969551,-0.000336109429971023,-0.0207595459139786,0.0200873270540366
0.296069380988192,0.00342544882399291,-0.0185349259664506,0.0253858236144365
0.331882865632736,0.00751935665294718,-0.0163607006420182,0.0313994139479125
0.372028462156272,0.0119425627719265,-0.0142485597486226,0.0381336852924756
0.417030196453471,0.0166920158959656,-0.0121997795171775,0.0455838113091086
0.467475482241375,0.0217646647400991,-0.0102092347656588,0.053738564245857
0.524022788650003,0.0271574580193618,-0.00826875485583337,0.062583670894557
0.587410235308853,0.0328673444487885,-0.00636942250191793,0.072104111399495
0.658465227122141,0.0388912727434137,-0.00450290514903089,0.0822854506358583
0.738115254496789,0.0452261916182724,-0.0026620906332758,0.0931144738698206
0.8274,0.051869049788399,-0.000841294379945824,0.104579393956744


==> DATA/res_vs_descriptors/lcm2007.urban_line_2.dat <==
x,y,ymin,ymax
1e-04,0.0679775519965004,-0.0208569271234734,0.156812031116474
0.000112096314899234,0.0688049167581295,-0.0142933586982008,0.15190319221446
0.000125655838139882,0.0695424530103308,-0.00809893184102999,0.147183837861692
0.000140855564010553,0.0701912146144186,-0.00227644887830318,0.14265887810714
0.000157893896586361,0.070752255431707,0.00317114924437016,0.138333361619044
0.000176993239524118,0.0712266293235103,0.00824088722752002,0.134212371419501
0.00019840289912731,0.0716153901511425,0.012929917562742,0.130300862739543
0.000222402338574958,0.071919591775918,0.0172357585803859,0.12660342497145
0.000249304825792245,0.0721402880591508,0.0211566268392937,0.123123949279008
0.00027946152257906,0.0722785328621553,0.0246918786187235,0.119865187105587
0.000313266068372416,0.0723353800462455,0.0278425647910382,0.116828195301453
0.000351159718475192,0.0723118834727358,0.0306120834773286,0.114011683468143
0.000393637103821214,0.0722090970029401,0.0330068847542822,0.111411309251598
0.000441252687459651,0.0720280744981729,0.0350371445489353,0.10901900444741
0.000494628002036102,0.0717698698197482,0.0367172901863615,0.106822449453135
0.000554459762742176,0.0714355368289802,0.0380662430035184,0.104804830654442
0.000621528961633013,0.0710261293871833,0.0391072595672926,0.102944999207074
0.00069671106202208,0.0705427013556714,0.0398673087463289,0.101218093965014
0.000780987426022065,0.0699863065957589,0.0403760061420265,0.0995966070494913
0.000875458124397114,0.0693579989687599,0.0406642124665552,0.0980517854709646
0.000981356295935113,0.0686588323359886,0.0407624565921074,0.0965552080798698
0.00110006424377488,0.0678898605587593,0.0406993484627749,0.0950803726547437
0.00123313147879576,0.067052137498386,0.0405001054255709,0.0936041695712012
0.00138229494559247,0.0661467170161831,0.0401852491182562,0.09210818491411
0.00154950169504753,0.0651746529734646,0.0397694650730055,0.0905798408739237
0.00173693429944944,0.0641369992315448,0.0392605740238208,0.0890134244392688
0.00194703934190364,0.063034809651738,0.0386585543347295,0.0874110649687464
0.00218255935191228,0.0618691380953581,0.0379545861763646,0.0857836900143517
0.00244656860398225,0.0606389181252806,0.0371315664401047,0.0841462698104565
0.00274251324654573,0.0592562356001485,0.0362176229322438,0.0822948482680531
0.0030742562850011,0.0576969871374279,0.0351735187570717,0.080220455517784
0.00344612800604432,0.0559923197121165,0.0339142194391628,0.0780704199850701
0.00386298250148611,0.0541733802992122,0.0323886417910733,0.0759581188073511
0.00433026102936817,0.0522713158737127,0.0306125325233007,0.0739300992241247
0.00485406303943934,0.0503172734106159,0.0286790040812205,0.0719555427400113
0.00544122579009723,0.0480656478235756,0.0265085836470172,0.0696227120001339
0.00609941359604571,0.0445137632769623,0.0232526299056118,0.0657748966483128
0.00683721787163007,0.0401207093581844,0.0190782543106198,0.0611631644057489
0.00766426927572912,0.0355257426920112,0.0144106176009196,0.0566408677831028
0.00859136342204653,0.0313681199032123,0.00992781371646873,0.0528084260899558
0.00963060179571485,0.0282870976165571,0.00655197312199404,0.0500222221111201
0.0107955497156158,0.02603327134025,0.00436923217217773,0.0476973105083223
0.01210141340432,0.0235441362229551,0.00208402256279297,0.0450042498831172
0.0135652384769646,0.021178557210615,-0.00039552523382352,0.0427526396550536
0.0152061324399702,0.0193232812939948,-0.00275162736208785,0.0413981899500775
0.0170455141039035,0.0183650554638596,-0.00419703087101735,0.0409271417987366
0.019107393166105,0.0186850685372647,-0.00375561542653819,0.0411257525010676
0.0214186836125117,0.0203057781896534,-0.00152933447289511,0.0421408908522019
0.0240095550295517,0.0228126473654725,0.00136295323864321,0.0442623414923018
0.026913826411831,0.0257690806231106,0.00410277241074912,0.047435388835472
0.0301694076060392,0.028738482520956,0.00646466677060343,0.0510122982713086
0.033818794153299,0.031286692188584,0.00865548935369587,0.0539178950234722
0.0379096219892057,0.0335057626660637,0.011039326481471,0.0559721988506564
0.0424952892421291,0.0357887110811746,0.0135775022817108,0.0579999198806384
0.0476356532461972,0.0383176725027028,0.0161459292475044,0.0604894157579012
0.0533978118671642,0.0412747819994346,0.0189076181665206,0.0636419458323485
0.0598569793399168,0.0448421746401559,0.0223094068831491,0.0673749423971627
0.0670974680500423,0.0490169094480495,0.0265917487809553,0.0714420701151437
0.0752137890747881,0.0535140473616428,0.0312537427497399,0.0757743519735458
0.0843118858489199,0.0585110525111447,0.0363581539532471,0.0806639510690423
0.0945105170586876,0.0642098228866867,0.0420457230718615,0.0863739227015119
0.105942806815,0.0708122564784005,0.0485100101474,0.0931145028094011
0.11875798234043,0.0785202512764178,0.055991529339016,0.10104897321382
0.133123321852304,0.0875357052708703,0.064755363692416,0.110316046849325
0.149226338067879,0.0980563315858708,0.075050908883858,0.121061754287884
0.167277225833165,0.109813891230202,0.086512426725245,0.133115355735158
0.187511605824647,0.122549789727506,0.0987509887145785,0.146348590740433
0.210193600137806,0.13626522215961,0.111686478617866,0.160843965701354
0.23561927990851,0.150961383608341,0.125240637369031,0.176682129847652
0.264120529969551,0.166639469155526,0.139346105654416,0.193932832656637
0.296069380988192,0.183300673882992,0.153953384936515,0.212647962829469
0.331882865632736,0.200946192872565,0.169033488823509,0.232858896921621
0.372028462156272,0.219577221206072,0.184576068093802,0.254578374318342
0.417030196453471,0.23919495396534,0.200584689966522,0.277805217964158
0.467475482241375,0.259800586232195,0.217071476346992,0.302529696117398
0.524022788650003,0.281395313088465,0.234052619011122,0.328738007165808
0.587410235308853,0.303980329615976,0.251545307535704,0.356415351696249
0.658465227122141,0.327556830896555,0.269565950077955,0.385547711715155
0.738115254496789,0.352126012012029,0.288129323895476,0.416122700128583
0.8274,0.377689068044225,0.307248298451811,0.448129837636638


==> DATA/sources_of_inaccuracy.csv <==
area,rainfall,flow,bfihost,bfi
3,4.79498351090817,2.975,0.3,0.39
4,19.53049847793,13.187,0.324,0.47
4,16.7638508371385,11.897,0.351,0.3
4,25.0938609842719,15.2,0.367,0.55
3,13.6390918315576,9.1,0.436,0.29
4,19.8822678843227,16.205,0.359,0.22
3,13.3775684931507,7.148,0.386,0.23
4,27.8237569761542,4.971,0.377,0.59
1,3.59657914764079,2.924,0.397,0.28
4,53.9518074581431,50.258,0.363,0.57
3,8.70643074581431,6.272,0.385,0.43
4,17.0826991374937,6.025,0.356,0.4
2,8.19610920852359,6.913,0.389,0.25
2,8.1103595890411,6.952,0.333,0.28
3,15.3224251648909,4.784,0.349,0.35
1,1.01017884322679,0.482,0.684,0.45
0,0.580945585996956,0.267,0.488,0.4
1,5.35678082191781,5.098,0.38,0.24
1,4.56909056316591,4.348,0.385,0.21
4,57.9963692288179,45.633,0.4,0.5
4,21.6279268138001,19.374,0.388,0.59
4,34.3597222222222,31.525,0.4,0.59
3,19.4380232115677,4.894,0.39,0.42
4,101.10672564688,73.767,0.414,0.54
4,26.2228881278539,20.727,0.362,0.29
0,1.35162988330797,0.88,0.277,0.29
4,102.930349441908,90.811,0.418,0.61
2,4.33190639269406,3.227,0.433,0.31
4,27.2389047437849,5.657,0.361,0.42
1,3.88934550989345,3.545,0.397,0.22
1,2.37196220192796,1.725,0.392,0.25
0,0.228336504312532,0.181,0.714,0.73
4,16.0383434804668,14.012,0.451,0.35
4,26.4054889649924,19.72,0.434,0.39
3,5.7054794520548,2.707,0.577,0.54
4,9.34950532724505,5.551,0.587,0.45
3,4.55717275494673,2.896,0.352,0.41
0,0.606291222729579,0.372,0.296,0.47
1,1.12595129375951,0.477,0.654,0.58
2,4.20419520547945,2.656,0.529,0.37
0,0.720601851851852,0.32,0.606,0.49
2,2.0722602739726,1.031,0.64,0.55
1,0.93185438863521,0.365,0.661,0.65
1,0.94290969051243,0.508,0.363,0.45
4,95.3759227549467,56.354,0.484,0.58
4,42.2183282597666,23.042,0.452,0.55
4,23.2741945712836,9.359,0.424,0.5
4,19.0709791983765,14.671,0.451,0.55
4,51.3375380517504,29.657,0.47,0.58
4,101.524695585997,65.696,0.485,0.59
4,18.1561390157281,6.078,0.411,0.51
2,5.93324454591578,2.517,0.448,0.61
3,8.73498224251649,6.093,0.498,0.44
4,66.2121765601218,38.497,0.484,0.58
2,3.30111618467783,2.25,0.449,0.62
3,9.41990106544901,7.753,0.482,0.48
1,1.45906265854896,1.008,0.387,0.55
1,1.35197869101979,0.807,0.321,0.56
0,0.434753932014206,0.26,0.518,0.43
3,7.83739218670726,7.268,0.445,0.53
1,1.54776763064434,1.285,0.432,0.62
4,13.8350076103501,8.769,0.505,0.59
4,28.0995433789954,16.887,0.511,0.57
3,5.02568493150685,2.827,0.474,0.52
3,5.42063039066464,3.233,0.567,0.71
1,2.275399543379,1.584,0.396,0.49
1,1.21351788432268,0.576,0.549,0.47
2,2.44437785388128,0.941,0.587,0.67
1,1.38819127346525,0.792,0.454,0.34
2,2.50935438863521,1.72,0.641,0.64
3,7.40764967021816,5.036,0.435,0.45
4,11.7936009639777,6.751,0.614,0.72
4,8.36821410451547,4.953,0.522,0.63
4,13.6985667174023,8.173,0.62,0.73
4,35.6840436326738,21.108,0.584,0.68
4,22.85933536276,14.433,0.573,0.67
4,15.3010210553019,10.111,0.565,0.68
3,5.46232876712329,3.282,0.562,0.74
3,6.29737442922374,4.004,0.46,0.67
2,3.49191400304414,2.739,0.435,0.6
4,48.1341958396753,37.264,0.506,0.53
4,63.1506849315068,47.346,0.507,0.52
4,26.9339802130898,23.43,0.459,0.48
1,0.898354261796043,0.529,0.464,0.38
2,4.33916793505835,3.823,0.512,0.49
2,4.98477929984779,3.836,0.452,0.54
3,12.2249492643328,12.223,0.4,0.43
3,8.20554287163876,6.022,0.427,0.44
1,1.68989726027397,1.279,0.284,0.37
2,3.47127092846271,2.225,0.554,0.55
2,3.96461187214612,2.348,0.551,0.58
4,16.87883688483,13.308,0.539,0.53
2,3.90131912734652,3.33,0.471,0.54
2,3.03551496702182,1.72,0.601,0.52
4,24.9524353120244,19.551,0.517,0.5
4,16.8361237950279,12.872,0.54,0.53
2,4.75951293759513,4.046,0.501,0.51
1,1.12252663622527,0.585,0.57,0.48
2,5.56506849315068,5.449,0.512,0.44
0,0.199771689497717,0.131,0.546,0.33
4,7.79807204464739,4.092,0.609,0.63
2,3.20710616438356,1.64,0.573,0.59
1,1.37557077625571,0.578,0.634,0.57
0,0.399797057331304,0.186,0.561,0.44
0,0.72279299847793,0.326,0.566,0.4
0,0.767567224759006,0.509,0.628,0.57
1,0.772260273972603,0.309,0.589,0.55
1,3.2193429731101,2.705,0.433,0.57
0,0.58550862506342,0.486,0.462,0.58
4,163.777587519026,141.989,0.437,0.64
0,0.846673642820903,0.555,0.529,0.64
1,1.44867135971588,1,0.478,0.58
4,207.129325215627,172.512,0.473,0.64
4,71.0721080669711,59.205,0.442,0.63
3,4.71727549467276,2.648,0.622,0.59
4,12.621099695586,8.034,0.532,0.53
4,24.8654077879249,12.674,0.439,0.44
4,78.5857432775241,74.55,0.418,0.63
3,7.7267630644343,5.41,0.466,0.44
2,3.73316210045662,3.283,0.434,0.39
2,4.38432267884323,3.085,0.404,0.42
4,40.585901826484,47.022,0.423,0.66
3,8.40198503297819,6.127,0.431,0.39
3,12.5134132420091,10.148,0.392,0.23
2,2.61409183155758,1.59,0.592,0.64
3,8.82990867579909,7.026,0.437,0.43
3,19.11333079655,15.918,0.403,0.26
4,15.4794520547945,13.032,0.489,0.47
0,0.600583460172501,0.419,0.574,0.45
1,1.59760273972603,1.198,0.591,0.43
1,0.933536276002029,0.425,0.587,0.46
3,6.0023465246068,3.709,0.631,0.57
0,0.63039066463724,0.459,0.583,0.38
4,32.1756088280061,17.347,0.429,0.4
4,36.3752853881279,43.767,0.364,0.56
3,15.8291159309995,14.498,0.328,0.33
3,6.88546423135464,7.148,0.432,0.41
3,16.9543378995434,6.83,0.414,0.46
0,0.669560185185185,0.39,0.574,0.47
4,28.1805714104516,22.806,0.487,0.51
3,9.78290208016235,10.152,0.447,0.47
2,5.95687468290208,5.284,0.433,0.28
4,34.8239726027397,29.57,0.51,0.52
1,1.97076357179097,1.366,0.581,0.51
2,5.89084538305429,3.552,0.378,0.34
4,12.732369355657,6.447,0.511,0.68
1,1.85755961440893,1.309,0.435,0.48
3,4.48972602739726,2.198,0.359,0.54
3,6.13099315068493,4.184,0.411,0.41
1,1.24337899543379,0.943,0.578,0.44
0,0.817605276509386,0.671,0.329,0.34
0,0.880460426179604,0.73,0.557,0.42
0,0.385337392186707,0.209,0.369,0.53
0,0.32429604261796,0.179,0.693,0.6
3,7.06570268899036,5.394,0.507,0.44
3,7.64497716894977,4.848,0.488,0.51
4,32.8487347792998,24.303,0.458,0.43
3,8.90315829528158,6.92,0.504,0.45
1,3.47103310502283,2.144,0.466,0.5
3,13.2004693049214,12.876,0.462,0.37
4,20.5700786402841,14.633,0.436,0.37
1,1.70724251648909,0.834,0.363,0.37
0,1.00177891933029,0.91,0.467,0.51
3,13.2078893962456,7.714,0.432,0.5
0,0.184674657534247,0.112,0.491,0.16
0,0.589659436834094,0.515,0.366,0.18
0,0.466788749365804,0.428,0.485,0.39
0,0.0761130136986301,0.083,0.319,0.15
0,0.0539066463723998,0.047,0.609,0.22
0,0.0924641679350584,0.075,0.606,0.2
1,2.92941400304414,2.421,0.446,0.5
0,0.17089802130898,0.158,0.368,0.15
4,10.4372146118721,6.313,0.399,0.4
1,1.41111111111111,0.953,0.365,0.33
1,1.66227803145611,0.889,0.309,0.31
2,2.45555555555556,1.618,0.561,0.53
3,7.00012683916793,4.393,0.361,0.36
2,2.94168569254186,1.575,0.428,0.52
4,8.75856164383562,4.463,0.567,0.54
2,3.05073566717402,1.339,0.592,0.55
0,0.267376966007103,0.159,0.352,0.61
0,0.395547945205479,0.19,0.514,0.65
2,3.9402270421106,2.32,0.551,0.53
1,2.11187214611872,1.335,0.377,0.51
1,0.893157026889904,0.548,0.431,0.45
1,0.93013698630137,0.487,0.51,0.38
1,0.992513318112633,0.768,0.343,0.29
3,4.04642313546423,2.251,0.56,0.55
4,6.94098807711821,2.943,0.489,0.54
0,0.511770674784373,0.148,0.47,0.48
3,3.69622019279554,1.497,0.52,0.5
1,0.609455859969559,0.207,0.379,0.36
2,2.24714611872146,0.955,0.536,0.48
1,1.21878488077118,0.557,0.525,0.62
1,1.56265854895992,0.766,0.527,0.58
0,1.27909056316591,0.659,0.392,0.32
1,1.31438356164384,1.004,0.418,0.5
4,25.0875190258752,16.148,0.517,0.55
4,14.84382927448,9.652,0.507,0.54
4,55.365296803653,37.683,0.496,0.5
4,20.6650811770675,15.282,0.443,0.39
4,32.9452054794521,20.91,0.458,0.45
4,132.941717402334,81.819,0.495,0.52
4,71.1009639776763,42.626,0.513,0.52
3,9.86672374429224,6.636,0.443,0.47
4,11.7683599695586,9.128,0.429,0.42
3,6.10445205479452,3.752,0.531,0.5
2,6.90680492135972,3.884,0.412,0.45
3,6.46458016235414,3.385,0.563,0.5
2,2.75462962962963,1.309,0.597,0.45
1,2.06906392694064,1.944,0.421,0.33
3,5.23290842212075,3.144,0.538,0.57
1,2.62526636225266,1.655,0.482,0.57
3,7.35286656519533,5.076,0.395,0.47
4,107.071917808219,67.253,0.496,0.5
4,12.9833206494165,6.722,0.518,0.51
2,2.40433155758498,1.042,0.388,0.31
2,4.02860223236936,2.422,0.437,0.41
3,5.10920852359209,2.866,0.391,0.41
1,1.47253932014206,1.443,0.37,0.25
3,3.90239726027397,1.84,0.518,0.49
0,0.263708143074581,0.207,0.392,0.43
1,2.97430872653475,1.723,0.393,0.46
4,16.9931506849315,8.479,0.504,0.57
3,5.53130707762557,2.925,0.456,0.5
2,5.71981227803146,3.731,0.39,0.5
4,17.0921575342466,10.45,0.5,0.54
4,15.3580035514967,8.693,0.393,0.44
1,1.92446727549467,1.212,0.413,0.47
0,0.716590563165906,0.562,0.302,0.38
3,4.92738457635718,2.423,0.427,0.45
3,5.94566210045662,2.151,0.333,0.36
3,7.23351725012684,3.318,0.347,0.37
0,0.88099632166413,0.573,0.382,0.49
4,9.92928716387621,5.882,0.395,0.47
4,70.0916286149163,45.263,0.318,0.38
2,3.52847539320142,0.97,0.316,0.56
4,32.6824105783866,22.299,0.31,0.4
4,27.3183567985794,20.918,0.298,0.34
3,11.1119672754947,8.034,0.274,0.33
4,13.5860254946728,10.722,0.27,0.32
3,6.51772260273973,2.59,0.335,0.58
4,10.2586187214612,6.031,0.322,0.32
2,5.71908295281583,4.482,0.266,0.25
2,3.02283105022831,1.75,0.305,0.27
1,2.23557838660578,1.899,0.273,0.32
2,2.92998477929985,2.127,0.298,0.34
1,2.75290461694571,1.635,0.28,0.27
0,1.1027397260274,0.815,0.282,0.35
4,33.528963723998,17.234,0.311,0.3
1,1.16501775748351,0.326,0.312,0.29
1,1.34454274479959,0.791,0.371,0.67
0,0.1912100456621,0.07,0.312,0.31
3,9.66428843226788,8.196,0.268,0.5
3,5.86520547945205,3.971,0.31,0.27
4,19.4403094875698,11.29,0.342,0.42
2,2.14982876712329,0.93,0.37,0.5
3,6.97171803652968,3.938,0.3,0.33
1,2.12568176052765,1.23,0.362,0.46
3,4.20552701674277,1.606,0.331,0.49
1,1.30324074074074,0.777,0.293,0.35
1,1.12716260781329,0.55,0.333,0.45
4,14.9329337899543,7.953,0.338,0.42
4,27.3369006849315,15.02,0.351,0.47
0,1.02252980720446,0.573,0.243,0.24
4,29.1173515981735,18.457,0.354,0.35
3,10.8594875697615,7.688,0.277,0.24
0,0.688641552511416,0.562,0.227,0.13
3,5.10731861998985,1.625,0.398,0.51
3,4.51908295281583,1.892,0.381,0.42
2,3.076950152207,2.336,0.241,0.22
1,1.78538812785388,0.751,0.499,0.54
4,21.1520801623541,14.385,0.321,0.44
4,38.7184170471842,20.823,0.374,0.39
0,0.603088533739219,0.418,0.237,0.19
0,1.25515918315576,0.994,0.261,0.23
3,11.76875,9.05,0.283,0.42
0,0.389523084728564,0.198,0.524,0.58
2,3.04851598173516,0.885,0.437,0.41
1,1.47153094875698,0.426,0.472,0.43
0,0.758143074581431,0.625,0.24,0.23
1,3.329299847793,3.009,0.232,0.64
3,4.26164383561644,2.066,0.382,0.43
3,4.3896499238965,2.514,0.897,0.96
4,8.36865169964485,5.284,0.808,0.74
1,1.26603247082699,0.673,0.878,0.96
3,5.7945205479452,0.277,0.952,0.9
3,5.49467275494673,0.249,0.955,0.93
2,2.92820903094876,0.607,0.819,0.97
0,0.311120624048706,0.103,0.433,0.35
1,0.916761796042618,0.25,0.883,0.87
3,5.53736047691527,2.2,0.897,0.98
0,0.546592465753425,0.714,0.858,0.95
1,0.893845129375951,0.321,0.74,0.71
1,1.41130136986301,1.194,0.632,0.31
1,1.16684741248097,1.182,0.807,0.94
1,0.740753424657534,0.104,0.949,0.9
0,0.3804683536276,0.022,0.959,0.91
4,14.7734842719432,7.811,0.407,0.48
4,27.987084601725,17.267,0.386,0.39
4,60.1024257990868,37.699,0.476,0.54
4,29.7329084221207,17.817,0.527,0.53
2,4.86729452054795,2.706,0.325,0.47
4,11.9933409436834,5.117,0.416,0.48
4,32.4819888381532,22.224,0.42,0.38
4,94.5010464231355,52.131,0.439,0.45
0,0.59152397260274,0.345,0.341,0.49
2,2.85408105022831,0.581,0.34,0.39
1,1.57191780821918,0.698,0.265,0.44
0,0.952663622526636,0.294,0.384,0.38
4,17.7415017757483,9.257,0.547,0.62
4,39.5411878488077,16.457,0.604,0.69
1,1.48226154236428,0.642,0.37,0.4
1,1.56007420091324,0.563,0.382,0.39
0,0.463137366818874,0.159,0.303,0.33
0,0.707372526636225,0.225,0.267,0.32
0,0.50416032470827,0.11,0.65,0.12
4,31.8670725520041,16.521,0.492,0.56
4,22.6301369863014,12.854,0.464,0.54
2,2.88804540842212,1.364,0.539,0.48
4,14.8118340943683,10.444,0.342,0.35
4,8.44315068493151,4.264,0.494,0.55
3,4.24324581430746,1.941,0.491,0.44
4,19.2309424150178,13.794,0.366,0.38
4,22.9798325722983,15.217,0.408,0.48
4,13.6278633942161,8.451,0.455,0.5
4,6.85936073059361,3.44,0.533,0.57
3,8.88762049720954,4.462,0.606,0.41
0,1.00740772450533,0.18,0.252,0.43
1,0.792732115677321,1.25,0.466,0.39
4,21.630435058346,16.567,0.386,0.32
3,10.3033770928463,6.663,0.385,0.37
0,0.177340182648402,0.618,0.755,0.95
1,1.52439117199391,0.575,0.433,0.48
4,38.4731735159817,16.989,0.608,0.7
1,1.69512937595129,1.055,0.495,0.61
4,18.7530124302385,14.353,0.366,0.34
1,0.970224505327245,0.454,0.444,0.4
0,0.559227549467275,0.565,0.308,0.18
2,3.38682775240994,0.502,0.471,0.7
3,6.35049784373415,3.579,0.586,0.69
0,0.219606164383562,0.11,0.309,0.32
1,1.32758751902588,0.801,0.536,0.5
3,8.40426179604262,5.087,0.357,0.45
1,1.11290588533739,0.668,0.355,0.53
2,3.6833904109589,2.222,0.422,0.58
1,1.81419330289193,0.842,0.691,0.67
2,3.37777777777778,1.607,0.429,0.43
1,1.5689497716895,0.437,0.511,0.65
2,2.53044140030441,1.122,0.42,0.44
3,3.29502790461695,13.125,0.516,0.11
1,2.98040334855403,1.47,0.522,0.44
4,15.4623287671233,8.664,0.416,0.49
0,1.0972697869102,0.827,0.258,0.37
2,1.62166095890411,0.576,0.616,0.57
2,3.8205162354135,2.189,0.605,0.5
1,1.01516996448503,0.317,0.487,0.38
1,1.37945839675292,0.582,0.401,0.45
1,1.4304604261796,0.635,0.327,0.5
3,4.3187468290208,4.849,0.401,0.16
4,36.0890728056824,20.278,0.436,0.48
1,2.74422564687976,1.383,0.364,0.51
0,0.294929604261796,0.27,0.887,0.91
1,1.16278538812785,0.579,0.426,0.53
3,3.70556506849315,3.254,0.496,0.32
2,2.27868784880771,0.493,0.764,0.53
1,1.71226534753932,0.596,0.525,0.52
4,30.1978691019787,20.199,0.525,0.55
4,26.9901065449011,18.73,0.402,0.54
0,0.538834982242516,0.159,0.535,0.53
0,0.473189370877727,0.289,0.654,0.31
2,2.38349822425165,0.893,0.478,0.43
1,1.5519453957382,0.884,0.315,0.35
3,4.62013698630137,1.696,0.413,0.48
2,3.40659880771182,1.57,0.422,0.46
4,10.7498573059361,4.072,0.684,0.82
2,6.11818873668189,3.903,0.361,0.45
4,29.310629122273,17.727,0.416,0.41
4,17.7836821410452,12.989,0.381,0.37
1,1.83135464231355,1.085,0.486,0.34
4,9.04920725520041,4.832,0.349,0.41
1,1.09326198630137,0.437,0.512,0.63
3,3.19570554287164,1.384,0.367,0.34
1,1.75702054794521,0.906,0.688,0.69
3,10.8013045408422,10.758,0.386,0.27
4,16.5655986808727,10.927,0.379,0.41
4,25.2180682394723,16.454,0.52,0.49
4,33.5970922120751,16.154,0.611,0.71
2,5.57762557077626,2.108,0.365,0.47
3,4.04192034500254,1.132,0.464,0.5
4,9.39269406392694,5.297,0.497,0.6
4,32.2258688483004,19.179,0.496,0.65
4,8.22393455098934,4.447,0.473,0.71
4,104.781836631152,52.042,0.518,0.65
4,12.9305555555556,7.568,0.555,0.62
4,180.408422120751,86.046,0.505,0.63
4,24.3740487062405,12.986,0.565,0.64
4,29.0726154236428,12.732,0.52,0.68
4,13.3619672754947,6.333,0.521,0.69
4,10.9034119736175,2.402,0.787,0.78
3,4.724600456621,1.752,0.759,0.7
3,5.33130390664637,1.572,0.382,0.53
4,26.1856925418569,13.955,0.528,0.61
4,68.8706240487062,36.285,0.512,0.66
3,7.15423642820903,3.675,0.498,0.55
4,36.5138254693049,18.707,0.55,0.66
4,194.96946347032,90.709,0.502,0.65
3,5.6890537798072,3.356,0.678,0.75
4,8.31903855910705,2.834,0.403,0.4
3,3.50230847285642,1.529,0.432,0.42
4,7.61998985286657,3.104,0.446,0.52
3,4.09048706240487,1.922,0.409,0.52
4,9.68036529680365,2.705,0.406,0.35
1,1.07724505327245,0.381,0.377,0.38
0,0.195243531202435,0.078,0.354,0.42
2,5.17037671232877,3.608,0.455,0.52
1,1.39640410958904,0.59,0.821,0.77
0,0.341451040081177,0.276,0.403,0.46
2,2.41809360730594,0.694,0.762,0.68
2,2.63018138001015,0.661,0.876,0.84
3,8.48408168442415,4.989,0.408,0.44
1,1.70953830542872,1.141,0.426,0.31
1,1.83263571790969,0.747,0.511,0.44
1,1.45247336377473,0.631,0.403,0.44
1,1.20865201674277,0.729,0.302,0.36
4,12.4286529680365,6.462,0.461,0.55
1,0.682064941653983,0.319,0.914,0.92
3,5.645700152207,1.688,0.831,0.77
2,2.8898401826484,1.96,0.651,0.77
2,1.76689497716895,0.717,0.714,0.69
2,3.52612886859462,1.434,0.464,0.49
1,1.62125824454592,0.465,0.748,0.63
2,2.65163654236428,0.901,0.775,0.7
3,3.88169076610857,1.202,0.593,0.65
3,6.02029426686961,2.33,0.464,0.55
1,1.36164383561644,0.639,0.455,0.49
2,2.00304414003044,0.744,0.353,0.45
1,1.19197108066971,0.427,0.448,0.5
0,0.654794520547945,0.457,0.835,0.71
1,1.49438736681887,0.178,0.751,0.74
2,4.30187721968544,1.894,0.442,0.47
2,2.98040334855403,0.966,0.374,0.43
4,36.5541761796043,18.894,0.55,0.63
2,2.98943112633181,1.325,0.74,0.71
0,0.290290461694571,0.17,0.426,0.44
1,0.96103500761035,0.311,0.623,0.7
4,26.2611618467783,11.962,0.409,0.55
2,2.08525494672755,0.626,0.584,0.63
4,18.14066463724,13.845,0.472,0.68
3,3.81557584982243,2.098,0.4,0.61
3,3.71462138508371,1.356,0.445,0.49
3,5.06940639269406,3.689,0.443,0.63
4,33.8231861998985,17.57,0.55,0.63
2,2.30041856925419,0.957,0.36,0.41
3,4.42742262810756,2.572,0.4,0.72
3,4.73192541856926,1.59,0.758,0.73
4,22.4933536276002,9.662,0.402,0.52
4,31.1506551243024,23.368,0.488,0.7
0,0.658041286149163,0.303,0.474,0.58
3,4.33133244545916,1.203,0.446,0.4
0,0.464440639269406,0.046,0.499,0.87
0,0.258536276002029,0.077,0.798,0.88
0,0.0643708777270421,0.011,0.881,0.78
3,6.51103500761035,3.293,0.483,0.53
0,0.620126204972095,0.293,0.551,0.49
1,0.713184931506849,0.697,0.841,0.79
3,3.39031582952816,0.919,0.824,0.75
4,26.3110413495687,14.803,0.574,0.68
2,2.07927447995941,0.809,0.844,0.81
2,2.37301179604262,0.305,0.88,0.85
1,1.69840182648402,0.642,0.713,0.88
1,1.22176560121766,0.458,0.82,0.9
1,1.06673325722983,0.538,0.558,0.5
1,1.3537100456621,0.557,0.52,0.51
0,0.531303906646372,0.138,0.626,0.52
3,5.80950342465753,1.899,0.592,0.69
3,4.05729642313546,1.374,0.534,0.43
3,4.16875,1.293,0.756,0.59
1,1.33997970573313,0.506,0.568,0.64
2,2.58309868087265,0.8,0.76,0.78
1,0.922387113140538,0.561,0.809,0.91
1,1.37739408929477,0.349,0.841,0.74
1,0.748332064941654,0.27,0.522,0.45
0,0.406709791983765,0.13,0.946,0.74
0,0.223011796042618,0.071,0.338,0.49
1,1.05048198883815,0.28,0.847,0.89
1,1.04272260273973,0.222,0.656,0.5
0,0.422155631659056,0.139,0.58,0.68
1,1.1976534753932,0.259,0.369,0.34
1,1.25208333333333,0.231,0.324,0.41
4,6.59167935058346,1.151,0.595,0.59
4,14.3771182141045,4.079,0.476,0.55
2,2.99657534246575,0.701,0.666,0.85
4,8.31396499238965,1.894,0.372,0.5
2,2.62155631659056,0.286,0.592,0.28
3,3.37924911212582,0.379,0.582,0.64
1,1.39827498731608,0.521,0.529,0.53
1,0.635286656519533,0.117,0.48,0.28
1,1.40796232876712,0.131,0.644,0.32
1,0.729166666666667,0.248,0.779,0.92
3,5.08777270421106,1.498,0.325,0.37
0,0.42673769660071,0.091,0.287,0.35
0,0.0894342973110096,0.021,0.32,0.12
0,0.434176813800101,0.115,0.633,0.89
0,0.51507800608828,0.183,0.306,0.27
0,0.0511320395738204,0.023,0.533,0.26
1,1.5646404109589,0.149,0.479,0.82
4,31.9231608320649,9.298,0.533,0.51
2,1.71324200913242,0.805,0.374,0.72
1,1.46545535261289,0.436,0.415,0.47
3,3.90632927447996,1.363,0.542,0.53
3,4.60340563165906,1.458,0.452,0.58
3,4.78356164383562,1.152,0.543,0.57
2,2.23934550989345,0.643,0.455,0.57
4,30.0799086757991,10.45,0.52,0.6
1,1.04957191780822,0.216,0.439,0.47
0,0.151585489599188,0.048,0.325,0.35
1,1.17576103500761,0.359,0.622,0.58
1,0.844723490613902,0.227,0.89,0.86
0,0.138508371385084,0.041,0.43,0.41
1,1.45189624556063,0.455,0.474,0.42
4,57.7444824961948,14.407,0.462,0.4
4,29.4444444444444,10.775,0.453,0.53
4,14.412037037037,3.644,0.65,0.65
4,8.64811643835616,1.803,0.784,0.64
4,8.06911149162861,2.538,0.48,0.5
3,5.73615867579909,1.958,0.762,0.82
3,3.32013888888889,1.093,0.804,0.9
4,26.8302891933029,9.593,0.448,0.53
2,2.43230593607306,0.494,0.652,0.69
2,2.55065639269406,0.62,0.309,0.26
3,3.84560819381025,0.684,0.611,0.64
3,5.11466260781329,1.272,0.782,0.77
3,5.59718099949264,2.031,0.464,0.55
4,13.691352739726,2.808,0.645,0.64
2,2.89459982242517,1,0.368,0.53
4,6.21258244545916,1.901,0.707,0.78
3,3.60369101978691,0.869,0.319,0.26
4,5.37090943683409,1.176,0.713,0.73
4,9.98974505327245,2.988,0.646,0.73
2,1.86904490106545,0.238,0.561,0.69
3,3.69178082191781,0.896,0.653,0.76
1,0.865182648401826,0.362,0.916,0.92
4,49.7114408929477,14,0.478,0.51
2,2.10736301369863,0.502,0.613,0.67
2,2.26790969051243,0.892,0.574,0.73
2,1.96747843734145,0.51,0.864,0.84
1,0.787417554540842,0.228,0.362,0.38
1,1.32836757990868,0.333,0.482,0.34
1,1.28716387620497,0.207,0.968,0.97
2,2.06164383561644,0.678,0.771,0.85
4,13.2521404109589,3.721,0.694,0.8
4,63.8448122780314,15.536,0.729,0.57
4,16.4383561643836,4.864,0.437,0.48
4,33.0568239472349,11.641,0.447,0.57
3,5.46156773211568,1.68,0.681,0.73
0,0.545611364789447,0.139,0.534,0.65
2,2.87503805175038,1.003,0.581,0.59
1,0.889697488584475,0.265,0.853,0.89
1,1.10877092846271,0.285,0.738,0.88
2,2.67817732115677,0.579,0.576,0.66
1,0.654452054794521,0.145,0.841,0.96
2,2.08219178082192,0.233,0.67,0.58
1,1.03761415525114,0.518,0.906,0.95
2,1.81212899543379,0.247,0.638,0.55
1,1.3615169964485,0.196,0.879,0.82
2,2.42633815322172,0.833,0.524,0.65
3,4.37008498224252,1.859,0.481,0.55
0,0.0583269913749366,0.075,0.832,0.94
2,1.90559994926433,0.517,0.596,0.63
0,0.28310502283105,0.102,0.943,0.88
0,0.234332191780822,0.031,0.968,0.86
1,1.11688863521055,0.188,0.51,0.44
2,2.0931570268899,0.331,0.663,0.5
3,4.66745941146626,1.574,0.528,0.61
2,2.83374556062912,0.758,0.434,0.59
3,3.49392123287671,1.148,0.778,0.83
4,12.165296803653,4.105,0.69,0.76
1,1.50643074581431,0.376,0.598,0.64
4,6.96917808219178,1.765,0.422,0.46
2,2.48387557077626,0.698,0.427,0.46
1,0.988001014713344,0.321,0.806,0.86
2,2.85667808219178,0.74,0.44,0.46
3,3.5834030948757,0.862,0.857,0.82
1,1.69457128361238,0.317,0.965,0.96
4,8.64069634703196,2.761,0.692,0.75
2,1.84308726534754,0.597,0.787,0.79
4,6.48113267376966,2.466,0.791,0.81
4,5.69642313546423,1.349,0.479,0.45
3,3.06691717402334,0.788,0.398,0.34
1,1.19954337899543,0.323,0.365,0.36
1,1.03755707762557,0.325,0.455,0.44
2,2.35842529173009,0.634,0.402,0.39
3,5.46182141045155,1.178,0.457,0.5
2,1.73804540842212,0.473,0.346,0.31
0,0.488102486047692,0.151,0.894,0.92
4,15.5013222983257,3.096,0.511,0.5
2,1.65542237442922,0.475,0.402,0.43
1,0.9673833079655,0.223,0.555,0.62
1,0.88529299847793,0.258,0.44,0.46
3,2.86910197869102,0.742,0.428,0.48
4,10.6303906646372,2.937,0.509,0.53
1,1.04058853373922,0.188,0.523,0.41
3,4.19300164890918,1.331,0.413,0.43
0,0.487335109081684,0.13,0.395,0.33
0,0.527663622526636,0.138,0.387,0.24
1,0.647640791476408,0.243,0.381,0.4
1,1.44735540334855,0.773,0.396,0.5
3,3.58019406392694,0.694,0.481,0.46
4,8.88660895484526,2.439,0.474,0.49
4,5.83787100456621,1.816,0.331,0.39
4,9.87010717909691,1.907,0.402,0.44
1,1.40620243531202,0.303,0.461,0.46
4,6.09113394216134,1.376,0.489,0.45
3,4.27515220700152,1.066,0.537,0.52
3,4.26584221207509,1.279,0.316,0.41
2,2.55865043125317,0.859,0.243,0.41
3,3.52407407407407,1.064,0.492,0.57
1,1.1009766615931,0.396,0.534,0.67
3,4.48552765093861,1.338,0.475,0.56
1,1.36055936073059,0.36,0.448,0.43
1,1.18491248097412,0.296,0.403,0.27
1,1.36930809233891,0.3,0.275,0.35
2,1.80031392694064,0.516,0.403,0.34
1,1.20116057838661,0.383,0.331,0.29
1,1.16533485540335,0.397,0.404,0.41
2,2.55570776255708,0.855,0.493,0.5
1,0.90222602739726,0.329,0.283,0.49
1,0.926674277016743,0.336,0.368,0.38
2,2.46305175038052,0.726,0.468,0.49
1,0.93404363267377,0.229,0.602,0.59
1,0.966181506849315,0.292,0.479,0.34
3,5.16061009639777,1.629,0.336,0.32
3,2.77732115677321,0.721,0.506,0.43
1,0.575104642313546,0.119,0.523,0.49
0,0.51128868594622,0.085,0.664,0.64
0,0.0895928462709285,0.025,0.658,0.63
0,0.211028665651953,0.034,0.637,0.63
0,0.138001014713343,0.032,0.396,0.39
1,1.30003170979198,0.344,0.218,0.27
0,0.183028919330289,0.049,0.34,0.3
2,1.6134798325723,0.834,0.311,0.16
2,1.85719178082192,0.519,0.236,0.42
4,20.6963470319635,4.433,0.565,0.6
1,1.54475202942669,0.284,0.505,0.53
2,2.78533739218671,0.525,0.72,0.93
2,2.70524162861492,0.507,0.47,0.59
2,1.66963470319635,0.317,0.509,0.55
2,2.93513762049721,0.614,0.474,0.58
0,0.40783231861999,0.173,0.353,0.39
2,2.0593797564688,0.21,0.74,0.94
1,0.723744292237443,0.092,0.663,0.23
1,1.47964231354642,0.265,0.87,0.64
0,0.432283739218671,0.158,0.258,0.29
0,0.147596397767631,0.109,0.545,0.51
1,0.807144216133942,0.083,0.855,0.97
2,3.15353881278539,1.242,0.686,0.82
1,0.710549847792999,0.144,0.296,0.27
1,0.750076103500761,0.208,0.223,0.23
1,0.892548198883815,0.199,0.242,0.22
1,0.907762557077626,0.454,0.243,0.47
4,24.8316210045662,2.426,0.525,0.23
1,0.84484398782344,0.289,0.477,0.47
1,0.882191780821918,0.525,0.243,0.53
1,1.03708143074581,0.281,0.387,0.42
3,5.37547564687976,1.396,0.494,0.49
0,0.500161719939117,0.075,0.652,0.45
1,0.998858447488585,0.142,0.454,0.45
3,3.50355466768138,0.568,0.538,0.76
4,15.3891425672248,3.196,0.591,0.68
4,27.3353627600203,5.62,0.51,0.74
1,1.49094368340944,0.139,0.867,0.5
4,222.70700152207,65.511,0.653,0.63
4,75.369197108067,28.74,0.65,0.64
3,4.04288432267884,1.895,0.758,0.87
2,2.95560629122273,0.187,0.846,0.79
1,0.869006849315068,0.539,0.476,0.66
4,8.5544901065449,3.4,0.79,0.86
4,7.96544901065449,3.182,0.63,0.67
4,37.412037037037,14.11,0.686,0.67
4,152.840058980213,58.206,0.665,0.7
4,16.5865043125317,4.129,0.629,0.87
4,10.7444349315069,3.286,0.795,0.72
1,1.47025938609843,1.106,0.599,0.74
4,7.66137747336378,0.834,0.565,0.68
2,2.92579908675799,0.43,0.677,0.88
1,1.10170598680873,0.385,0.906,0.94
4,24.8388254693049,9.743,0.766,0.88
0,0.37080162354135,0.098,0.238,0.17
3,5.46352105530188,1.743,0.839,0.97
2,2.77779997463217,1.395,0.858,0.92
4,11.6162100456621,3.919,0.59,0.66
3,3.83395167427702,2.269,0.594,0.77
2,3.28708460172501,0.986,0.797,0.93
1,0.82345573313039,0.454,0.613,0.56
2,3.69280821917808,1.335,0.5,0.53
3,4.19842719431761,1.166,0.41,0.4
3,3.76092719431761,0.657,0.72,0.87
2,2.52479071537291,0.687,0.768,0.95
1,1.51541095890411,0.541,0.885,0.88
3,4.18924403855911,0.909,0.73,0.87
3,4.15778792491121,1.03,0.88,0.98
3,3.64294774226281,0.724,0.896,0.98
1,1.11860730593607,0.178,0.766,0.96
4,9.42193049213597,3.875,0.699,0.71
2,3.28329211060375,0.896,0.825,0.83
0,0.415525114155251,0.106,0.888,0.93
2,3.47615423642821,0.906,0.959,0.94
4,9.08869228817859,2.786,0.499,0.53
1,1.63153221714866,0.238,0.824,0.93
3,4.53465880263825,1.389,0.644,0.71
1,1.7947234906139,0.771,0.865,0.8
3,7.23094241501776,2.629,0.951,0.95
2,1.88318112633181,0.806,0.589,0.65
4,74.8057458143075,26.304,0.648,0.64
0,0.629915017757484,0.255,0.182,0.34
2,2.22341451040081,0.85,0.724,0.74
1,1.07607813292745,0.404,0.355,0.46
2,2.31477676306443,1.621,0.464,0.45
1,0.822831050228311,0.355,0.437,0.23
0,0.366666666666667,0.13,0.172,0.39
2,2.72595129375951,0.367,0.715,0.49
1,1.2501997716895,0.503,0.23,0.33
1,0.806418061897514,0.274,0.526,0.55
0,0.0929731100963978,0.096,0.964,0.96
0,0.295738203957382,0.045,0.933,0.97
4,7.8458904109589,3.792,0.437,0.42
2,3.57971841704718,2.41,0.445,0.38
1,1.64622970573313,0.605,0.824,0.68
4,155.505327245053,58.279,0.661,0.72
2,2.27473363774734,0.785,0.843,0.91
1,1.83310502283105,0.764,0.743,0.74
0,0.563641552511415,0.377,0.642,0.3
3,7.16159309994926,2.626,0.816,0.83
1,1.44170471841705,0.346,0.971,0.95
3,5.26040588533739,0.82,0.865,0.73
4,25.3150684931507,7.361,0.723,0.66
3,4.74143835616438,1.586,0.623,0.65
1,0.789497716894977,0.346,0.222,0.34
3,4.12106164383562,1.595,0.816,0.81
1,0.884322678843227,0.735,0.597,0.61
2,1.86142186707255,1.392,0.386,0.57
2,2.50713470319635,0.545,0.692,0.95
1,1.10657026889904,0.156,0.7,0.93
2,3.02765093860984,1.258,0.53,0.52
1,1.61226629883308,0.12,0.722,0.81
0,0.548385971588026,0.201,0.178,0.3
2,2.51712328767123,0.95,0.197,0.23
2,1.61044520547945,0.506,0.423,0.33
1,0.684107052257737,0.141,0.61,0.45
0,0.459005580923389,0.133,0.175,0.23
4,23.6161529680365,9.149,0.664,0.71
1,0.702197488584475,0.2,0.175,0.21
1,1.16209094368341,0.609,0.812,0.76
1,1.31492262810756,0.308,0.578,0.36
1,1.30662100456621,0.238,0.955,0.96
2,2.25456621004566,0.255,0.718,0.9
4,13.4174657534247,5.122,0.848,0.93
4,11.3170979198376,5.571,0.518,0.5
4,10.9007864028412,3.737,0.486,0.56
4,9.22140410958904,3.97,0.508,0.55
1,0.743944063926941,0.048,0.876,0.93
1,1.599600456621,0.7,0.857,0.89
2,2.16336884830036,0.579,0.867,0.91
2,3.33079654997463,2.201,0.847,0.93
4,179.208523592085,56.867,0.654,0.67
0,0.0720541603247083,0.035,0.968,0.92
0,0.0320966514459665,0.012,0.969,0.81
2,2.00182014205987,0.223,0.873,0.95
2,2.4263698630137,0.229,0.809,0.88
0,0.0625,0.07,0.408,0.61
4,20.779347412481,2.094,0.598,0.85
1,1.21908929477423,0.072,0.947,0.94
1,1.25462328767123,0.109,0.946,0.84
2,2.57014205986809,0.087,0.927,0.43
4,207.71523021309,58.586,0.659,0.64
2,2.73263888888889,1.133,0.473,0.39
1,0.807125190258752,0.489,0.646,0.7
1,1.40738838153222,0.08,0.65,0.91
0,0.411815068493151,0.041,0.644,0.59
1,1.14946727549467,0.147,0.724,0.95
2,1.91136796042618,0.828,0.571,0.67
4,37.2871194824962,15.197,0.688,0.68
4,99.9148909183156,37.892,0.643,0.66
2,3.0921930492136,1.127,0.209,0.29
0,0.0233003551496702,0.183,0.855,0.93
0,0.222095383054287,0.045,0.685,0.36
0,0.309440005073567,0.059,0.71,0.44
0,0.438914256722476,0.159,0.172,0.28
4,15.3821375570776,6.366,0.585,0.7
3,5.79537671232877,2.134,0.49,0.44
4,18.0403348554033,6.24,0.759,0.67
1,1.65951610857433,0.764,0.883,0.94
2,2.18294330289193,0.977,0.775,0.83
2,1.83542617960426,0.689,0.727,0.74
0,0.196756088280061,0.058,0.175,0.25
0,0.0412861491628615,0.113,0.953,0.96
0,0.224426052765094,0.083,0.841,0.96
4,152.722919837646,50.442,0.665,0.72
4,152.699492009132,10.953,0.665,0.7
0,0.726750380517504,0.166,0.427,0.43
0,0.266971080669711,0.02,0.422,0.41
4,29.5941875951294,11.176,0.44,0.4
3,5.59811009639777,2.467,0.388,0.31
3,6.07166730086251,2.1,0.353,0.23
1,1.14680682394723,0.323,0.631,0.59
3,6.72209855403349,2.945,0.441,0.46
3,5.404299847793,2.333,0.659,0.57
2,3.50692541856925,1.373,0.443,0.46
3,5.27747970573313,1.772,0.424,0.35
4,8.18302891933029,3.21,0.706,0.7
3,4.42448630136986,0.668,0.833,0.74
2,2.45704908675799,0.692,0.8,0.56
1,0.871489726027397,0.022,0.809,0.4
1,0.727035768645358,0.056,0.652,0.52
2,2.63418949771689,0.5,0.856,0.73
0,0.774353120243531,0.337,0.432,0.42
2,2.86088280060883,0.745,0.814,0.74
1,1.47634132420091,0.818,0.451,0.45
1,0.799315068493151,0.319,0.406,0.44
1,1.66904490106545,0.688,0.744,0.57
1,1.42701991374937,0.807,0.64,0.44
0,0.688467148655505,0.337,0.446,0.45
1,1.19408929477423,0.523,0.469,0.4
0,0.399245306950786,0.102,0.295,0.31
1,1.56701230339929,0.685,0.786,0.73
1,1.35302511415525,0.441,0.778,0.96
0,0.430324074074074,0.243,0.377,0.32
0,0.486022323693557,0.244,0.391,0.49
2,3.47684550989345,1.402,0.405,0.25
4,10.4270262557078,3.156,0.457,0.41
3,4.78981164383562,2.223,0.494,0.49
2,2.29133054287164,1.154,0.432,0.41
4,9.85775621511923,4.475,0.666,0.63
2,2.74341387620497,1.16,0.277,0.3
3,4.49752663622527,2.41,0.675,0.68
2,2.45261605783866,1.369,0.376,0.34
0,0.369679096905124,0.159,0.4,0.36
4,9.67449898528666,5.608,0.39,0.21
1,1.66196410451547,0.504,0.905,0.93
0,0.50699200913242,0.182,0.471,0.42
1,0.77103437341451,0.332,0.417,0.4
1,1.73693556570269,0.847,0.36,0.17
2,3.55698249619483,1.767,0.465,0.33
1,0.972082699137494,0.482,0.355,0.28
0,0.181237316083207,0.092,0.254,0.13
1,1.41311516996448,0.613,0.48,0.34
2,2.5494165398275,0.333,0.936,0.83
0,0.616311516996449,0.261,0.508,0.51
2,2.35854895991882,1.203,0.321,0.21
1,0.97415969051243,0.409,0.442,0.52
1,1.06990106544901,0.541,0.658,0.59
0,0.646118721461187,0.277,0.496,0.39
1,1.05958904109589,0.461,0.45,0.37
1,0.994406392694064,0.411,0.48,0.34
0,0.0826198630136986,0.065,0.892,0.89
1,1.22515537798072,0.073,0.957,0.83
1,1.39544901065449,0.583,0.319,0.21
0,0.495915778792491,0.118,0.966,0.63
2,2.88270547945206,0.626,0.639,0.41
2,2.67822805682395,1.133,0.387,0.34
4,26.052765093861,11.182,0.899,0.94
1,1.30872653475393,0.378,0.955,0.93
1,2.06839167935058,0.995,0.952,0.93
1,1.54899162861492,1.6,0.964,0.98
1,2.10754375951294,0.677,0.941,0.96
1,1.84908675799087,0.59,0.951,0.96
4,9.52054794520548,5.539,0.949,0.96
1,1.50402080162354,0.501,0.747,0.67
3,4.53465880263825,1.848,0.931,0.96
2,2.77885273972603,1.022,0.479,0.44
1,1.31850266362253,0.111,0.936,0.94
3,6.36752917300862,4.314,0.949,0.97
0,0.423167174023338,0.237,0.245,0.44
1,1.08057775240994,0.313,0.607,0.43
0,0.402333840690005,0.207,0.368,0.54
0,0.471144089294774,0.337,0.607,0.76
4,10.8961187214612,5.94,0.892,0.91
4,11.5059931506849,5.641,0.942,0.97
1,1.56227803145611,0.083,0.885,0.52
1,1.49185058346017,0.58,0.95,0.91
2,3.02492389649924,1.096,0.944,0.95
4,24.5101407914764,12.156,0.911,0.94
0,0.821390157280568,0.178,0.987,0.82
4,42.375,20.056,0.866,0.88
4,37.8166095890411,15.835,0.894,0.9
3,3.9841704718417,0.784,0.952,0.92
4,7.63675799086758,3.534,0.903,0.91
3,6.12078259766616,2.886,0.763,0.82
4,29.2951864535769,13.867,0.664,0.64
4,11.7225393201421,4.025,0.937,0.89
4,14.0826959665145,6.683,0.442,0.35
2,2.59918822932522,1.126,0.944,0.89
2,2.9966704718417,0.759,0.943,0.85
2,3.296867072552,1.112,0.885,0.87
0,0.307483510908168,0.116,0.664,0.58
2,2.0645300608828,0.829,0.838,0.89
2,1.9958904109589,0.695,0.872,0.71
3,4.81322932521563,2.011,0.914,0.92
0,0.814792617960426,0.556,0.565,0.68
4,43.8184931506849,20.061,0.859,0.86
2,3.73517884322679,1.765,0.636,0.63
2,2.93068873668189,1.329,0.943,0.86
3,7.05353881278539,2.502,0.925,0.86
0,0.464424784373415,0.236,0.344,0.38
1,1.00559107052258,0.542,0.958,0.9
1,1.78360920852359,0.422,0.974,0.61
1,1.53598173515982,0.308,0.931,0.85
4,12.7200405885337,6.724,0.778,0.86
3,5.46931126331811,2.516,0.86,0.89
1,1.43862252663623,0.581,0.696,0.64
3,6.59753932014206,3.239,0.775,0.83
0,0.404997463216641,0.197,0.879,0.87
0,0.638597158802638,0.111,0.811,0.88
0,0.198439878234399,0.343,0.779,0.94
1,1.42104261796043,0.694,0.696,0.64
0,0.688578132927448,0.17,0.861,0.78
1,1.10570776255708,0.179,0.893,0.73
2,3.441400304414,1.312,0.882,0.83
0,0.385400811770675,0.204,0.599,0.89
4,23.7989630898021,16.219,0.526,0.5
4,18.1993182394724,12.795,0.495,0.51
3,6.96166603247083,3.79,0.585,0.54
3,9.09338533739219,5.329,0.498,0.48
3,6.23501712328767,3.231,0.549,0.53
0,0.918569254185693,0.694,0.514,0.56
4,41.175703957382,25.37,0.558,0.5
2,3.4363267376966,2.142,0.491,0.48
3,6.96307394723491,4.506,0.548,0.52
1,2.00405885337392,1.102,0.584,0.56
2,6.45357686453577,5.252,0.447,0.51
3,7.54041095890411,3.721,0.577,0.46
1,1.00573313039066,0.442,0.514,0.53
4,14.8601598173516,9.276,0.585,0.55
3,13.904731100964,11.436,0.523,0.51
0,1.42828830542872,1.28,0.363,0.44
1,2.3642503805175,1.974,0.472,0.47
1,3.01805238457636,2.669,0.367,0.44
2,5.02806316590563,3.71,0.554,0.5
2,3.73871765601218,2.583,0.681,0.64
3,9.04489599188229,5.546,0.575,0.51
4,35.3257705479452,22.927,0.481,0.46
3,8.4343797564688,5.837,0.396,0.34
3,10.0808472856418,5.799,0.554,0.46
2,6.11417110603754,4.509,0.549,0.58
2,4.58901889903602,2.992,0.45,0.41
3,8.67964231354642,5.191,0.485,0.5
1,2.48421803652968,1.741,0.549,0.56
2,4.08830542871639,2.312,0.422,0.44
1,1.50517503805175,1.002,0.591,0.57
1,2.87235857432775,1.721,0.386,0.37
1,4.06095890410959,2.592,0.481,0.49
0,0.866095890410959,0.563,0.368,0.57
1,2.35473744292237,1.915,0.585,0.57
3,9.72861174530695,6.998,0.553,0.49
0,0.834665144596651,0.536,0.597,0.63
1,1.13015601217656,0.734,0.416,0.38
1,2.12420091324201,1.367,0.42,0.38
4,17.4036054033486,10.973,0.428,0.39
2,4.75789573820396,3.456,0.576,0.59
1,1.37595573313039,0.878,0.584,0.57
0,0.699364535768645,0.543,0.431,0.63
2,5.05199074074074,4.273,0.516,0.51
0,0.426778919330289,0.28,0.409,0.39
1,1.91024860476915,1.413,0.444,0.63
2,3.34084855403349,2.031,0.546,0.68
0,1.15926243023846,0.874,0.499,0.69
0,0.666222729578894,0.386,0.601,0.64
1,1.43764269406393,1.032,0.672,0.73
0,1.08736047691527,0.521,0.736,0.66
0,1.20601217656012,0.839,0.601,0.75
0,1.08763635210553,0.724,0.463,0.68
1,1.64280504819888,1.069,0.59,0.72
3,7.69465055809234,4.737,0.522,0.62
1,2.57506849315068,1.682,0.523,0.68
0,1.06503614916286,0.471,0.671,0.73
1,1.23772260273973,0.839,0.623,0.8
3,8.85890410958904,5.962,0.555,0.63
1,1.62409944190766,1.002,0.642,0.83
0,1.10990613901573,0.771,0.379,0.55
1,1.35990613901573,0.733,0.617,0.67
0,0.532328767123287,0.317,0.627,0.63
0,0.578243277524099,0.434,0.575,0.56
4,30.2070205479452,18.203,0.472,0.43
4,24.8919330289193,15.84,0.425,0.39
0,0.899809741248097,0.722,0.492,0.5
0,0.86962836123795,0.735,0.351,0.32
4,13.5627536783359,9.035,0.502,0.47
1,2.77349695585997,1.85,0.49,0.46
1,2.68744292237443,1.682,0.406,0.33
0,0.766083206494165,0.516,0.446,0.35
3,10.0631595636733,7.107,0.399,0.36
2,3.93109462201928,2.665,0.478,0.46
1,2.24090563165906,1.586,0.461,0.51
0,0.949315068493151,0.703,0.501,0.5
1,3.38734145104008,2.502,0.575,0.55
1,2.18968163368848,1.046,0.629,0.66
0,0.97945205479452,0.486,0.539,0.59
1,1.32487633181126,0.881,0.588,0.62
0,0.559227549467275,0.557,0.694,0.7
1,0.915648782343988,0.397,0.446,0.19
2,2.36928589548453,1.135,0.625,0.71
2,2.54563356164384,1.398,0.499,0.49
3,6.17478437341451,3.011,0.562,0.59
3,5.8451135210553,2.547,0.569,0.42
1,2.10149670218163,1.176,0.537,0.43
0,0.685866945712836,0.322,0.574,0.45
1,1.84076610857433,1.091,0.688,0.66
2,3.71268391679351,1.944,0.527,0.47
2,1.86821410451547,0.815,0.532,0.39
1,1.99518011161847,1.003,0.553,0.59
0,0.669387366818874,0.284,0.669,0.67
0,0.464986047691527,0.214,0.586,0.71
1,2.07385844748858,0.786,0.592,0.65
0,0.494038559107052,0.251,0.389,0.26
0,0.889466007102993,0.524,0.633,0.66
0,0.163328259766616,0.148,0.61,0.74
4,16.1039066463724,6.703,0.552,0.54
3,3.56045154743785,1.426,0.564,0.61
4,41.3720826991375,20.466,0.575,0.63
2,4.05303462709285,1.204,0.591,0.62
2,4.51043252156266,2.296,0.625,0.62
2,3.73949771689498,1.746,0.362,0.37
3,8.00494672754947,3.804,0.563,0.52
4,7.72488584474886,3.35,0.622,0.57
1,2.29982876712329,1.304,0.643,0.62
2,2.27742262810756,1.232,0.559,0.64
1,1.22575152207002,0.561,0.496,0.44
4,40.2075088787418,19.822,0.575,0.53
1,1.09939117199391,0.732,0.329,0.27
0,0.708219178082192,0.284,0.58,0.47
4,41.6314687975647,20.386,0.575,0.56
2,2.37504756468797,0.998,0.72,0.65
1,1.93942161339422,0.713,0.776,0.6
2,3.98477929984779,1.721,0.656,0.59
1,1.99137493658042,1.024,0.397,0.4
2,2.70072298325723,1.624,0.729,0.64
1,1.86765601217656,0.857,0.525,0.52
4,125.076103500761,61.888,0.541,0.53
4,45.8314307458143,15.946,0.401,0.51
2,5.89375,2.182,0.332,0.35
3,5.5414129883308,3.102,0.51,0.61
4,73.6515410958904,43.704,0.47,0.49
4,7.11986301369863,2.772,0.655,0.7
4,6.9695268899036,2.902,0.374,0.52
4,30.2521055301877,14.778,0.612,0.55
4,6.66606418061898,2.293,0.385,0.49
3,3.88584474885845,1.362,0.523,0.59
4,18.7496194824962,6.95,0.616,0.69
1,3.37633181126332,2.256,0.445,0.48
4,23.0999492643328,14.834,0.449,0.43
3,3.18074581430746,1.21,0.334,0.35
3,5.69149543378995,1.957,0.615,0.62
3,6.36431380010147,2.236,0.57,0.46
3,4.27276763064434,1.736,0.508,0.51
4,7.19615677321157,2.573,0.424,0.5
3,4.23678335870117,1.625,0.654,0.66
0,0.684446347031963,0.536,0.323,0.34
2,1.98368214104515,0.702,0.331,0.43
3,5.62043378995434,1.205,0.642,0.7
1,2.11896245560629,1.402,0.439,0.39
1,0.794235159817352,0.592,0.443,0.7
3,5.19235159817352,2.623,0.738,0.87
4,33.0334221207509,21.553,0.439,0.45
4,38.3891425672248,18.933,0.6,0.56
4,185.716324200913,87.796,0.562,0.58
1,0.923744292237443,0.376,0.634,0.39
2,2.01613077118214,0.688,0.479,0.54
3,9.25120497209538,6.754,0.477,0.48
3,3.72463216641299,1.169,0.588,0.79
3,4.37747336377473,1.673,0.645,0.69
4,185.716324200913,95.089,0.562,0.55
2,2.16994545915779,0.862,0.698,0.77
1,1.26580098934551,0.62,0.564,0.72
1,1.22905251141553,0.208,0.664,0.6
3,3.68626331811263,1.192,0.651,0.67
2,2.03120243531202,0.634,0.324,0.42
4,7.39244038559107,2.138,0.316,0.38
3,6.12633181126332,1.58,0.282,0.32
1,0.771207508878742,0.32,0.572,0.69
3,4.04071537290715,1.01,0.598,0.57
3,6.11792871638762,2.188,0.585,0.48
4,248.818334601725,111.627,0.513,0.57
0,0.313787417554541,0.094,0.574,0.57
0,0.217351598173516,0.061,0.788,0.7
0,0.536688229325216,0.143,0.645,0.66
0,0.116761796042618,0.018,0.675,0.75
0,0.303228056823947,0.085,0.757,0.75
2,2.06961567732116,0.978,0.546,0.61
3,4.68131659056317,1.422,0.614,0.65
0,0.3355466768138,0.073,0.668,0.74
2,1.74788812785388,0.538,0.52,0.62
0,0.489440639269406,0.144,0.572,0.57
3,8.88869863013699,6.853,0.448,0.47
1,2.97859589041096,2.438,0.435,0.42
1,0.912956621004566,0.334,0.501,0.59
0,0.300101471334348,0.134,0.508,0.61
0,0.0988108828006088,0.015,0.863,0.65
2,3.42478437341451,1.222,0.521,0.55
4,55.2843734145104,17.52,0.399,0.55
0,0.0717947742262811,0.065,0.329,0.31
0,0.285278411973617,0.238,0.304,0.39
0,0.254617262810756,0.207,0.33,0.32
2,2.05640220700152,0.673,0.634,0.67
4,111.500570776256,61.189,0.526,0.54
1,1.10634798325723,0.335,0.551,0.57
0,0.136078767123288,0.116,0.303,0.33
0,0.739561136478945,0.437,0.612,0.71
1,0.829125443937088,0.395,0.574,0.62
1,0.758599695585997,0.204,0.512,0.59
2,2.30673515981735,0.666,0.354,0.38
3,3.9757864028412,1.679,0.454,0.49
2,2.16519216133942,0.789,0.424,0.42
4,248.365709030949,102.268,0.513,0.57
2,2.0560502283105,0.589,0.283,0.33
2,2.14439053779807,0.774,0.246,0.28
4,20.9870624048706,8.363,0.417,0.53
2,2.08542713089802,0.736,0.309,0.34
4,73.9458713850837,49.026,0.472,0.46
4,22.8359779299848,10.809,0.588,0.65
1,4.25913242009132,3.201,0.402,0.38
3,8.75890410958904,6.186,0.419,0.37
3,10.6481481481481,5.045,0.353,0.34
4,56.348002283105,37.677,0.426,0.41
0,0.821960616438356,0.711,0.379,0.32
4,10.8344241501776,5.926,0.583,0.5
0,2.01912734652461,1.656,0.386,0.31
2,3.83626331811263,2.626,0.395,0.38
3,12.5987252663623,10.207,0.431,0.38
2,3.85580923389143,2.425,0.553,0.56
3,6.29832889396246,3.947,0.593,0.66
0,1.04662924911213,0.829,0.572,0.48
4,12.1013444951801,8.253,0.427,0.38
0,1.36834094368341,0.912,0.4,0.34
2,3.22374429223744,1.173,0.567,0.52
0,0.56939370877727,0.473,0.64,0.8
4,10.3173198883815,6,0.61,0.64
2,3.99397513952308,1.558,0.572,0.49
4,128.427828513445,73.542,0.542,0.54
2,4.18150684931507,2.311,0.576,0.57
3,9.02663622526636,6.729,0.423,0.38
0,0.308485540334855,0.13,0.737,0.74
1,1.77643645357686,0.748,0.572,0.47
4,10.7313546423135,6.03,0.583,0.51
2,5.68427511415525,4.017,0.332,0.3
1,0.920148401826484,0.195,0.552,0.57
3,10.6481481481481,5.115,0.353,0.33
0,0.316812531709792,0.282,0.33,0.33
0,0.23509798325723,0.209,0.397,0.29
0,0.0842808219178082,0.067,0.335,0.32
2,2.1988203957382,1.02,0.738,0.73
4,39.5197203196347,28.989,0.597,0.51
3,9.98195712836124,7.441,0.538,0.55
1,2.30590753424658,1.478,0.529,0.52
4,25.491000761035,18.266,0.547,0.46
2,4.33635844748858,3.138,0.525,0.55
3,9.75650684931507,6.578,0.477,0.45
0,1.24564307458143,1.036,0.495,0.36
1,3.5738235667174,2.124,0.523,0.5
2,3.23472222222222,2.095,0.648,0.59
1,2.58679604261796,1.934,0.495,0.46
0,0.893233130390665,0.391,0.388,0.5
2,3.15606608320649,1.689,0.598,0.43
1,3.36946347031964,2.676,0.49,0.51
1,2.07098554033485,0.783,0.312,0.46
1,2.69977168949772,1.092,0.307,0.34
4,27.8065353881279,21.373,0.42,0.44
2,5.95947488584475,4.48,0.421,0.4
4,26.4348173515982,21.108,0.409,0.44
2,6.95685882800609,6.006,0.365,0.39
3,10.6020262557078,7.149,0.402,0.45
3,7.98415461694571,5.81,0.521,0.47
2,6.20719178082192,4.784,0.577,0.47
1,2.02397260273973,1.603,0.455,0.39
1,3.01009639776763,2.35,0.439,0.41
2,6.13323820395738,3.885,0.352,0.36
0,1.29384830035515,1.165,0.317,0.35
3,8.89301116184678,6.808,0.478,0.47
3,11.7799150177575,9.65,0.346,0.33
1,2.63878424657534,1.599,0.556,0.6
2,5.41420915778793,5.335,0.435,0.44
1,4.65788622526636,3.838,0.492,0.49
1,4.13336504312532,3.412,0.322,0.35
1,2.82868467782851,2.414,0.474,0.45
1,2.46251902587519,2.138,0.377,0.36
1,2.62398528665652,1.875,0.555,0.56
0,0.725171232876712,0.636,0.261,0.19
1,1.76605783866058,1.053,0.74,0.67
2,5.66846778285135,5.274,0.452,0.45
3,13.646404109589,12.293,0.407,0.35
1,2.20553018772197,2.159,0.466,0.44
3,14.6463660578387,11.974,0.5,0.43
3,9.7845636732623,7.504,0.553,0.55
1,1.7162899543379,1.303,0.569,0.53
1,3.15402080162354,2.511,0.485,0.41
2,6.58258815322172,5.224,0.536,0.48
3,12.3853056823947,10.294,0.431,0.47
2,5.15119863013699,4.276,0.383,0.59
1,4.40877092846271,3.308,0.448,0.4
4,53.0401319127347,40.508,0.478,0.46
0,1.00493721461187,0.709,0.419,0.34
3,12.7581430745814,8.361,0.493,0.44
4,28.7829363267377,23.786,0.468,0.49
3,7.99523084728564,5.434,0.56,0.63
3,8.34331240487062,6.164,0.537,0.55
1,1.55328830542872,1.135,0.494,0.58
4,39.0751648909183,29.28,0.507,0.54
4,22.5114155251142,16.501,0.484,0.49
3,7.83033992897007,6.143,0.489,0.4
3,10.1397640791476,8.477,0.435,0.42
1,1.52172754946728,1.028,0.472,0.41
1,2.02864345509893,2.027,0.36,0.3
4,27.423753805175,23.314,0.478,0.38
1,5.15812404870624,4.439,0.448,0.48
2,5.47425323439878,4.199,0.438,0.37
1,2.239066463724,1.453,0.504,0.5
1,4.01578196347032,3.975,0.326,0.21
0,0.36626870877727,0.394,0.459,0.43
1,6.11256976154236,5.855,0.406,0.32
1,3.27170852359208,2.337,0.412,0.42
0,0.847720065956367,0.616,0.439,0.53
1,5.32709284627093,5.09,0.499,0.41
1,3.41457382039574,2.715,0.404,0.37
0,1.31409817351598,1.235,0.548,0.21
0,0.61656202435312,0.59,0.297,0.22
1,2.95532217148655,2.434,0.449,0.53
4,11.6577879249112,6.398,0.588,0.58
3,7.9876966007103,4.573,0.483,0.46
1,1.7212931253171,0.748,0.696,0.82
2,2.89502156265855,1.43,0.518,0.55
3,7.28976407914764,4.451,0.476,0.45
4,22.3068556570269,19.152,0.363,0.27
1,5.65575849822425,5.249,0.346,0.23
4,12.2811450405885,6.637,0.579,0.58
3,15.296499238965,13.143,0.348,0.51
0,0.843588280060883,0.581,0.319,0.47
2,4.31927321156773,3.134,0.462,0.54
3,7.64312214611872,5.062,0.403,0.47
3,6.60358637747336,2.358,0.591,0.56
1,2.3880771182141,0.609,0.615,0.32
0,0.831627346524607,0.712,0.251,0.25
1,1.88763318112633,1.239,0.415,0.4
4,43.9186028665652,31.409,0.431,0.54
1,3.82352549467275,3.765,0.264,0.42
1,3.45591704718417,3.144,0.312,0.27
0,0.401864535768645,0.093,0.499,0.38
2,2.66072425164891,1.312,0.53,0.58
4,60.6765696347032,38.096,0.473,0.57
1,1.73726851851852,1.435,0.355,0.47
0,0.492998477929985,0.314,0.373,0.43
4,63.9474885844749,34.078,0.471,0.5
4,14.437595129376,5.713,0.513,0.54
3,3.61078767123288,1.229,0.538,0.51
4,11.0114250380518,5.236,0.459,0.53
2,2.14583333333333,0.922,0.55,0.59
3,4.71946347031963,1.67,0.502,0.54
2,4.83732876712329,2.388,0.417,0.48
2,3.83891425672248,1.867,0.508,0.52
1,0.961805555555556,0.455,0.437,0.33
1,1.13581303906646,0.547,0.523,0.44
2,4.73585743277524,2.679,0.408,0.53
3,3.60616438356164,1.169,0.538,0.49
0,0.424990487062405,0.119,0.513,0.34
1,2.68150684931507,1.853,0.373,0.49
4,23.9424150177575,14.18,0.421,0.56
4,22.3327181633688,17.658,0.429,0.48
1,2.35413495687468,1.794,0.508,0.53
1,3.68980213089802,1.311,0.308,0.39
3,4.65119228817859,3.289,0.39,0.5
3,7.19639776763064,4.33,0.507,0.57
4,23.5863774733638,14.13,0.413,0.55
1,1.78088470319635,0.853,0.552,0.52
1,2.1449296042618,1.291,0.545,0.6
1,1.17483510908168,0.523,0.48,0.59
3,6.53957382039574,3.656,0.367,0.5
3,6.68493150684931,4.105,0.482,0.5
0,0.753923135464231,0.299,0.349,0.48
1,1.86889586504313,0.859,0.382,0.47
2,4.45814307458143,3.247,0.455,0.42
3,7.31354642313546,5.031,0.499,0.52
2,5.92212075088787,3.262,0.33,0.43
4,21.3805175038052,14.396,0.423,0.47
2,5.7791095890411,4.163,0.366,0.54
4,19.6700481988838,11.86,0.409,0.55
3,4.40962709284627,2.595,0.471,0.52
2,2.45706494165398,1.455,0.486,0.53
2,2.71752917300863,2.303,0.502,0.66
3,6.64510400811771,5.104,0.425,0.33
4,69.3274353120243,36.767,0.441,0.58
1,1.85766108574328,1.156,0.396,0.39
2,4.62233637747336,3.396,0.368,0.56
0,0.103805175038052,0.071,0.401,0.42
1,2.35222602739726,1.948,0.51,0.6
2,6.06428526128869,3.799,0.43,0.41
3,7.17125507356672,4.235,0.507,0.6
1,1.6180898021309,0.874,0.345,0.44
0,0.634969558599696,0.348,0.475,0.53
2,4.59684170471842,2.806,0.47,0.44
1,1.57045281582953,0.382,0.399,0.67
3,6.45433789954338,4.367,0.459,0.51
1,1.99904870624049,1.259,0.418,0.57
1,2.47716894977169,1.927,0.464,0.47
1,1.81481481481481,1.276,0.474,0.46
4,49.0154109589041,34.476,0.371,0.34
1,1.96629883307966,0.632,0.286,0.14
0,0.620649416539828,0.395,0.276,0.35
4,12.3450025367834,8.877,0.395,0.41
0,0.507546930492136,0.347,0.281,0.21
4,19.4193302891933,13.844,0.367,0.31
3,13.2585616438356,9.029,0.33,0.32
4,45.7114726027397,33.091,0.367,0.33
2,4.27739726027397,2.802,0.388,0.37
3,9.35388127853881,7.497,0.382,0.25
1,1.67839928970066,1.219,0.424,0.43
2,4.86656519533232,3.942,0.408,0.45
0,1.51652080162354,1.022,0.297,0.24
3,10.9089611872146,6.858,0.368,0.31
2,4.13394216133942,2.999,0.305,0.26
4,47.4106735159817,36.885,0.404,0.32
3,11.5972222222222,10.354,0.438,0.32
1,1.38102486047692,0.846,0.319,0.35
2,5.03557838660578,3.286,0.332,0.34
2,5.91216387620497,4.313,0.37,0.28
3,11.1047691527144,9.721,0.348,0.25
0,1.06911149162862,0.698,0.443,0.35
2,7.31370497209538,6.719,0.44,0.3
2,4.14771689497717,3.427,0.316,0.3
1,1.12281202435312,0.696,0.387,0.24
1,4.98148148148148,4.249,0.363,0.57
1,4.42262810755961,3.735,0.466,0.38
3,11.4388001014713,9.462,0.514,0.41
0,1.12486998985287,0.956,0.448,0.42
2,5.37525367833587,3.713,0.529,0.49
1,2.20858066971081,2.021,0.452,0.32
3,17.011796042618,14.249,0.44,0.49
1,3.3363203957382,2.608,0.512,0.36
1,4.85438863521055,4.339,0.409,0.31
1,5.01813165905632,5.015,0.435,0.24
1,1.76255707762557,0.618,0.486,0.39
0,1.71855561897514,1.694,0.394,0.31
1,4.29669552257737,3.938,0.454,0.36
2,6.15776319127346,5.174,0.337,0.29
1,3.68473490613902,3.462,0.367,0.47
1,3.56279807204465,2.786,0.417,0.37
2,6.97620180111618,5.373,0.497,0.43
1,2.59685438863521,1.927,0.423,0.39
1,5.13767123287671,4.679,0.416,0.3
1,3.82306887366819,3.202,0.323,0.26
1,3.46828386605784,0.857,0.38,0.38
4,38.052701674277,26.623,0.438,0.49
4,23.7579908675799,17.341,0.439,0.51
2,7.30598680872653,5.457,0.483,0.42
3,16.6771308980213,12.319,0.408,0.44
1,2.56700913242009,1.628,0.459,0.31
1,3.5240201674277,2.668,0.395,0.29
0,1.33071727549467,0.811,0.541,0.48
1,4.56823947234906,3.591,0.443,0.41
2,3.36681887366819,2.434,0.487,0.49
4,38.1078450025368,31.328,0.437,0.47
1,2.5511796042618,0.569,0.345,0.51
4,55.1256468797565,34.119,0.509,0.5
4,22.2121258244546,15.802,0.453,0.51
3,9.18753170979199,3.939,0.405,0.39
4,22.321435819381,15.404,0.474,0.37
4,85.7002473363775,54.622,0.489,0.48
4,11.3846334348047,8.094,0.359,0.32
2,6.53942161339422,4.534,0.409,0.49
3,4.76915271435819,2.184,0.59,0.46
0,0.052130898021309,0.045,0.196,0.17
1,3.28338406900051,2.705,0.409,0.25
2,9.88092973110097,8.263,0.404,0.53
4,55.4232940131913,41.095,0.509,0.48
1,1.96344400050736,0.973,0.429,0.29
3,8.98455733130391,7.323,0.443,0.3
3,9.3697361745307,6.661,0.419,0.43
1,1.63013698630137,1.159,0.457,0.28
4,36.2451991374937,26.227,0.371,0.37
4,22.335901826484,18.01,0.405,0.38
4,13.0590119228818,10.816,0.314,0.3
1,2.69406392694064,1.838,0.324,0.29
4,32.2354642313546,21.355,0.486,0.41
4,39.597602739726,31.003,0.486,0.43
1,3.53762683916793,2.934,0.431,0.27
3,10.1443746829021,8.139,0.434,0.36
3,10.9270674784373,9.236,0.441,0.4
0,0.583539446981228,0.202,0.366,0.11
4,37.0160768645358,28.343,0.433,0.39
3,7.43150684931507,5.873,0.358,0.28
2,7.32604008117707,5.822,0.446,0.3
3,10.7317351598174,8.382,0.497,0.37
4,22.1789383561644,17.44,0.386,0.34
2,4.2292935058346,2.357,0.51,0.55
3,8.46204337899543,6.058,0.376,0.36
4,45.021404109589,41.644,0.367,0.39
0,0.446080669710807,0.424,0.385,0.17
0,0.196467529173009,0.195,0.365,0.16
0,0.16214802130898,0.174,0.355,0.25
0,1.17484779299848,1.197,0.364,0.45
0,0.898573059360731,0.51,0.243,0.23
4,20.5027904616946,16.005,0.341,0.28
3,8.15525114155251,6.244,0.296,0.22
4,14.2555809233891,10.062,0.291,0.33
1,1.26341324200913,0.718,0.369,0.37
2,8.90639269406393,7.786,0.353,0.27
1,4.41939370877727,3.586,0.385,0.28
3,10.6495433789954,6.799,0.4,0.34
4,16.2228564180619,7.775,0.328,0.56
4,16.2952498731608,10.97,0.392,0.3
2,4.82914764079148,2.767,0.369,0.21
3,6.81315322171487,5.295,0.328,0.3
3,7.19729832572298,5.673,0.31,0.27
4,14.8243150684932,9.665,0.339,0.27
4,22.0601217656012,16.199,0.33,0.29
1,2.32520928462709,1.736,0.345,0.27
2,3.80372907153729,3.534,0.346,0.26
3,9.05128741755454,6.298,0.367,0.23
1,3.09104515474378,2.447,0.399,0.28
1,2.57420091324201,2.147,0.347,0.41
0,0.594152714358194,0.462,0.266,0.21
3,8.44736174530695,6.327,0.348,0.27
4,13.3674467275495,8.659,0.405,0.42
0,0.910654490106545,0.658,0.272,0.16
4,40.3738108828006,28.987,0.45,0.49
4,28.7678018772197,19.862,0.458,0.51
4,61.5513635210553,44.092,0.422,0.44
1,2.69052511415525,1.984,0.432,0.44
2,2.73668188736682,1.946,0.331,0.59
1,1.97970890410959,1.637,0.315,0.31
1,2.49885844748858,1.76,0.41,0.37
2,4.98045091324201,3.918,0.449,0.31
3,9.72791095890411,6.642,0.414,0.35
4,68.0713089802131,48.544,0.412,0.46
3,10.6415525114155,7.944,0.376,0.28
3,9.3753932014206,6.896,0.39,0.43
1,1.17063356164384,0.849,0.327,0.41
2,5.85201040081177,4.754,0.445,0.37
4,35.6349251648909,26.426,0.452,0.51
2,4.00480086250634,2.418,0.326,0.46
1,2.56735159817352,2.103,0.414,0.29
2,4.546867072552,3.271,0.369,0.4
1,1.16486872146119,0.734,0.313,0.47
0,0.681506849315068,0.362,0.374,0.64
2,2.97005327245053,2.273,0.318,0.41
1,1.47899543378995,1.283,0.368,0.35
1,1.95235920852359,1.056,0.335,0.34
0,0.802527270421106,0.566,0.399,0.3
2,4.61215119228818,3.597,0.366,0.3
0,0.163463977676306,0.02,0.349,0.32
0,0.17925799086758,0.098,0.313,0.24
2,5.04566210045662,3.543,0.372,0.32
0,0.630745814307458,0.479,0.337,0.3
2,3.81712962962963,2.848,0.386,0.41
4,50.3119894723491,45.726,0.436,0.76
3,10.3479071537291,7.767,0.454,0.3
2,7.24930555555556,5.96,0.379,0.16
1,2.62041159309995,2.575,0.41,0.28
1,2.28636478944698,1.789,0.393,0.21
2,10.9574137493658,11.735,0.38,0.39
1,3.37428652968037,2.487,0.292,0.24
1,4.73357432775241,4.699,0.384,0.16
3,21.6104008117707,22.635,0.359,0.22
1,3.1877029426687,2.984,0.361,0.19
1,4.36070205479452,4.781,0.366,0.19
1,2.38286719939117,1.945,0.303,0.51
0,1.90210870116692,1.538,0.302,0.21
0,0.445205479452055,0.455,0.377,0.29
0,0.932290081177067,0.738,0.382,0.22
1,6.39204718417047,6.549,0.428,0.26
4,86.9841451040081,59.436,0.385,0.39
3,22.4779299847793,21.185,0.363,0.62
0,0.648625380517504,0.571,0.359,0.18
0,2.1661396499239,2.038,0.349,0.18
2,7.6921803652968,7.528,0.327,0.29
2,11.430898021309,10.7,0.406,0.26
2,10.8164459665145,9.516,0.35,0.19
4,31.7928811516996,29.655,0.365,0.64
1,3.09797184170472,2.402,0.311,0.6
2,9.62709284627093,8.281,0.399,0.66
2,9.07065575849822,7.219,0.366,0.24
1,1.86168188736682,1.631,0.313,0.24
0,0.658901572805682,0.534,0.467,0.22
2,7.57646974885845,7.225,0.327,0.45
1,4.74791666666667,3.784,0.354,0.27
3,7.11065449010655,4.983,0.297,0.27
4,20.9186643835616,15.781,0.338,0.42
2,3.86421867072552,2.631,0.289,0.31
2,8.17399162861492,7.251,0.352,0.2
1,5.42640474378488,5.245,0.352,0.25
2,5.86044520547945,4.054,0.306,0.67
4,13.8490106544901,8.982,0.292,0.46
1,1.54069951801116,0.493,0.743,0.6
0,0.794704464738711,0.321,0.756,0.66
0,0.442808219178082,0.121,0.89,0.85
1,1.59507864028412,0.822,0.743,0.42
0,0.600028538812785,0.225,0.707,0.58
0,0.437385844748858,0.137,0.755,0.46
0,0.247970573313039,0.174,0.752,0.28
0,0.730076737696601,0.421,0.448,0.44
2,5.51201484018265,4.543,0.308,0.24
1,2.03815956367326,1.667,0.23,0.46
0,0.67242262810756,0.69,0.31,0.18
0,0.757588153221715,0.665,0.333,0.23
0,0.693952942668696,0.493,0.299,0.39
0,0.527397260273972,0.6,0.532,0.25
3,6.45433789954338,5.346,0.419,0.3
3,10.0339421613394,6.796,0.514,0.46
4,11.8011161846778,8.329,0.441,0.33
2,5.57723871131405,3.975,0.455,0.5
4,16.5700532724505,14.638,0.504,0.31
4,19.0771404109589,16.213,0.355,0.42
4,75.3048706240487,59.488,0.448,0.39
4,14.4438102486048,9.815,0.403,0.35
3,10.5564719685439,7.911,0.426,0.47
4,31.0109589041096,18.06,0.395,0.42
3,9.30420788939624,5.636,0.492,0.5
4,14.6919520547945,9.263,0.523,0.47
4,10.2604927701674,5.368,0.449,0.41
3,9.46283612379503,6.113,0.425,0.53
2,4.52959474885845,3.212,0.463,0.44
4,11.820379883308,8.739,0.454,0.45
2,4.75787671232877,3.054,0.346,0.32
3,6.62328132927448,4.91,0.46,0.4
3,5.3912100456621,3.823,0.365,0.46
3,4.93777587519026,2.85,0.385,0.39
1,1.39587138508371,0.781,0.376,0.43
3,6.75400811770675,5.017,0.498,0.54
2,4.04727929984779,2.805,0.404,0.36
1,2.14259259259259,1.596,0.452,0.5
2,4.06658105022831,2.766,0.471,0.36
0,0.393350456621005,0.332,0.327,0.29
2,4.05616438356164,2.775,0.437,0.41
4,165.03647260274,91.791,0.443,0.65
1,1.73776953323186,1.049,0.338,0.34
2,2.99284309994926,1.787,0.4,0.35
0,0.744149543378995,0.379,0.429,0.51
0,1.00684931506849,0.62,0.367,0.42
0,0.437220953830543,0.207,0.455,0.51
3,8.53381849315068,5.78,0.498,0.49
4,25.8859589041096,20.063,0.459,0.49
4,9.95836504312532,5.803,0.451,0.44
3,10.5881278538813,6.911,0.561,0.51
4,14.2790969051243,8.207,0.459,0.43
1,2.20481354642314,1.147,0.422,0.43
2,2.72557077625571,1.661,0.403,0.35
3,5.57916666666667,2.64,0.423,0.29
3,5.72770167427702,3.605,0.44,0.36
0,0.524809741248097,0.281,0.488,0.44
1,1.82836757990868,0.826,0.438,0.42
3,5.84620750887874,3.158,0.423,0.37
0,0.376740867579909,0.187,0.578,0.59
2,3.71932077625571,1.999,0.569,0.5
4,11.4954845256215,8.394,0.421,0.38
3,7.01354008117707,5.79,0.495,0.51
3,5.67119482496195,3.882,0.472,0.39

